Scattering of electrons by clusters of charged impurities in graphene

It is shown that clustering of charged impurities on graphene can suppress their contribution to the resistivity by a large factor of about the number of impurities per cluster, while leaving the density dependence unchanged. If the cluster size is large in comparison with the Fermi wavelength, the scattering cross section shows sharp resonances as a function of incident angle and electron wavevector. In this regime, due to dominant contribution of scattering by small angles, the transport cross section can be much smaller than the quantum one, which can be verified experimentally by comparing the Dingle temperature and the electron mean free path.

==> mass_20.dat <==
%!PS-Adobe-2.0 EPSF-1.2
%%BoundingBox: 91 3 322 146
%%HiResBoundingBox: 91.5625 3.1875 321.938 145.5
%%Creator: (Mathematica 5.2 for Microsoft Windows)
%%CreationDate: (Saturday, December 6, 2008) (11:59:40)
%%Title: Clipboard
%%DocumentNeededResources: font Courier
%%+ font Times-Roman
%%DocumentSuppliedResources: font Mathematica2
%%+ font Mathematica1
%%DocumentNeededFonts: Courier
%%+ Times-Roman
%%DocumentSuppliedFonts: Mathematica2
%%+ Mathematica1
%%DocumentFonts: Courier
%%+ Times-Roman
%%+ Mathematica2
%%+ Mathematica1
%%EndComments
0 148.688 translate 1 -1 scale
150 dict begin
/Mfixwid true def
/Mrot 0 def
/Mpstart {
    MathPictureStart
} bind def
/Mpend {
    MathPictureEnd
} bind def
/Mscale {
    0 1 0 1
    5 -1 roll
    MathScale
} bind def
/Plain  /Courier findfont def
/Bold   /Courier-Bold findfont def
/Italic /Courier-Oblique findfont def
/MathPictureStart {
    /Mimatrix
     matrix currentmatrix
    def
    gsave
    newpath
    Mleft
    Mbottom
    translate
    /Mtmatrix
    matrix currentmatrix
    def
    Plain
    Mfontsize scalefont
    setfont
    0 setgray
    0 setlinewidth
} bind def
/MathPictureEnd {
    grestore
} bind def
/MathSubStart {
         Momatrix
        Mgmatrix Mtmatrix
        Mleft Mbottom
        Mwidth Mheight
        9 -2 roll
        moveto
        Mtmatrix setmatrix
        currentpoint
        Mgmatrix setmatrix
        11 -2 roll
        moveto
        Mtmatrix setmatrix
        currentpoint
        2 copy translate
        /Mtmatrix matrix currentmatrix def
        /Mleft 0 def
        /Mbottom 0 def
        3 -1 roll
        exch sub
        /Mheight exch def
        sub
        /Mwidth exch def
} bind def
/MathSubEnd {
        /Mheight exch def
        /Mwidth exch def
        /Mbottom exch def
        /Mleft exch def
        /Mtmatrix exch def
        dup setmatrix
        /Mgmatrix exch def
          /Momatrix exch def
} bind def
/Mdot {
    moveto
    0 0 rlineto
    stroke
} bind def
/Mtetra {
    moveto
    lineto
    lineto
    lineto
    fill
} bind def
/Metetra {
    moveto
    lineto
    lineto
    lineto
    closepath
    gsave
    fill
    grestore
    0 setgray
    stroke
} bind def
/Mistroke {
    flattenpath
    0 0 0
    {
    4 2 roll
    pop pop
    }
    {
    4 -1 roll
    2 index
    sub dup mul
    4 -1 roll
    2 index
    sub dup mul
    add sqrt
    4 -1 roll
    add
    3 1 roll
    }
    {
    stop
    }
    {
    stop
    }
    pathforall
    pop pop
    currentpoint
    stroke
    moveto
    currentdash
    3 -1 roll
    add
    setdash
} bind def
/Mfstroke {
    stroke
    currentdash
    pop 0
    setdash
} bind def
/Mrotsboxa {
    gsave
    dup
    /Mrot
    exch def
    Mrotcheck
    Mtmatrix
    dup
    setmatrix
    7 1 roll
    4 index
    4 index
    translate
    rotate
    3 index
    -1 mul
    3 index
    -1 mul
    translate
    /Mtmatrix
    matrix
    currentmatrix
    def
    grestore
    Msboxa
    3  -1 roll
    /Mtmatrix
    exch def
    /Mrot
    0 def
} bind def
/Msboxa {
    newpath
    5 -1 roll
    Mvboxa
    pop
    Mboxout
    6 -1 roll
    5 -1 roll
    4 -1 roll
    Msboxa1
    5 -3 roll
    Msboxa1
    Mboxrot
    [
    7 -2 roll
    2 copy
    [
    3 1 roll
    10 -1 roll
    9 -1 roll
    ]
    6 1 roll
    5 -2 roll
    ]
} bind def
/Msboxa1 {
    sub
    2 div
    dup
    2 index
    1 add
    mul
    3 -1 roll
    -1 add
    3 -1 roll
    mul
} bind def
/Mvboxa {
    Mfixwid
    {
    Mvboxa1
    }
    {
    dup
    Mwidthcal
    0 exch
    {
    add
    }
    forall
    exch
    Mvboxa1
    4 index
    7 -1 roll
    add
    4 -1 roll
    pop
    3 1 roll
    }
    ifelse
} bind def
/Mvboxa1 {
    gsave
    newpath
    [ true
    3 -1 roll
    {
    Mbbox
    5 -1 roll
    {
    0
    5 1 roll
    }
    {
    7 -1 roll
    exch sub
    (m) stringwidth pop
    .3 mul
    sub
    7 1 roll
    6 -1 roll
    4 -1 roll
    Mmin
    3 -1 roll
    5 index
    add
    5 -1 roll
    4 -1 roll
    Mmax
    4 -1 roll
    }
    ifelse
    false
    }
    forall
    { stop } if
    counttomark
    1 add
    4 roll
    ]
    grestore
} bind def
/Mbbox {
    0 0 moveto
    false charpath
    flattenpath
    pathbbox
    newpath
} bind def
/Mmin {
    2 copy
    gt
    { exch } if
    pop
} bind def
/Mmax {
    2 copy
    lt
    { exch } if
    pop
} bind def
/Mrotshowa {
    dup
    /Mrot
    exch def
    Mrotcheck
    Mtmatrix
    dup
    setmatrix
    7 1 roll
    4 index
    4 index
    translate
    rotate
    3 index
    -1 mul
    3 index
    -1 mul
    translate
    /Mtmatrix
    matrix
    currentmatrix
    def
    Mgmatrix setmatrix
    Mshowa
    /Mtmatrix
    exch def
    /Mrot 0 def
} bind def
/Mshowa {
    4 -2 roll
    moveto
    2 index
    Mtmatrix setmatrix
    Mvboxa
    7 1 roll
    Mboxout
    6 -1 roll
    5 -1 roll
    4 -1 roll
    Mshowa1
    4 1 roll
    Mshowa1
    rmoveto
    currentpoint
    Mfixwid
    {
    Mshowax
    }
    {
    Mshoway
    }
    ifelse
    pop pop pop pop
    Mgmatrix setmatrix
} bind def
/Mshowax {
    0 1
        4 index length
        -1 add
        {
        2 index
        4 index
        2 index
        get
        3 index
        add
        moveto
        4 index
        exch get
        show
        } for
} bind def
/Mshoway {
        3 index
        Mwidthcal
        5 1 roll
    0 1
    4 index length
    -1 add
    {
    2 index
    4 index
    2 index
    get
    3 index
    add
    moveto
    4 index
    exch get
    [
    6 index
    aload
    length
    2 add
    -1 roll
    {
    pop
    Strform
    stringwidth
    pop
    neg
    exch
    add
    0 rmoveto
    }
    exch
    kshow
    cleartomark
    } for
    pop
} bind def
/Mwidthcal {
    [
    exch
    {
    Mwidthcal1
    }
    forall
    ]
    [
    exch
    dup
    Maxlen
    -1 add
    0 1
    3 -1 roll
    {
    [
    exch
    2 index
    {
    1 index
    Mget
    exch
    }
    forall
    pop
    Maxget
    exch
    }
    for
    pop
    ]
    Mreva
} bind def
/Mreva  {
    [
    exch
    aload
    length
    -1 1
    {1 roll}
    for
    ]
} bind def
/Mget   {
    1 index
    length
    -1 add
    1 index
    ge
    {
    get
    }
    {
    pop pop
    0
    }
    ifelse
} bind def
/Maxlen {
    [
    exch
    {
    length
    }
    forall
    Maxget
} bind def
/Maxget {
    counttomark
    -1 add
    1 1
    3 -1 roll
    {
    pop
    Mmax
    }
    for
    exch
    pop
} bind def
/Mwidthcal1 {
    [
    exch
    {
    Strform
    stringwidth
    pop
    }
    forall
    ]
} bind def
/Strform {
    /tem (x) def
    tem 0
    3 -1 roll
    put
    tem
} bind def
/Mshowa1 {
    2 copy
    add
    4 1 roll
    sub
    mul
    sub
    -2 div
} bind def
/MathScale {
    Mwidth
    Mheight
    Mlp
    translate
    scale
    /yscale exch def
    /ybias exch def
    /xscale exch def
    /xbias exch def
    /Momatrix
    xscale yscale matrix scale
    xbias ybias matrix translate
    matrix concatmatrix def
    /Mgmatrix
    matrix currentmatrix
    def
} bind def
/Mlp {
    3 copy
    Mlpfirst
    {
    Mnodistort
    {
    Mmin
    dup
    } if
    4 index
    2 index
    2 index
    Mlprun
    11 index
    11 -1 roll
    10 -4 roll
    Mlp1
    8 index
    9 -5 roll
    Mlp1
    4 -1 roll
    and
    { exit } if
    3 -1 roll
    pop pop
    } loop
    exch
    3 1 roll
    7 -3 roll
    pop pop pop
} bind def
/Mlpfirst {
    3 -1 roll
    dup length
    2 copy
    -2 add
    get
    aload
    pop pop pop
    4 -2 roll
    -1 add
    get
    aload
    pop pop pop
    6 -1 roll
    3 -1 roll
    5 -1 roll
    sub
    dup /MsaveAx exch def
    div
    4 1 roll
    exch sub
    dup /MsaveAy exch def
    div
} bind def
/Mlprun {
    2 copy
    4 index
    0 get
    dup
    4 1 roll
    Mlprun1
    3 copy
    8 -2 roll
    9 -1 roll
    {
    3 copy
    Mlprun1
    3 copy
    11 -3 roll
    /gt Mlpminmax
    8 3 roll
    11 -3 roll
    /lt Mlpminmax
    8 3 roll
    } forall
    pop pop pop pop
    3 1 roll
    pop pop
    aload pop
    5 -1 roll
    aload pop
    exch
    6 -1 roll
    Mlprun2
    8 2 roll
    4 -1 roll
    Mlprun2
    6 2 roll
    3 -1 roll
    Mlprun2
    4 2 roll
    exch
    Mlprun2
    6 2 roll
} bind def
/Mlprun1 {
    aload pop
    exch
    6 -1 roll
    5 -1 roll
    mul add
    4 -2 roll
    mul
    3 -1 roll
    add
} bind def
/Mlprun2 {
    2 copy
    add 2 div
    3 1 roll
    exch sub
} bind def
/Mlpminmax {
    cvx
    2 index
    6 index
    2 index
    exec
    {
    7 -3 roll
    4 -1 roll
    } if
    1 index
    5 index
    3 -1 roll
    exec
    {
    4 1 roll
    pop
    5 -1 roll
    aload
    pop pop
    4 -1 roll
    aload pop
    [
    8 -2 roll
    pop
    5 -2 roll
    pop
    6 -2 roll
    pop
    5 -1 roll
    ]
    4 1 roll
    pop
    }
    {
    pop pop pop
    } ifelse
} bind def
/Mlp1 {
    5 index
    3 index sub
    5 index
    2 index mul
    1 index
    le
    1 index
    0 le
    or
    dup
    not
    {
    1 index
    3 index div
    .99999 mul
    8 -1 roll
    pop
    7 1 roll
    }
    if
    8 -1 roll
    2 div
    7 -2 roll
    pop sub
    5 index
    6 -3 roll
    pop pop
    mul sub
    exch
} bind def
/intop 0 def
/inrht 0 def
/inflag 0 def
/outflag 0 def
/xadrht 0 def
/xadlft 0 def
/yadtop 0 def
/yadbot 0 def
/Minner {
    outflag
    1
    eq
    {
    /outflag 0 def
    /intop 0 def
    /inrht 0 def
    } if
    5 index
    gsave
    Mtmatrix setmatrix
    Mvboxa pop
    grestore
    3 -1 roll
    pop
    dup
    intop
    gt
    {
    /intop
    exch def
    }
    { pop }
    ifelse
    dup
    inrht
    gt
    {
    /inrht
    exch def
    }
    { pop }
    ifelse
    pop
    /inflag
    1 def
} bind def
/Mouter {
    /xadrht 0 def
    /xadlft 0 def
    /yadtop 0 def
    /yadbot 0 def
    inflag
    1 eq
    {
    dup
    0 lt
    {
    dup
    intop
    mul
    neg
    /yadtop
    exch def
    } if
    dup
    0 gt
    {
    dup
    intop
    mul
    /yadbot
    exch def
    }
    if
    pop
    dup
    0 lt
    {
    dup
    inrht
    mul
    neg
    /xadrht
    exch def
    } if
    dup
    0 gt
    {
    dup
    inrht
    mul
    /xadlft
    exch def
    } if
    pop
    /outflag 1 def
    }
    { pop pop}
    ifelse
    /inflag 0 def
    /inrht 0 def
    /intop 0 def
} bind def
/Mboxout {
    outflag
    1
    eq
    {
    4 -1
    roll
    xadlft
    leadjust
    add
    sub
    4 1 roll
    3 -1
    roll
    yadbot
    leadjust
    add
    sub
    3 1
    roll
    exch
    xadrht
    leadjust
    add
    add
    exch
    yadtop
    leadjust
    add
    add
    /outflag 0 def
    /xadlft 0 def
    /yadbot 0 def
    /xadrht 0 def
    /yadtop 0 def
    } if
} bind def
/leadjust {
    (m) stringwidth pop
    .5 mul
} bind def
/Mrotcheck {
    dup
    90
    eq
    {
    yadbot
    /yadbot
    xadrht
    def
    /xadrht
    yadtop
    def
    /yadtop
    xadlft
    def
    /xadlft
    exch
    def
    }
    if
    dup
    cos
    1 index
    sin
    Checkaux
    dup
    cos
    1 index
    sin neg
    exch
    Checkaux
    3 1 roll
    pop pop
} bind def
/Checkaux {
    4 index
    exch
    4 index
    mul
    3 1 roll
    mul add
    4 1 roll
} bind def
/Mboxrot {
    Mrot
    90 eq
    {
    brotaux
    4 2
    roll
    }
    if
    Mrot
    180 eq
    {
    4 2
        roll
    brotaux
    4 2
    roll
    brotaux
    }
    if
    Mrot
    270 eq
    {
    4 2
    roll
    brotaux
    }
    if
} bind def
/brotaux {
    neg
    exch
    neg
} bind def
/Mabsproc {
        0
        matrix defaultmatrix
        dtransform idtransform
        dup mul exch
        dup mul
        add sqrt
} bind def
/Mabswid {
        Mabsproc
        setlinewidth
} bind def
/Mabsdash {
        exch
        [
        exch
        {
        Mabsproc
        }
        forall
        ]
        exch
        setdash
} bind def
/MBeginOrig { Momatrix concat} bind def
/MEndOrig { Mgmatrix setmatrix} bind def
/sampledsound where
{ pop}
{ /sampledsound {
exch
pop
exch
5 1 roll
mul
4 idiv
mul
2 idiv
exch pop
exch
/Mtempproc exch def
{ Mtempproc pop }
repeat
} bind def
} ifelse

/MFill {
    0 0         moveto
    Mwidth 0    lineto
    Mwidth Mheight  lineto
    0 Mheight   lineto
    fill
} bind def

/MPlotRegion {
    3 index
    Mwidth mul
    2 index
    Mheight mul
    translate
    exch sub
    Mheight mul
    /Mheight
    exch def
    exch sub
    Mwidth mul
    /Mwidth
    exch def
} bind def

/Mcharproc
{
    currentfile
    (x)
    readhexstring
    pop
    0 get
    exch
    div
} bind def

/Mshadeproc
{
    dup
    3 1
    roll
    {
    dup
    Mcharproc
    3 1
    roll
    } repeat
    1 eq
    {
    setgray
    }
    {
    3 eq
    {
    setrgbcolor
    }
    {
    setcmykcolor
    } ifelse
    } ifelse
} bind def

/Mrectproc
{
    3 index
    2 index
    moveto
    2 index
    3 -1
    roll
    lineto
    dup
    3 1
    roll
    lineto
    lineto
    fill
} bind def

/_Mcolorimage
{
    7 1
    roll
    pop
    pop
    matrix
    invertmatrix
    concat
    2 exch exp
    1 sub
    3 1 roll
    1 1
    2 index
    {
    1 1
    4 index
    {
    dup
    1 sub
    exch
    2 index
    dup
    1 sub
    exch
    7 index
    9 index
    Mshadeproc
    Mrectproc
    } for
    pop
    } for
    pop pop pop pop
} bind def

/_Mimage
{
    pop
    matrix
    invertmatrix
    concat
    2 exch exp
    1 sub
    3 1 roll
    1 1
    2 index
    {
    1 1
    4 index
    {
    dup
    1 sub 
    exch
    2 index
    dup
    1 sub
    exch
    7 index
    Mcharproc
    setgray
    Mrectproc
    } for
    pop
    } for
    pop pop pop
} bind def

/Mimage {
    4 index
    4 index
    mul 1600 gt
    { image }
    { _Mimage }
    ifelse
} def

/Mcolorimage {
    6 index
    6 index
    mul 1600 gt
    { colorimage }
    { _Mcolorimage }
    ifelse
} def

/g { setgray} bind def
/k { setcmykcolor} bind def
/p { gsave} bind def
/r { setrgbcolor} bind def
/w { setlinewidth} bind def
/C { curveto} bind def
/F { fill} bind def
/L { lineto} bind def
/rL { rlineto} bind def
/P { grestore} bind def
/s { stroke} bind def
/S { show} bind def
/N {currentpoint 3 -1 roll show moveto} bind def
/Msf { findfont exch scalefont [1 0 0 -1 0 0 ] makefont setfont} bind def
/m { moveto} bind def
/Mr { rmoveto} bind def
/Mx {currentpoint exch pop moveto} bind def
/My {currentpoint pop exch moveto} bind def
/X {0 rmoveto} bind def
/Y {0 exch rmoveto} bind def
%%BeginResource: font Mathematica1
%%BeginFont: Mathematica1
%!PS-AdobeFont-1.0: Mathematica1 001.000
%%CreationDate: 8/26/01 at 4:07 PM
%%VMusage: 1024 31527  
% Mathematica typeface design by Andre Kuzniarek, with Gregg Snyder and Stephen Wolfram. Copyright \(c\) 1996-2001 Wolfram Research, Inc. [http://www.wolfram.com]. All rights reserved. [Font version 2.00]
% ADL: 800 200 0
%%EndComments
FontDirectory/Mathematica1 known{/Mathematica1 findfont dup/UniqueID known{dup
/UniqueID get 5095641 eq exch/FontType get 1 eq and}{pop false}ifelse
{save true}{false}ifelse}{false}ifelse
20 dict begin
/FontInfo 16 dict dup begin
  /version (001.000) readonly def
  /FullName (Mathematica1) readonly def
  /FamilyName (Mathematica1) readonly def
  /Weight (Medium) readonly def
  /ItalicAngle 0 def
  /isFixedPitch false def
  /UnderlinePosition -133 def
  /UnderlineThickness 20 def
  /Notice (Mathematica typeface design by Andre Kuzniarek, with Gregg Snyder and Stephen Wolfram. Copyright \(c\) 1996-2001 Wolfram Research, Inc. [http://www.wolfram.com]. All rights reserved. [Font version 2.00]) readonly def
  /em 1000 def
  /ascent 800 def
  /descent 200 def
end readonly def
/FontName /Mathematica1 def
/Encoding 256 array
dup 0/NUL put
dup 1/Eth put
dup 2/eth put
dup 3/Lslash put
dup 4/lslash put
dup 5/Scaron put
dup 6/scaron put
dup 7/Yacute put
dup 8/yacute put
dup 9/HT put
dup 10/LF put
dup 11/Thorn put
dup 12/thorn put
dup 13/CR put
dup 14/Zcaron put
dup 15/zcaron put
dup 16/DLE put
dup 17/DC1 put
dup 18/DC2 put
dup 19/DC3 put
dup 20/DC4 put
dup 21/onehalf put
dup 22/onequarter put
dup 23/onesuperior put
dup 24/threequarters put
dup 25/threesuperior put
dup 26/twosuperior put
dup 27/brokenbar put
dup 28/minus put
dup 29/multiply put
dup 30/RS put
dup 31/US put
dup 32/Space put
dup 33/Exclamation put
dup 34/ForAll put
dup 35/NumberSign put
dup 36/Exists put
dup 37/Percent put
dup 38/Ampersand put
dup 39/SmallMember put
dup 40/LParen put
dup 41/RParen put
dup 42/Star put
dup 43/Plus put
dup 44/Comma put
dup 45/Minus put
dup 46/Period put
dup 47/Slash put
dup 48/Zero put
dup 49/One put
dup 50/Two put
dup 51/Three put
dup 52/Four put
dup 53/Five put
dup 54/Six put
dup 55/Seven put
dup 56/Eight put
dup 57/Nine put
dup 58/Colon put
dup 59/SemiColon put
dup 60/Less put
dup 61/Equal put
dup 62/Greater put
dup 63/Question put
dup 64/TildeFullEqual put
dup 65/CapAlpha put
dup 66/CapBeta put
dup 67/CapChi put
dup 68/CapDelta put
dup 69/CapEpsilon put
dup 70/CapPhi put
dup 71/CapGamma put
dup 72/CapEta put
dup 73/CapIota put
dup 74/CurlyTheta put
dup 75/CapKappa put
dup 76/CapLambda put
dup 77/CapMu put
dup 78/CapNu put
dup 79/CapOmicron put
dup 80/CapPi put
dup 81/CapTheta put
dup 82/CapRho put
dup 83/CapSigma put
dup 84/CapTau put
dup 85/CapUpsilon put
dup 86/FinalSigma put
dup 87/CapOmega put
dup 88/CapXi put
dup 89/CapPsi put
dup 90/CapZeta put
dup 91/LBracket put
dup 92/Therefore put
dup 93/RBracket put
dup 94/Perpendicular put
dup 95/Underbar put
dup 96/Hat put
dup 97/Alpha put
dup 98/Beta put
dup 99/Chi put
dup 100/Delta put
dup 101/Epsilon put
dup 102/Phi put
dup 103/Gamma put
dup 104/Eta put
dup 105/Iota put
dup 106/CurlyPhi put
dup 107/Kappa put
dup 108/Lambda put
dup 109/Mu put
dup 110/Nu put
dup 111/Omicron put
dup 112/Pi put
dup 113/Theta put
dup 114/Rho put
dup 115/Sigma put
dup 116/Tau put
dup 117/Upsilon put
dup 118/CurlyPi put
dup 119/Omega put
dup 120/Xi put
dup 121/Psi put
dup 122/Zeta put
dup 123/LBrace put
dup 124/VertBar put
dup 125/RBrace put
dup 126/Tilde put
dup 127/DEL put
dup 128/FractionBarExt put
dup 129/EscapeChar put
dup 130/SelectPlaceholder put
dup 131/Placeholder put
dup 132/Continuation put
dup 133/Skeleton put
dup 134/LSkeleton put
dup 135/RSkeleton put
dup 136/Spacer put
dup 137/Cross put
dup 138/DblEqual put
dup 139/Grave put
dup 140/Acute put
dup 141/DoubleAcute put
dup 142/OverTilde put
dup 143/OverBar put
dup 144/DblUpDownArrow put
dup 145/DblUpExtens1 put
dup 146/DblLongLArrow put
dup 147/DblExtens put
dup 148/DblLongRArrow put
dup 149/DblLRArrow2 put
dup 150/DblLongLRArrow put
dup 151/UpDownArrow put
dup 152/LongLArrow put
dup 153/LongRArrow put
dup 154/LongLRArrow put
dup 155/ColonEqual put
dup 156/Diamond2 put
dup 157/NotSquareSprsetEqual put
dup 158/AtSign put
dup 159/Solidmedsqr put
dup 160/OverDot put
dup 161/CurlyCapUpsilon put
dup 162/Prime put
dup 163/LessEqual put
dup 164/Fraction put
dup 165/Infinity put
dup 166/RuleDelayed put
dup 167/ClubSuit put
dup 168/DiamondSuit put
dup 169/HeartSuit put
dup 170/SpadeSuit put
dup 171/LRArrow put
dup 172/LArrow put
dup 173/UpArrow put
dup 174/RArrow put
dup 175/DownArrow put
dup 176/Degree put
dup 177/PlusMinus put
dup 178/DoublePrime put
dup 179/GreaterEqual put
dup 180/Multiply put
dup 181/Proportional put
dup 182/PartialDiff put
dup 183/Bullet put
dup 184/Divide put
dup 185/NotEqual put
dup 186/Equivalence put
dup 187/Approxequal put
dup 188/Ellipsis put
dup 189/ArrowVertEx put
dup 190/ArrowHorizEx put
dup 191/CarriageReturn put
dup 192/Aleph put
dup 193/IFraktur put
dup 194/RFraktur put
dup 195/Weierstrass put
dup 196/CircleMultiply put
dup 197/CirclePlus put
dup 198/EmptySet put
dup 199/Union put
dup 200/Intersection put
dup 201/ProperSuperset put
dup 202/NbSpace put
dup 203/NotSubset put
dup 204/ProperSubset put
dup 205/ReflexSubset put
dup 206/Element put
dup 207/NotElement put
dup 208/Angle put
dup 209/Gradient put
dup 210/RegTM put
dup 211/Copyright put
dup 212/TM put
dup 213/Product put
dup 214/Radical put
dup 215/DotMath put
dup 216/LogicalNot put
dup 217/Wedge put
dup 218/Vee put
dup 219/DblLRArrow put
dup 220/DblLArrow put
dup 221/DblUpArrow put
dup 222/DblRArrow put
dup 223/DblDownArrow put
dup 224/Lozenge put
dup 225/LAngle put
dup 226/Diffd put
dup 227/Expe put
dup 228/Imagi put
dup 229/Sum put
dup 230/LParenTop put
dup 231/LParenEx put
dup 232/LParenBot put
dup 233/LBracketTop put
dup 234/LBracketEx put
dup 235/LBracketBot put
dup 236/LBraceTop put
dup 237/LBraceMid put
dup 238/LBraceBot put
dup 239/BraceEx put
dup 240/Slot put
dup 241/RAngle put
dup 242/Intergral put
dup 243/IntegralTop put
dup 244/IntegralEx put
dup 245/IntegralBot put
dup 246/RParenTop put
dup 247/RParenEx put
dup 248/RParenBot put
dup 249/RBracketTop put
dup 250/RBracketEx put
dup 251/RBracketBot put
dup 252/RBraceTop put
dup 253/RBraceMid put
dup 254/RBraceBot put
dup 255/Wolf put
 readonly def
/PaintType 0 def
/FontType 1 def
/StrokeWidth 0 def
/FontMatrix[0.001 0 0 0.001 0 0]readonly def
/UniqueID 5095641 def
/FontBBox{-120 -220 1544 923}readonly def
currentdict end
currentfile eexec
D8061D93A8246509E76A3EC656E953B7C22E43117F5A3BC2421790057C314DAE3EFBFF49F45DA34B
424A961BE670A194E7E4BF0FF295DEE23134A14A7C08B6602621D885EE631B1D8D3003CF2093E039
4D77FCEFCA8BA8965D1783DCAD9EFE6C7E420CF7B898933309A89F84721ADE7F3AE4443C5EAE8155
759A9EB6F738F7BA81C192EE45DAD00F398FFD6904111BBD91BFEE328004F2A18BCCD98DCDB2CE23
961B00F204E50EA022D00CE2B68E653626D4BB5AFA334A0D657307416FAF7AA8C43ED4DC541F1B7B
B7500B3F423D9D369F8192FD00A59FD5E6ABC70F788FB70976CC1907DDC309F4B690AA2D2BF12CAE
C493958CC0E76CE9EB5FF8BD1F1650F659E5C123EE455B7D77C39952C212AF319BF19A91E36DE52F
0EF84B602704BD6C7C94E1B0E067210DB919F6231755A2CC5D5FE129279B43A2E2CCD27F56F00B05
C8AC10AB07FABBEFB3509088301FE78CAF8B440C5BA2FFE06BBFCD066046618F3B6AA2E4B17B296E
1F3F1560E19CBAD54E16E4B7A65622E468F6BDF97C50277E355D1DD8843D0A449A147FFBA071BA99
CF70D7576DC18B96FEAF8070BF25F3A3141F873241EF4A07F332306B56F1D5909A4F233A9DB3A08E
E43DF38DD6DB2D6DAB908967A907303EE1FA04F048FA6EBC531738C170B8B0F095FF3B05D14C2BDC
272F7EDA8926A77D9CDA49A90AE1387A51A24ECDB2E4E287B0F95A83AD2EC0310F9B6F396AC10479
835035FD5D4C84D91917FE8A8755C976504AB1A830ED516B5F325EA4ADFD115900D23039A2BC84EE
D21CC21E2BBE29A5E0CF28BE047CBD515DF7785F37DDD4474042B102A1F28193BB8567FF6FDEF811
25CE9A504BE5011C0010DCEBCF321824C9DA249D8DB11F79298F7B674CEDB6F33C111F8B0115E407
99E0FE1B6CE9F6B2A3EED1827A9CEB453D643FE5CE2540DCBCAF7B2EA2C8F0AE9434D4BAAEAB3488
FEC7541D57179BDEAA0BB6145EA783E73E70E0AA71A4FA58E81EB510E9FD2CF4ACFBF28E48CA313C
CF5ED2BE032B7C9A07ABBEC9CCD8D5AC9F775D36BECC252B9FE01B6AA79A70E22478904DADDA08BB
7CA3B66F3A83AEEBA37406127353790348AE5FBD144ABD8E1B32D1BCC70E2BC22A63E854D38317E6
BB97C52A6C9B0C6AB5C336CE2D417A714825DCD237F7486C33925A995CD8AD3B359176C4CA775FE2
2C6F8A7C7343F31F39D1B9A5A744973BF65D655DDB59E3495B28DBE2A877EBB32A22A4AB8EB13C67
02B239F6932E2DC8B4B88915923B1C2AFF2F876A31F765B91747D5A858BD632B0BE4F135AC484016
AE1BC01E44B6653A58EE1380B6DF24AEB73220A36FA8FDE9A152C16E049D2F247A9AA71CD2DF3D9E
653054FAF518BBC1EEB43200DB0BACA93FEA9445FA5F32A99926C4F1F2370B2E3E03CEFBEECE5D5C
DE299FE1641A9CE0C90E42E7C465DF8C19C153EA76C11791F8E112853E708CD0F6EFC22E44808A44
3686442645D643E7118D128BF34188FD313E53B8E951E605E96825738C4DC893D942C145C3E1153F
CDED16D1EE10374626F45781461FFC94C77D431BCF167FD29136A0B369631E139A59B06AC5281B3D
52470B38237B469C0E49CBE74C82A940F8AAD10E05C5DD2A8F3218C4BE40DCED0982770869190845
D2E8BA2A1A2F9CF16DDDE418B6E2013C3258FBE9AFCDACCD57B01C4FEF3526C06FD5BAB6F195C557
23A96FA3E5CDB2ADC9AA8989DF78F163F19E26F3B9EAF60D44B745FCA49B09D9CE5CC16D1E2C78C5
A28F14D3374956E9721C0542A01A731A3D5A771C7B51FB72960BB22C99BC8F216530AA86C1A0346B
3D986EF1DF68BCC46EC4C809C6D54FB9C50F225ABA2C96965F4DE77E2C5D131318231C6773F0976C
DBD016B803C38B8923822BDF160FB87BBE744D0953EDEBDE87394282B9950C89F58824D731355E8F
A3CE364F742E3337A983BD1219CE8787CFA6925B560001F6F78343647821D408B60965966C16C454
394D33268483F51984614FD9964CCE5F1AA4AB12144874A72D3FE97F4416ABE4213B4EDCA9ECF73A
937B562F978E059705E561A6D0C8B89B59B4CAB2248BFC4A6D3D98F89FF38A4D1C3E5A4570E2E2E8
D328772E11DEA2116C260B13328045139A819F5489A2C302F311898230CD26DD03E6CE3BE75EDB86
0D982FBC8E1E24D1F83E8CA64174495B2F32BDF0505FC96E9C65FDB0EB0C4ADA410F0A1C4BB4D551
93B1AA5EA1F988882A56413F77CF24FF6516CD5095077BA566116797895FD7EA616D10510957025A
1DA05064FD9176303A248C94CE2A9875C03C7D8755A1A8010B712B64BAD73BEA4195D51A328F076D
12C0E52E87D98A5269D157D544CD7B4E1CAAEA6BDD59F08D0C5FBB84A6B099BECF8BEB721A874BAA
1BD1F8CDB5ED5CD3B49A763EAA36D33837667A6643B83537EF5515DBF7659E28692E0ACEB48FD051
45534A443092E0A510B05B5B51B402CB3372A4E8BAF98A7FEB6D8BEF6B364A5EA0F3FDF301A44EE2
3485D4493E7B4C33E0E352202931188D156983C40F7A4B615B6F5281B33FB32A2E6A0F7AE84BEA2C
5C3635D7DA17371D608847EB402270B83293EC09E4B1D85996C1CC81196BE590EC9EF0F258364746
BC4763976FDDB3707D37AFCBDC0F4EB2B1502F137EBBB1541B992EAD43B5D64CCDF505FF2F127115
4857C69B689A11760979F6D2BB032CF0DCCBB33D2B6F6D6BB29A1D0E371AA5869A408225C0AFF523
CEFB08A7D3D17DF9064010363196CC569C436E720B1B4573CDAE1CD93A10FD2D4ACB14E47046B5B7
66B75B40BA97027FEC4218980B002FAB60A9F1F5A37861B9A63F696732F8127B2C6F036BF32311B8
FF08A489E88218092D57A99C8981EF8CBBD09DF49CC836B9C1968692D1FB551F47619F020289F1A3
D3898A96DC1C7D39A21B49C2D0DD9508CB8A8BD6A5EB40FF86F555FA32017B67AEC07BECD659E8C4
8DD1D43E8D1EE08A117479015F78BF20D3318224572D9C90884856E4307A8AFFC83EDD317B008484
3BBE8EB2A4E2D70077A639FE3637C3DCF87C67F1BE62E63CC67BCEF8EBD07E030524A53DD440F2A1
3A019B7AA89E155AAD1497974258A01DA45DE1D94BB9F925290FE9BDDA29EA3F2BF1E64DF7EBCFC4
23AB2C7310D9D87A5CA673EE95189135E1B134B431B231428FF2BF64C8F155CBDDAD17BCB524CF7E
ABD66B75705BFFB1DDB27B72D681D7AA19FAD0FF23EEF028B606DD20D58588AACB299A3CF38372A8
E7494A65227C1E4A231AC7843962B8A4A7BDD90F3F8B83277E696F3514139BB8DD207641B62286F0
0E32C7FAD7029DC0E092564C7CE1BC5240FCBFB00A06F075D9536F0326CFFBA958BA7A1A11AA047B
B14E7DE16761BB0FEF19ABE85154359807C339961B9695CDED59E489CA4D9BB75D86D9EDDF0502BC
0B4EC36B1D71FCD4E03881ECEC703E5DA23B3F5DB98CB8DAED81D5BA20B844A92A4B92FE5B082952
6837237C7F994786878404BE744D0953C676E52CB05FCE193E8827F977B31929E36E320E770A6F1E
972B84AFA21E01719759DF0132C5CF9692BAA487E86E8453C09FF97642600D1024ED5D6C7D5B387D
CB5E6147D20B4A14D7D485B5747D765C5A1CA40B9416DC4EF5DC08F43F0706B27B1C90E901556E1C
EFF304EA8DF8D727E4B7E7CEAD14E4FC7E76002DBC37B92BD0E58AF29DA7DA91E6F99DADF1A9CBDD
04648E2F5B811F2AF0729646B17D32D7EF25AD47E267EE53A61A7CD744C9ABFDB1EDB71C0705412B
15769188CA1601AF0395796FAC0E2139EF90FAA65D27AAEEEE319D2831A56CE82203523097D0574D
22742D17E519D95560B8445B5B29033BF3454B94F20C23EBE8B90DDF26D903F1D66CB39D3A64579D
39D136C537CCD9FF2D6ACE5F79DE696C7330C0C4EA179D7911B7B67858D86CEE0833AB1E105B1993
2A9BD572C41E78FB4A2A2421514DC2066E2F56101A9027F4BBA5D48E5DA9218E81CE46B95B50380F
560C67A5D547A8D32610AECECBB6F5A09DF44994F6DAC64F7399C07E182033BC1B9A32B69C41FDFC
7E1DCDDF273F045F154D727AFEE3CDB816CF2ECDB6733C579276353DD59C9D2AFA455935C1FCD0AB
7D57F9DD79FBCC7A45E5E5A501FF17EE1C5FF0823C6FDE29C60F85F6786940D8E3540E891B5BF7F5
D36C57AC3AD359BFAB12B215E7FC94B933386C250E6B236506FA3D151ABAD893A817772071C09144
6E5FB23A17591A4CECAA46DD46E3C41B4578F21D8894A59B72FAF6F88EE6E514FBD2FE69447D2B59
9A6AA8BC5C1FD5C25E50BFB5CE5DBF5AD5771BC42FCC3706B6E9F7E4FAAFF2E63ED1684C5A4C136D
609D03E31EBCF31E864AAA74D8DDBCA52F85CCF14AB739CC55617EFC964D6CC6988AA45245B19CE2
B63CB865DF1F1DA4A200A4A043C5CB706CD303EB31C32866ED92077AB11BF136D158840EAC67E7A1
1BC2BFDCD5894AF735D677E1AC98BF3F19F69AF75355F168632037F6EDEBF61BE5854057AD05972C
7DA8D37AE65D35738547A9D835C6351D8D732F8C0DC49D7605F00A6A6045559D3A0B0CC21DFDD75E
2FCF25522001741EBBEB5CC97DDBD9DDCE490FE3CB186C101940DD02CACB685ECCB8C1DEDCDD4156
F5F9F6B3CA53EC6E7E8A2F8159451CD5479D91BFBF91C6B32A1E0053017369330EAD2DDE323BCAC5
EEC91A595473F447355B1BDFB873D0B538BF54AFB8EAADE5309E1B74283218F59272E59619D66405
E74B5A9D6323CB76AF00FB27FD984F740601248C7206F59EF7FF4E95AF95327D12C47D2D34CBFF33
29F28236831D7F0FD9D633B940D8282E1F1D5D95616CD839C6B41A7195A22B7A320864E48943CE99
C68E3591A97689986A6536C3A1C37DA9838FF71A8C1A03094537C95D3585DF5AD9292874D8D05720
030133B02E2754DA24712B52D6D8871422C709532B09D147EC8ACD861FA5392A82A6C2981347E327
1986017B8315822B5FCB19A1B31BF6909E0D6490EC823434BFCE031045D20FFC675A73EBD7A39A50
44C3B40906186CCF6E8502CD7915F053BC8CF6BE9FDD9A0330AE943D5C9A11D60D43F5BBE8A045EF
CDB7D19C0053F4F082303442C35C432E0DA4408C5917D24A6658DB807BD754AF140CE84A34F79851
9323060D60F4EAC0E82D3E17042BB6729C69A8B8774904C6214C2EB016C528DC1428DB41075AA6C5
4E4D849901838C6B6DADF7B67CD0CBC6EE1B415B44654D89397274D4A6AD2BA69DD81567F5B802F2
684DD3516ECA0F6D66046EDA0B2B38F420A238D67D98676925ECBE6711D64DAE5DBE8AC5473A2EE9
97AE65F0715A2E5DB2C75F20D9939EF58692EDA3AEA81F25AEC888327CFA6CC13D496714E63A1A87
11FC50250D6D23FC7A8017038281F659A685ED7F1BB1ADBF8833ABC6DBEC0D96D08334E58C67E0F9
0046132F0D4FBCB9CDF52EE74561498B42701AB826A6DD77F46C14753748E1EC66F4BD3583FCB4F1
DC91050CF18B0D51BC366549261282779FC9694A7B987973C0D59F65CFF3CDB88D23952E46F5EEC1
BDA0DC354188C11B0FA191F5C11A45BB9093701B33B8E7AC1A8621793D5326E92CDD3A76FB9B67D6
860567B9CEE7B9F9056C6E9971F642DC0BCC1D2882B5BDF1B1CDCAA3FC61775A74E70CDFC128DE0F
9606091BB8E53905108EE77A1D3C506550FCFCAE454B020379BE3A7D6C62D162697AF1383F7BC8F2
34FD616324C1E56E3E440277862CAB2C02395D9937816117F71A6828344182E6B5AF2799E29A6611
9C0543E135300E44746EF2EBA57C4EABB1A15D8AC6D037F4BA2BE1EB4D1A7496F9711FC67E56D4D0
FDA4D810B5383A72ACA15872DE9F3A9890E33759CE4DA493691BCA47A92E42D950DF588C3574D6FC
72B5AF7DDE915E3F5925B3E97DEBE6A4208CE7337754045607679296C4EEEA3A3EF1915E85EB1A32
F1BBADB2904B09806631E20BBF5E57AF11BC784C75BF049B4BC7E479F1D4AE7754CBED7B11ED80A5
2DD0006FAE5CC23A7C234CF628B42F4104A490E7D59E8B1F2A1395D37641C478FF8CB9FB602B29FD
3E48D6087CAEE48B523887F27F69DB32BF80B760B030A6766F8F9B19DE70704DAF81D3DED2BF663D
89B5BD8AF253BB8FA59DF84A52FDED83D2737532B6D66AFB9EF0446ACD44BFAB797AB9FDB47F2E18
8F0A55887853772EBFD029B5FA0AFBAF10A88D464BD6F634C5839B230D583E36671A51DDB1EBF471
8ABB84D057729D514751B0EEF4F756B91DEDAD7D9AD529B3886008F1F32645F3A205F304B2A8D808
D37A38E389B8587E8D3654DC374568FCEBBA160395BE1D132B1ACB434164525FBF250A5AA30F3520
F0F2A75F9D1B7C6EAB0223C209A120D894D6ECA336B57B7F2AB0E2A94E6616D7539010C700311966
7B4A9EB3A812FEF4D100AB4C036401D21DDF8AEB393074638D154418D3A7AE51CD1F0C2D5CF4B475
3B582D5071F91E6D3AFBFB09EAABBEAB2A60A5D388D16232939B5483CF7D5C1C9D05DDC85B266F39
6F61E179AB9FAB644040014293EB53F2B50E8751F9D92D1DAE8DC89594905A39357C0098265FBD24
E407F9A22027E36D5608FAF15BD9E354228E3BA943EC30301ABB2CB105F3B6D57C001EBF8328A8CA
318A7B1B999AE8BF9E2FD530B669640116149B622EB3C0A8CCDE62449DE9D39E0F5E5E01CBBF4F5E
52B33A2BD60B52FA4A5CE98B7313FE4C3FA30FA07DE4516109C3EAEE97ABE430C505647DD8B3DBF2
BB4B3A806B14A9E0F629863F15D12A1CA62E8E055FA6ACABDE1926D3231CAC271C30A3F7AAC6084D
D88628B943052B618E4E39148600AC1EDB57B0835C291F73D29C51FCA3C5EFB1DB18A5CA47433B45
C57EB3CB28AEBC68E4171E6DE357793B0FD2A1F4E76180248017112674DAD7ACA6ECAAF209CA174A
5603CEA5CE528F20919443900636E2FC79C303EA7B467A3F001EA8CB849BCF28BF40A3364C08ABC9
B5D935CFEDA827A8C3FE2F6ABA54017D2AD0393A05AE21F7AE1F58AE1E992B5C889219DA157FA7EE
92E291DE2F9DFC244F2CF0FDCEFCACC487F0EA830985B687556D5AF53B81814DE9CE0C6C430DCBCE
51EBC6091B4E0227732E07DF20D59E9EED4D8A83761CED84CCE244BFD6A39103A2B48A684AEC9210
5C94495D54FD6690AF857E5A3915E6A15689F1816F75F1FC8D5769B240639B339EBE54BC6D84794D
50F4EBE892530351984C6F8BEBE097CD46F4FED7D46E32830A16F77C13F13D17003737482F02D1B6
F04C57B4C2B1929AA315B4BE1C7C9CB55F8981508546B67E4EBF84B6026C355C5E4E07CD98C95F07
56F6643FB1DD7D8C77C4AF4C4F23602DD3F61D1C46583071AC460E74084F7F7CF812BC53975CAAF8
B3C1160B5D6864AF08A1733FA893CE4248C8F8B46AEFCCF317DC726BC1E5F2445E462E0591BEAAEA
49AD8E4E2D3CF07F900EC46D596E9CDB3A8710A0B93CE5DA9D35E612596A6374F35AED0EF55DC46A
8E14A91163B87417259DE926BBC3FC5423FF0AE2AA6D740BFFD26981A57C8C1D97FB04A90A567296
B07437F94C8FFF4709213DD5D8862A777CF3F97723F43A4F913F4A30F7554ACDAE34713654E21731
C594C3718C0547FCDAF7BB1620B2D6BB19E65596A585290CC43F50B34A2FE6EB1E495ACFFB16DFEE
8784B66FCB9359600412969E2BDA330C421C68345A797C49728450A6CF41C926AE8EBBE80BD97863
593C3E8AB5415A8BA625957F242378948F5C7EA9C2641312E8E46955FE5C1A1824C71D3B0C9FD211
7CC965DA7C21D257587F291AB7C594459A11B977A278C74CF5E6598B0C75ABBB2FC1B3D167D7E31D
B519F4A0BDA650A3FE7F1A281DB9B69B57A23656BD820B22D0E30B07361FE7C90933E24A32B6DE2D
F240635D543315226E32487F264AFE83EFEAC74117321A82A92F4FC7B259F26DBE74C966B4CB3F4E
3499E30B9B326F72D73919D9FA9024AAC0B95B6751AD4CE569CC3DDFC399428DF1298FB1733FFCE6
240FB3BE3A2837E1A66E08B784CDD131B5A61423508000785CDC5610CE4DA1DD314131767C8857E3
3D9741EF3FD7B8D0AF0371CFFA3DCF74FF2D3B421AC0339EBC05FB4B61A2F46D6BD1144747AD148B
7968D7DF4D0F742AB39B0A04A88D66F5CF9876970879879872BFDA0C56C253DE5C72016B4990CEBB
2455DCDEC7465EE7C7E1C557B570E9F3EF3E31A22DC8AB9B17F34F48E135BE7820ACE383DB7C5B05
8A9DC855C6850E49AB7D7D00ED2D23C50AEE671B11752F0A682EFE179CECBFAB47B76676AC0E8FD1
0A47353D3AC3477A59B0F3CAF22849DE97AAC8B79935F7C57F3052DE7E13BA0FE7CEC4685C86E841
EA8C7D6734D0FEEFF538CC2AA1414EC9126637E169FBE4ECAFDFA29A08451B25954F0094710195E1
69E0A6004419E432E9319BE2AEC8D93407B25B758336946C6E30032657DD857BE9C0A05F487423D2
0C2772D4416D27FEB5CCC971DDEDFE9B8C2D7DF9DEC90D0868D5DD18850BE567A04D08310883D9B2
D50B817D0690F8550E238C1139C0A117B48199B1B4D489C9E52C58E0CA75E6C386ADD447D8AE52D1
D979FD52A50D82BBCB8867B5D49C19BDEC414929DB67A00AF7C6482A87E46BD11D8E4E52783E5845
FB2CC7439F99FF6552C7288354B436B1C361AB8C2932F77B14A50A7407FC0BCC29662D710248CA46
AC42A03FBBEF9C972783942F3721BD32BDA3273D1E353D9E013D4CFF630BFE4E7C2963FECFE350A2
860421D17D6ACA888FA26403726A0E16BD10638D8511A2C8A36C99E9B72A422038E1149BF88A7CA1
B2DB196333F3AD32D6FE28F18FE1ADA06FD25E4597936A924E71C188B9E8779BDBA928A182042C96
F6A14A6FAB5C1A819DB8E9374E32F77393734A65606809E90D188F749180A3E6CA7AD8044E168677
15FDFF350D70B14454B692715DC3AE2CAA561FB953B478E873EB19C41A8D83288451E4E910D5988F
33D83C5974DD0EE4DF2E6C849C500D0714038ECB1E9336D71D852889F2FBCA6769949699BE6BBF19
A9318CCD7C845D0EC7FF3CFD871328CF7B45E6BBBBD16094E8ABE4D3789DEAD2C930AC8D810C911C
03AF2BDA4EBA62810F19B4506592005ACFF16EB58E33D6A71EA4DAD28A2D7B10FF89ACAB4BCC0F96
E622EBA20347AE04C62A298257D1623977D185BB46B42CCDD733F72B37072B8DFAA5D7FF77E35618
3F6D25EE1D951F7EBFBEA8FA17A859B8545BDB212A6BFE9C3078C32124C4E5D4DA09404E40498F76
7B7164C13E12BF006EE8DE408070296EF0A08AF759206DB3C445BF49EAB18ECDE1FEDEFFAB653FDC
B13FA4649B35D12266FD42D0498331560E96F54D4238678F70233F56097E1944FC671D6BB1AB66CD
E0E9DC24349E44D67C36B3E3A00B07755749A597DF31C25F28D55779841BD3F6221BCDE389852DD4
590E075C1298B36181D9F64BDCB54A556C05A9EF661EA1CC7C7549A3E1CCF79B87A6E71C3ACDECC9
C4EFB05B643744407029258B8225DBF960DE529EEC262D1D3113F6CDDBCF4BDAB706BF085C0FF2EE
E8420CF755E46B053B774DF37C5683F8432EEC183C96176BFB24B3F478FACACBF1FCB73D83D4D857
2D0F15783C8AE95D7CE959D794FDE1D973867D8F30A301598BDB7F2824B2629D64B88F0FF4498B6F
3728CF8916EA884C5930677E7481F90C85ED41DD28AA00E714D3A4F2CC136E417A4C591C7944C409
70D2BCBE410A940937C3CAA118FA32317444B401968B8ECB2F0B3C8DAF6D4886C2015000A71FDAD4
066B82312A4CD1E49A9ACFA05C3E7CA5A5CB3FA713CA0AD9E66A34730A36612C72D1F803D4CB1501
9184FA2FDB3E5D067BC64B29299D5531565264B70FFFF86F5A5B03848E55D73337650208D21F35BB
D5C14748CBE17EB3A7E02BE53136DC69E8740C597CE28472CAEEB96EF2A5752CF17CFBB82F6C104F
2BBB50C216C49E8AB7E661207E1742B35392752051A1E409BEDCDA2654CB5155B770C8C5E4A2968A
A35CF1924D0C74A8D23AB811B7DCE60F1EBC1494A295C8D670E84B7B886A6064151065BD96F2D364
7BA049A444CF16EB6432CAFCC70FF2E8B354F55A192C94BF08D156856A6512403F5140DF4C8D254E
DA59B2B3ADEE19A35E9A61202B711193A7E7BA8EF427152157DA5A51084EA46510864E1CD7B4FD11
16E74D7BA769ABCFAC556BBA7CC528C18003A2AE059CC97C18263500667F6A9A8C421F2ABDD73EAD
82D9D08940DEE1688D4AA200ED80C3AFEF6A4979154D99478D4F4EB3738333E8581A755190D87BE3
09A319ED170A107512F056E4C619D4BB1615BA6C0680117610A26462F267B76F9DBC9A7A3AC08C9A
512A44697082A2718B62FD1D565010AC96E1006F958070AB7567A33E1FF7BD450681DF6BD4EBD265
CF12726A7EFDEFBB9BA1E596BC5C2940A4FC9DE60116C9082138F1C672977F4AA6B7986ADABBB2B0
651A7B0C06C4BD405C58B8C81BE075997E118E10FC008AD1F9ACF9F6AAC6C9E3F6DC7FCB838720E8
D0D9BB99F203EEA2566F18232711E832810F10DD4E2DE44A0A81603EB1162E1BDB60AA1E2D771EC2
E6E2C3B39508E5CA03A1E2A7F2860BC6F0B57240880DF54C325F4729EEFA1D2753D57F055CDFCA5C
E9C6630980C7121FC21E2F7223E6111C18FFDA0A0A7643A213DE9525AE138814C4183BF03A26A36F
EE9199821464C845A746945413629DC53F5A2B0D8CE9282B580ED662F2F07398D6A8B7093CFCC6F5
E0F5A7926D2862AD1CCACB84D85902038551EE3EAED02AC7754E3B65818C530A0252C049A68862DC
A459DDD937F7BA64DB16AC86885B68AF46422D7C4923070E20CBAAC9F14E43979C5D5AC4C9321016
7CCC52E7DA272146D68D8F61DB4D60063E74F6673B41ACB601DEEB1DF73517A8C5388F00E8A9D236
9C85DBFE4C1E9864AB52E09F465EE98C194151E66CB98E6981EFFCADBC48532E9795290CF745FDA9
CB7FD40BB77C148A8B90C0CA50176103E2ECCAA57030F7C0882F1E891F9EEBA077AA4992FAE38C75
5470A4C35454EBAB45271DD76E4DBB2D9147817F7D3FB800EA136D3F27C84B4D45ACEAD13D3C91EE
BD6836AC04F95E578D1B7B8CE5B718E42FD1BBE91EF9A7873F0C6DC59AD231D08CEB4AE312F83F1A
9310155D2C4F216A6FC72385C899B5390EBADE7CF7BEB028F73DD76EDEEF639E9EDE034ACB25BA57
8C7BEC3581FEE0B221F7340570489596FC60EC805405E0D2ACF0687A62A75358B3878972D4C039D9
07D868DD00C5F7F3342384C09B01F1926F7D37C2B862FC516361253CBBDAB354898B31B1FE58F773
61517F2C2E106708AB659D95CE3E9E7777B7327DE01AE2D1E0C84B9EE3887C094C149700CB095D5D
A5FEAF1AA9027AF257576A7370D79FF4DB98511AA27C5C083FA0CA60A3A5E66B8DA9A22FE5DD3DDF
C529BEA71E83881D8B010D140AD686DBEC9AF4B331086F6556B695CAB14BF24B5FE64382E6F9BC21
5E9EC40C0914B1E27BC25F43E6F555B551726A8D9CD590D5AD3732777EF3B00CBAA89F8E8E0E0347
7D45B00181A7B196FD4919F110C0F2C0F1B41231051AB5BC8F8025ED00C10F2C2F51E97B622A4E84
E6AADA59F896F83EFADE779B37FACC56BDCA1892A3BD965B65D51B55AC1D73ABCD16D0EADE55C0BD
3C1BE9FDB323E9FBC9835C63F757051E29E773D3491706DEEBAA0F1182F0E02D0CB701661B30770D
94E240E1358195781006E18CBFC2D83F229A89C3066E35CAE1384A0266D5A37824A089E855F11209
9F723AF03BC1C8B1C0BCFFDEBE3EF73A40BF83F5E038B63267DE5413B88D30155E62EDCFA35C0047
0178E5558CDA2B30C4EE2A9854C93E0E484D4363E3614E5BE829FAEAE51935386D20DBFC00B42952
7F56FB045EC4D97B3D649415045337AF44BCF4AD9B9F9BF3EA72151DB616FF8F6B13EF66516D9640
67460FF123C7EA525A97F1D04BDE9D3D495602620659F6E5DCF1AFC5360D1C371BDF9984C4A7B462
180A3CAA7098E0FB0BDCE694806BA466883BD28D77DB4CFB6635BB7DB45B4D83AAD4260A4CA0D411
0E251AE7476A95327BD6AC1AC88F85CCB705FBD09993B9E2990D51C37F1110F78B887C54E4EFDA80
4ADAE5D81477913B6938FE1B39913C6582021A1ACA834500D9D75C9942CE2375D0A2A73805751EC0
970D6FA62D4354337A43D85DEA6C6F3334F40221FC473DD79344D028FAC689645963B371A55CDA92
F6BC989F4F1880AC11D8A056DF7A0EE60471800126526488B95B785698D2AC488CC027D31190ECE2
54F80757DC9B4FF18171409C457F5FC58DD1D43E8D1EE08A6AA2F374B7C245B7A21287DC333BCB1E
EB498A2BD723EE6BB30B76E574773F70A61F1E163A25941531C049ADEDDB59AE75B7A6725D997752
10ED356DD93D0F0AD7EE6495F07869C570125125BC84946F6AA1152CA18FCAD3B68004A7F7AFC6E0
9EE6E1B365A4DA15DA95AB980A566DEC7394F385FE041B3B7F46D62424F4726B55DCB4BD3625CA68
1221CE01DAE78E24F8045EF21F85C13D27D1F0F1B589F936F62F699B93EF05930C6F5730B0AFDB7A
7A829F2ECBF0DD196ED66C7E4E4E7E05B565BB98385F017D01B1305856DB747C3634BF05DAB08836
029674ED3A4053CC3DC696F758F86970F94034B4F0DFEAA4DBDE449800DB040B55E7FC83E6B5584F
A00F7C70ED18524037CCB48A22A5A69506A825DED81D98FE93177DEEFD42B485013D4C4184CD690D
714530B56E355FB01BC92DD90A7AE8095748A872F79121A28E965E6149F37C9D5F4DF64574F605E1
B929174AE0CF533F77EBA0E10862BBAC46BEBF583B951BD0BFC5128B08CD998DE897033E7CA8B198
625D865701394543845CDB7A45BF82DD8B6319658E28B34FD319E38E650869742BD2672623ED9810
8DF14CE5C911AE0AF2035B4F9CC0D1D84176CF3AEBC4834E8BBF07B7720521C4E6C081A962FE29E0
700C4F4ECFE92C39BEDD64C3DDF52959A4102CC242C35F56139643F22613D675F970CFDF8C6A57BE
9D168C9CDF93915F66A5CB37DDB9B8B729F8131391F9D6EADC8BDD5C13D22A0EF967622F3F7C08DC
C422E3D41B3BDA6B4520C98FD08262303E042DF37B9911C1447F3DC8A854973323E1C380A02DACDF
8A53A0D1EDE9BF34A50E8B76C5AD5B15F8E25B2783BCF4B1247309E9B70CC951CF3D98C1A25E9CB7
11235352F3BA91FABA828F2D7D91F0FFC50852860C531C20A5FAAFBCE1197CA367F0F84DEB86A8FF
A9FF4C252EB2633AA2BDAB30F2094721F482CF926DA3299452177B79251B311AA60D4CC82F5A9F50
E942703877AF1C10CD92DCFD16CF19BC7314FDA5A85284BDE964DE2BEE782F4D52D17FD2084E0A95
59EBD5AADCC74A6DE64C1F799385F5EC2E2F5F869F78F7289A26B03A9FD906934C3A6BA4A7B36E7C
3B77A7581BE9CD62B49C34572A870053CBA85DCDB9FDDE407B29CB3D02AD1C752B54DBB995DF0F8F
CB117CF8500B97849275A4625EF9937AFD7C8751B9B021E778F7DE9A9B191BFC470823FB8EA919BA
DB8B68755DD83C6905B118FA18FAAE216E2494FDEE9C1125C3941092C592DEC7A5B0C763E7E0D3CF
DA02AF9FFCD234A01D75C661603820C37E9A681356A6DB424F5F991FACCFF78EAE3518C0747C35E0
8EDEA2E108CBBFFA0B2D3BFD612B5743AC95CC4A0580A6739BE4EDE6CB1E8B2F4CB5C6FA4572329A
06080E0085748067462F3EAEBCAD734DDA18BF206EAEFE9F882807694B80A63AF2F40625E98DF55F
BE08AEEEC2C1BFBC16F1BB4D391B17122EFB5FB539005A613EF5C9F154BD50F05862F813F2083CEA
149FEDC651191259BA4FAA658A42AF151B03A7B553AA79726A44AF9175A724E0D65CE84F41F3B7B0
E0B684656EA56B4E7E654946AEFABDABCC4F3876B3C3A67373F4133FA8498DCFEBDC27476FBB28C4
003FBFB063267FEAB2B2BB8DC647345803B2723DBA8905AB0741137C43768B434CE118954AE55DD6
61AAA1BB60B87ADE97D4197211A0C70CDD7855783B7C570FD742AE5A5940A3D90F9EFF687C4F1E4A
D3C4F5C3B9FF20B61C0076B9FF060EB99860F31C41B5AEC0D2C4DE626C6059678DFA35BAC5F2F171
A3BD00065AB2007EABA499E4E7F30EB994F8BA757FF9BB0C9A2E3E384BC1DD4B62036E2D70819AD0
A535816761800CFEA50681AFBF0057E69A0CDBB4BAAFB8B15F7727BE1169BDD4FAF692F9CEC12893
E4E4425DE4CB20F330951EB5A7FBB0FC10DE78A7F9B0EF6FA629CA13E8C2F616A1BD42B1E26E2A0B
533DEA701AB7BA93526E2439755FB9BD5CB076C3309E73807A5935AF6CDBBDABD5DD7B036324130B
8BC40163FA0999364553CFBE351509F8A5167F205E228ECD66EC9375D0E0713563AE75B6C23423AE
63EB67167F2F4512BEFFE96B90913E6920F1F8B7139F1CAC9E38482B6CD26576776A01103FDEB164
A176023370D08906E2EF27E1E8B6F6C27EC67A86EA36A6C82B681385F3A60AD53A8512E0880D7ACB
5567F2654731CCC1796C47E18DD6CCE30F65E27DDC5A3E56BFA0460DFC3F9FF1E98B7BDA9DDCC615
718D7C6CD8DC1270E70FDD4973B287396E2B85ADFCC83C71DBEBB97346E858CFDA78713C0EDEFEF6
B84984D719C4729C0A3F2A7422DFFBB2AA5FE61891D3D16CDC1BA4A84E7A74B0076FEBE0C2C74F4B
B9314E5246D7E67DE23466D47C8AA93AC4859B347D8CE31FCFB4D41137B51C41BF19D626A59D0999
FF2A4FA5FE6FA60E029494EF99C8B00700E6E752F4F9ED52F2AF5845563ED8AA5D4E19F82DC0F87E
255ADA53AC62E3D7BC788EAA135431DFF49F2D3ACB61798353B27409D149FD635690F8AD324804DE
A99D12B02F15D9C6DAA01BE2C1512BB8DBE86EB31D7034866C10558C008D69DAD8830745F2BEFC2F
FCD957D0FEC30BFEC54F3C440F3A99BFDD7C6D0D657402A064F2656694E5F5A5524CF4A7A2AD4625
5DE9D2E9916DB9DC2C39986A221C31F89A1884ADBF7DD62D4EBD47957E7A359F2ACFD38E073E8502
5F907941ED233EE3582AA955CEF67A8ECE6D8B301EF37B7D40ED84FA9DD604C74C8E870F9C26A2D4
DEC8F03563D29E1DFB974CA191D4696D877A468082951B02A88884B9B760961D9C37154F32D54512
4F0E4357B68547CAE9CDB571089752D7881613E7FD8DAA8CFB98CA9E930B48B78AE13523E43A3568
7B42DD2F0A99034ECA1DD782DA692EFF6AC99D6734DF1AED3616B198E6C242EA7A9954B7337ABA3D
13EBF06B95E16F19047AB0EDBAB6A8928D81003E593C1F134B0E2B8C250EA251B59CD04905F57016
1662514225C393C42BCC172DD23D8871908522CFA5CE113EC05F39E4583EBDEB5DA425E4627A4A2B
D5C511F9C9C155BC81D0EFAFB0D0F2E96BD49A5C942933336EDF9AE0CDCBB159761DFC50F6180FB5
024D2E5C2A20233AFF282FD3B1AAE9B65D2989BB8176AA8C7A1F58E43A9AF3A6D0168CADB6930706
C4F974282D4A23F71B0A41C75086DC1C45CB98ED68ED0E4FC62807EDEF13C6C85741B11FA957D791
D92B750F3B7BDFCA7E148149E55EDED66700483C4D5BFC3973580F7199FD99CE6B358B508FFF5DF1
78A5E495977D851B0B06DC7F6B38388D5C94BC8934584D8EE2F4E0CCD3332A737BC066F042B14931
57BE93622E346FC6B293B8DA0D3EED02508AD2183454FD4D5D21235268834B257EA8B06117F67589
3E0505E64709FDE03F2D5C82B163C29629EEBF5D408547AC363758D8D134AD7B9A55AD9C7D90B67E
6DF3AAE6867759D2A75993265118BF6C5A261C6D80EF039A0163BCF8E6B40E643D1BF87BD2592BFD
6A41EFDF9CFC2E6DDCA83FEC28B5EEEA2E363C20AFB4A13B5EEB2CA3BAEB2CA6F4824AF1A59E4CBD
884CA4C62852A095E4B13CD018669AF3898DFC4840C874B97408C811E431163887E5BB8CEAC12FA4
A1EC50E8305137437441AE0FDF8FA4DFFFC77C05FCCC41696E40889A02DC4B1267D5B892647D6AFB
BA549F737543652D3C3A051E36BDB692DD7EA0D8964EEC27BCAE8EF5FA853C54D67A8ABEF7B01FB5
AA473DF48CFBD3D697C9B55C852773A35B9A7C97908DB701AB66DCFB274A824B60E275E1CB341147
36B26E50EFB1DF01F01688E09E096533E95B3AF5D09D7823DED38487C58B4F10D6AC76EB48731CED
78AB098C452AC83CCEDFE4E8E4AEB4A93A715306A096F262BFDE5036F38A3B733B1A0134904A3EE0
8A9F7C2723FB5D0535C5B57CB80C29E292A49AF936DAC66CDE5C01640490109E679FBDC13F892438
D70CAFB12909FD2ABFEAB23ABF6D129F5628B36FA00548ACCC39C8312030DBB87364DA44FACF3818
D4C8ACFE3302B1487D5CFED16E17B05CE9889219C13C9DEA28C9BAE5D788578C309CB7781244E30B
7DFFFAF5A9F594B8781F849EB20B1F3A346C2D697CFFEA6AB4134DD46C86BD0F89AB3EE9DBB2F87E
988D906C21A43E5ADE58BFE82D4D4009A39EA3D1E779FC374FF21B86BE48AA4A33186DFA0F97BBB3
218CE963643EF2A35788D613DFF934139B3EEA36377E67A713D20BD3DF04720AB49834E3FCD78908
1FB726CF642A5B87D5D23609661F7D694EA0256F3EA0DBAB7C2CF79CF89CA0FC9D25281EE0FC16B0
D089DC5B156462343A375F1EA2682A53F70A1F239D58080F4F884DBFFA68CC6D63365A8CC308DC5C
BC2387BF3D3107C95FF4DDC3A902B31C3F414355748B10518EBE00C92682CFA413FD071A16B8D129
4021B0ECC5025E33F6116C89C7B983C6BFC31C5C8D7FB5E5E81D3AC500123CC05B3C8DE01357E192
0DCFD172EB4B488CEB9E1ED5FA1D235C96FAD22B319239FDBA08ECA2C5C1192B4D7A797ECE135228
6BBF1E59AB3B54B8886E67A82AD971DFD1EB21CC5E3512CA922F9B870A48E6DC94F94181E422D274
2D3A14FCB3939FC8C1D62CAF79033D6EF4DCC93751BDABE588BF5D97B52AFC5084C5BC17246FF977
7AA4D738BB9B15E534ABFD68848B879A9840EEF4774734F0BACED5E7B6177DFD430E0497E36D1077
7654F351348BCEAAA18C3B362B2791A006782C25C9D544CF1594EA623BB4C782C6AABCA95F9CBB1A
8C86318834E1430376406D2B6CD5AB09644361B83AFF66C96CF549C2D309F7439254C6C3A5B210E8
23F83647FF420BE66901C317349C1B305014EE7E9F90DDA917E3F853F1A8AF3DF1528A81C50B76A0
F02E933229C2743BFA639003025697612BFD8575DCEA0BA5FFF805EEB4D9FBFA8D2014BC239E9D5C
4C87E36D1C83E010B92F43C06733976BC84AAF1C05C0A0CF45CA7746ED7E1DF5A12F2401C0FFBEAB
EFA199A7299E4BE5089C2CD83E7838F163F6284FC299B213513F803E93ABD8D759595DBF513D68BF
96031B9FB95A945B7C9153B0B315436C850FA5F1415AA2C9565F6FA39E9F5C5FB265CEEEA8C98E4D
00A72CE7F9F6677DCA7E58C1A8C111A9C6C44781867AA5FC71F36486AEE73FB81C03BF4EC728E43D
75564244AACA3D66B6D36DFD38332AD05F150D4972FD475FD087E13C9312D5A17A83411B45740153
81CB568CF85BD66428FF9EA2C07E7BF8D0AF4469AA367DAC0230650036240634AB81766E832EBA8A
2D8BFA402DA804D264757E74B3465EE21A1EA1C92929444DAB2EC83050AD169F257B77D3F4B9BA61
B11361F5DA6DD2DD933E101B64F9DC82945A2D421807F09F3E587D4B13BE0FDD6D7133CE890C3AC7
1D0880418880362E27635986795E2E8426A0A7D7E8E5C41317209D957B53B6CB9E4EE7C3EEAF3315
E006B7FD90E7A58FAE5289AE513D7751201459BE029563B58D967AD24E90DE5E96357D37E86CAEB1
6059CD8593F92617AF636C7D32E2B074A40B6A1C40828313C8DF1BCBB002DF276D424519EEE2F234
FF9B9B27126996834BEFB6E05A7BFE958B4AFC810E8B77F0EDDCD43E81549154F81E282276A7133C
23650ACB159EFEA53ABABAE1C1CCEF5642898A5605A285205DB40DF6C768029D8CAF85C520AA66CE
5BF1E0A0520CC94917FCC3118953403A1B16312096DBD56883F03E78A14315A5F97345E13C363C06
3A01D49492349D60A9114A77BB9FD48FC0C3AC76D190204DC69C3ED4A265B8148F2C5F2E147A504E
4F373637C065FB894446031F78C4BDEA68088681E0C5099CAB1D13833FA87AB96E511013A9B3D806
E71EF6E0A1442C91FC2A1795A13145ACBBF5D18880695EF11832ACD328BDE6E0A7308B12759D12C8
6B558CDA038590787704BC1BF49EE8C788C41594332624D56082ED8627EC110233CA328D2A0BEDAE
3511719EDAA726F338D324D1577593948A8B9F0300F27FD4420638C6972EEE2D6248B87643275DB7
69F72E8F86803184035F6A539A7CDF43A79886ECF110ECD7053FC04EB5E51B3C7625B3BF95C0F5EC
044FB7226281BC723988AC2498ACC0489DF0BFD1DA82D04FE3ACF6B63EB269BA9489F8D5D07DA9A3
AD04BA924B99B9C1EA64AFE7BB2886513EA6730462D4FB5DD82659C7DB7687F4CD8E006581A15EA7
715E274C9B89F66F1ACE9C2AE7698FCF7479A04F2208DEBA6DE801A6D184A8A9AF6BC1B0E37CEE3B
323DC4EF93EAA8219F946DB9F4D9C133C6CE0FCC6884F9C2F3A816C4ABEF44DD6256E7BC4574600E
1D825080660BF6858B415648258399839118F3C11410C1C29B3C208A3B54AD5D7484708DCFBCA04C
849F2AAB79E4D96328D990C63DE05DC8E804DDAE255F94FC3D56270BAFF6F86190796F91BFA018C4
FE4FAEC3F1ABE8ADE43D0DA18E710BC1F419F77DEBAACD3BE011BB93E111B18CCEDA8EB0352934F9
690F3E73D71655191F150BC3788677D1FE46070FDB354BCCAC8C179009553A7D67C87518131A4D8B
4FFF85FB9485C9F30F4CD31EECBC4A44CC267F6C57AA05A11C6FCC09B5CCC83F189F6A32F8EA56F2
2D20DA4D4008F08EFB1487675CCAE22BC9494441682F4E46839F0F4D2D16AD58AD0886C60C925DB9
C7D9AA1A7FF41C94B6289E1B72382789006F40B99B78B05ED1FB1F715CE4C0A1078AAC02EFBE6306
F53F5F7E73DAD249995DAEBF17E5F55082CC6885A54F93F1A935E0389FE54E8B1B6C5ED19D483620
A697873D5F18CE9A48E3C2C1C871FD4739A78782D8112602DDF8D4FC497C459067A6B118AA998740
6C8DE97C2F09CB9D388D341EAEC0A5BB4BBBED92BE59B273C77F3D6965418669BFCE0C43D5C86275
D8E658BE1893DA8E698DC858CA459711969B2CBF4CE294071EA572496575CC35CAF57ED49C2FF1AC
CC21E19D189B7C2A1ABB1AEAD7185675413C224CC4C0E1AF4EB76BA9F44148A95D8609838B967784
2391DECB30BB0FEB92CC890F224FD2E9E9D34466D6091443CB69E845D4419F9A04664706FC8D2D15
9002422367F39CA1B1CB1A6C32A65F46230CA2376C3E5125CDFD367514E087E59873EEE569B7F376
227DB126060F063662F118C7BD01946BD04172147B601BABA952A01E0AD31AB1147D48FC2C3F52BB
75D9618E6F03F1F1EA393AF0E8474025F451616C4ED236ED831E14F40BEF5B86806B73ED64AFE7B1
2A3C1F5036BB9AE79862EDAF13BDFFF06C94939AFDA1A749364BEE73449520111CF56181527F9568
F3189652FA7FFDF4BA1086DC5992C6E0282B6F88D7CB73F485F8A27A77453C151B0BA40E294653A9
73298EBECE8132B440ED4B4437283356B79CADA8198512A45044A7AF04CD02CD4DF7F47D5D1E7FE9
52C346B01D03D1F69904D1AB5E8C433B0615E88CF4D01B3C96361F82B5CF7CB4D92FF3971E44F0C3
317D3C5B0BC8DF4BCD4DC63474D0E0B5BEFF3177E2722D4AD4AC4B4AB6269EE948BBAB6019ECF2F5
846A3D215F6C0D999D489215D4328875DE21F2CA243CF184280B229ECA4B8A9C5290973503AE5883
03C67DDECC577F12B41F0D4DA266772867F9D93E1863BF76C6AEA5DE3FC6567EECE93D96F717E39E
DF536ABDFEC14DF6748DC90A2CDF6066246DF69D2745D2944123AB3A6ADCFBE7C74EA8E8D712AE86
F76B3059178E78FB2FBE8D1F25831C70F58FB6B5922B371A27501E7463E01C844A2226CBA263B570
4E5C4D3E50FE31435437E1ED39E6E3BF47B4E2C4588274F044B3294E7B2BFE302E76EFA3CB74108D
A6CFBBBF383F5C456128ADB5E667E1F7ECB4C3E00AB8937769E5A2830520E9FC0A1DA1662F881ECC
DD7967647B5841D8FDE1DF7C9F5475523F236005EEC0DF307BFCEF379355C30A83EDC96D6086E224
388DC7B5E951B819347AC5A1F9FBE7EF1907726EE7E972AA1DDECBF7F72658C20FDE99FEE686D7E5
01A7759DEF55169938F34978A6BD4DB49E494883F67E868A9AB177FA8E6F81157A95A03B4D9DB572
EC1CFF33B450BC13E00830BBA20AFF928CCE04B4F79F3795DB54A4A8B5A2F3CB323194990050CBBB
C7CD32103E0911160FF4DFF135A77DD0CC15867B994CC88E1EC10E3A097D329DBB90FBB62981FF61
C2521F9AB4B9393C6764E5B4361D0FBB1938456CE437142F0AAD9341588BD15EA0F6EDDACF12A62E
C025F3294AB1AC45719C5EFEE94067390D579AED4D1D36041D358CF1A24446176DCC808CE2D6CE02
7A2C2F6E517A5ADAC722EE94A1710BF61254DB4693B30225C12B9C4F856E1D24075327017D6B288B
B52EDE713B3710778A565EFF6C89656BE3C5F590F6ECA600390C1BFDE9B0EEBC2E4FBB9E0E2F405B
39738F7969F64E8228494B298C3FFF4C7DED00B0EEC336B7EFEAA892C4A80CE9ABAAB4318FB34348
93AAE6A90FF00B892D1DEE254DACDB268A6308E91FB628A98989956958C9634896B878CF93F4E0AB
A0170C1B7BE2A0C4A0D514D7BBBC4CA114349D4D4985E96DB7E2ABB752C7828A9E36D9B0B4551DCD
D878C06C3C68D2C214EC8121F6675D8D03545606B582B09B76B6D8608DFCED5C4A721F7008FC2014
1D877353E8BA5DEB1CB61F7C956D4A9F8CFFC8C4FF81B2660AE4BE45F7A63141BAEDEA05C43CAC2F
A04163ACECAEF90F61E0473E5CBF1F1994076B6A72CB5C33B17DD57E2632F7C6DEF7837F8A939055
CF357795865D86C7745DE54C6079C791850B20C0C7349472FB6018521DD5924ED1505A1B8C8F9CF4
C892CB40795C4ADBA3CC11C8A52A1DCFA8FD334D7F3C344CB4057E80A4B66AF6A97799F8DE817CDD
0202870BBF42E76C9BABD2D9B66D10F1A68388AF1A511887FFC50EC7D07581D4C4FC3F6C4F7EFCA9
4799D74132B5EA25DF0C9557902C7EF1E04E612D9E40DBA459513E584C3A3EE5614ACEBA165E07A7
CA3394969C2CF1FFF28B1C7DA85451270DF0FB71DE22A03FC2F17531FD59B12B55DEA7F5F56B0DF9
34C96E26124342571BD04FAE6A12C6EB0E21F06275605FABE91C6EDCF55B298BC4CC52891DD90360
AA5FDC150004BAE65225FFC42D13026F9C6FE343D7CE2F52229B4846F6E23BB2BBDB6DCF60F07A74
8F19F74A1168DC5C67BEF840A3C68CA7A4D8CE7F94610F4CEE989459D0CDF1B194C63A2B82479746
03A89150C4C6AC67AE3A1341F9516887C6BA254F81C5B552C527765A52ED5C4FC45D575F606E465F
7C2EDD2F5927319BE737D48099C333BBA84486F5F8CC0B32052DB6E57DC55A68019788DEABF8D649
A531C1880D07E425D55D4DD4F3966B2FBD2A0B55E5C429051DCF0E3B9CB1DE6A5B3DA05DDBBDD3CC
1C81877AED2BD272FC7A10707C07DAA54FD6CD37E15C247E3100A1A0C527727B73D45C8E02798C44
1864A2D1D30FAF94121F0CADA24753221C85DD5B43E5F00FCAF73A1E531D9453307581C6FA28BB5C
54D93F149D3871D2E017E6E7FFF7B0BEC71B83AD12AF353CD13311D3A6F16C51938986C9B6A24EAA
06B8BE6DF27A5090B3B120D1D1E064C6C1745536C6B0AE5C899C3DCA91BC38B7E900D9614F291B9D
BAA85AFBBBB57D58C3E1FA8713CCA1BF4EED469773EB4B9605125C08A8F7E998E37BD893F3533232
ECDF47D26E8B2A0437220FAA760DC8E90FCBEF59AF6C1C55FE1A28A4C98E2A67DD5A7E55BD4FE272
15533A56561F0D80989BFE15B321976CDEF26FD6530EF7A368A7239CC55D7AE2B8F0E980DF63CFE6
F562F3ADD0AB906B60682BA447CE4A86E6D5538E13C6847791D8A16F5BA29E5840847A7E33AFF57E
BBEC1A5B329A461FD0E858DE5163A2120BA12839C3A216C44F364452A2D6401EB549791012C4B65F
4FEECA2B73B2D88CA49B44493802B01A23321470A2593A8F8ADE3F88D87247851561372137E11D10
11A733C671C71D33EC939B05060C73697EE577A8F2BAE08309585887E5F314BCC642BA2715B51E0B
4D093F6B11CD37BD9728EE90A0C92D15BD1105637052F89B417F6F36340588601C9C2BE9526D01B2
E88EEAFA300E38B0EB5E2B54341533B31DA1193588974DC054FFBDF374960D28F0C8C1AB8505CF5C
64988DB86E17213EF0D9D6D52ADB1BCEBCD02B5E16F0866D21D7C0FE108D551E695CEAFBB83AADC7
362727C47BF24C482EAD6F122F1F35923DE5D6A248BB36433D044F73C944E6CE4D9FBDF0417ED53C
8F56B6D389519E7A539D6BE9444A4747957FEABCFFDCA5FA54BFF46F637B3A3299988929CDE008E9
E3C4CCA97054A822C4AAD01ECF9861AF6238E6643358B0EA141B0E161C6ABCB45F38740B344D4112
9D4E898DAEA8F2065263D68D97966FA24BF88E61BD86CF2C7BFD1F058FCF04AEB88F3A30C9D446C6
3611112CCF30F163C103D6C7C5AF946ADD33B50A58FCD8EC612268F7E119BDF387104F22E4C2CAE2
DAC407F206186F12D93BA87711FB05E6E96F17DE333305196FA7C33DC06255828744B590FA0E67CC
E4B0375276FC7AB9B324978B15FC228DAC17F955C7B3D441C540192145FBD002EE20FBDF6F397F95
336C0A056609E28430E123A432EE91594E20A8D9E5774FE8768C84CC040A706D8D3590BBC9AFE373
4A5536162846B6B7BB7B248924F1DAFD768B9546BD2A2CFA1203D6A3FF45C8EBDE2355F01744484C
DA9FC337CF7D9D54106407F54FEEA81B77BFEBEE088F344CA2E537644B615D8D6B6A79D03F6CBD9B
573FBA87EB00410B5251A29007CFB60E711F642C19847F58333B48F66B6758E4ABE524A4671B0635
C491341B3CDEE650CB9F774A5B6FB92AA70FEC7D9A057084214D81EA5A36A7F8EBE9922A70F2B102
121736E0BFB178A08ADC0A58E2A9DB347FB9B0BE707C038CC19A5519C3FA9AAEF660653086191E59
320D0E696218CE1E8EA7DB5FB3318EEC98C130F3F1C45D0D2401223421FF99BD6E1546873C6F12C6
F45D2E1C3EE41634F5A415FC8338A18EF2299EFCECEE00F9025E79610168548BF2A52623A479EEAE
CC55BE5172B0CF07F9B04E2B2AC08A2BC839DFBA9680F2BB2E438519BF3B434C71B4AD9E64262C76
9F6C1AD174FCFF3F41B5BD7652AB296C543F323F0A16E88C6D1FD3025C33794551DCAED303B57A87
CD1E7FA46E16ED357CE0FEBAAD2678A4D84E4D6B1635F412465C0F3E7246407BDDF934F0E2E0F5D3
EFE318D7D63A7B6BD0CD5556B6DA811D521408EF336CCE2D2B6777AA472A9EE0DB9FE0D6914059FE
25EFF5D7E3D2A6EB96B23669118B9EFFEE5B7FB8F1EEEA355998BB48430156F14766FD77605BBF80
CDEF19879E8F8C07B6998AF145B0AED86FA94A952F2F49D2891D41AB0184EFA8616B139E640A3A9B
D808BDF79E283B0CC4686935D0D96630D590A5F4A7C71C05E110BF3CDB5150D8CAC418AB25419BCF
DD5EF0A2015305561CA26494E267BA89892AD21E0BFF44D48E330694A1CE12183B9A7E4E25D78EA3
498EDF9A22DD7718ABD06DE2C28D7762F609A1E9A5C40A878FB8AB33A60383152A119B9FA077B109
90AF19C261CE43AFC116593C30BC27EE4D8CBCA0C0298BB84327FDBDD93F073B1E06F71933C0323A
6E7FD2AABA783E9BC995C4AED621434B82B34424B768B4427EE65228E612581B0B8A7AAC3149788D
FDD106A6AB93E01771802AD93B63EC386B057690E5C34A409421E532C6614EC61A0197C13EAEE438
35ED9BB38CF811E39CF8F154684E3D8B12E3B673152B82DD9B15A2A68A6163D2CCD72D3117F7C24C
F1575671832ECC4AC6B912882C0231050D60ACDC7D6F36C6BB4E32B6019B32D1DA08C7ACFC1DF451
3A338FACC16D297C56C6138FB02FC7FB5BF7B9DE4C61B63C6B37B0F9CB42E6FF86693BAE1CEBB60C
9C15CB6222F547E0D0776BC5545A73A2ED3C7799F0CA3C2D5EE17849DFB15C6ECF7C2846AD10870A
00E0810F35A57770EEE9D49D05B54500DF164A02FFC324CCFDB5F828AF7307DDFBBE647E98909C73
A3CC6BFB360042823C678EE6ACA0D658C12776F2A573656073E4F40505F5CB4A3D340B034B0FBC29
C3B6B055D23F0BD47E44B441D430B8703883AF8EBA79081D528AF5646340A27291472B8E1F19C8BB
B4AD17C7EA1FCFCC7B52E6EBAE0BC8204AA52C08B3A63B2F07FBFF20092139143A24130191C41D2D
69077D71FC204C5FD41275DCEBEF7E5701BFF6C0A4217F6F60C2E37697C7F1C35D2451B040BA0D28
0C9D23AAEF592BFFB436165C314C3CB75223D15694B6EF312CBCE8035A1A9172365FCCD119CD5DCC
569B84C6BBC5AC9CAB6942096034523671156FAE2012F6A24A001DCB2F35A8A031A2366CA98F1E52
944B58FBF1852710CEE0116BD2C7D68DB956B15FB6AAA147155E9F179E67357F231F8252D728AF12
49DAFCF6AB4EBC8637E1BA10D27555D2FAAC9EEE5E51C8BBC793ECC6011C4FEDDF7116E719147927
0BC11D5EDD9215A4E8087A6A16A591BF7ADFDB69C4A03361C0DD078017DC5851BBF60E06A86C6C0B
E08087C99F4F9002ED5206534913353AE16C4F358BC1564A442CAE506A107D1FBC0B9ED99AFC6633
209BEDBBB681CCE475645E92155285C00FD6985216CCE60064946F94778F7AA85ED87F5762C20FE9
DC007954281BD6FCA8554D2A0CA5B76A3ED42EE5F44F3B276E574F64B20E1AD489753903ECD20B4B
EC88ABD1E1CF5D06AA1815AB771E350EB6D04078EC04616B977CDA8CE88C483DDEE9F28D58366D3C
224C41D19E550B5ECB9775F569C2D391F61C4667A9BD11C69A88473AA7884B823F762195CC403823
690A32087893C29C63100A5935842F6B612C95EC9B5F07459608786310C8AE65DBBDCFED21B43191
874E20D08F12E1384DCE1A990CA5F07DE36BD012DC9EC558FE7CC44494F48CA3BCBF1F1F11BB98BA
EBBF8691F8590F84AD849923E656860EFC0EC27496FE6D6C185791E3261027DEEE4C57032547F94E
7D593F7885526AAF054BB850C02E863D831ECFEE61A781B89867139889A362F95F48A837ADB955C9
939F609D2EBBD56775151D2EA4B09D38FC1D824A952EE7E52849260DE61F07333076CF887A3AC2F4
CD088C29E47715C5242E2366CB493B2FEB38C19FC159EC50EAE88409CF0A30C0A6823C45D0532C2A
72E45A17916F6CEEB475C4D4A19372AE271326697CCCAFBB43D92C25A052797186FE8314FB41FD94
2A4B24548866BAC19A83BCD2E6979FB3C7B70B075DCDAB3EF6B6181A00A98AE73B6D968EE2DDEF07
503A92E4FE1E0B67A90A2F351D600DF960101A15808AA99B3C680A8F50D5CBBC96D98A3A2AD5F14C
43857F4CB9DF9372FE74B5D6CA9CD801667399E778B56EF702A56F0F393137B20BF11BCFF9DFC0F0
4E67649D07A2A5F4C42C9A929231D5BACFB6B53210E9FE311642D8BAA7358E6A7370B6CE921765B3
68A354B42C8877E59227146409DA83E407657BEB475329F228CDFDD11BC73123234649AEF0E2E9DA
76C12AF91713828368FB778905A6B7150258695D4D9DF6111E1B28A9462002D7C476FE44A9B13F32
9FF84930D213787932A1BA01EA608ABE7054FFDAAE2176EB960005E5407D7C1D39AEF8EAD8683A50
D93398C584312EE4A12C07E9D55AE9981D7EF57D66499CA93EA653EDDA1BECB494662E54CD7ED8A3
0B2A8522CAB12B2751F7E9B3B66CA0B5C8905E0F3A51F68C96E9C02F10FE515FD6133D3ED298D15E
8B1649F3D13341BDADDA7FCB838720E8D0D9DD92D0A241A0CD8E25D7B313DDAA2F25B543BB0E7965
402ED0F24AD146E49919ABD9604ECFEA5A7A49E58664DCEFDC893F5D722CF24A44D26369F5D86569
9632141348086A80AE528EDAFFF9D9986D5665DBCD375DF221D5EF1757D79361E5A5BCBE333B6C9C
1CF46794A7C7C776477023BB298C970F6DFF9AE6C7ADDA8CEBE73B07117BFED6CED2A36548081C79
BDA9A70C8FC5FA16D0EFD3E9F869DD5DBDF6E70CDA4217935FEFE577B64DA1DDBADB9A092B9D1E3C
E1FD3B6E0117DDED155313A5DB7D8742C3409FC18B9743F09ADEC49BFF2FDBBEF9D5FA7110266287
7C65E3A1421BA56E258A49D76C436C97AE2116F772CA5EEA5726BF17AD5D5CE37DC5F45235730E90
A1A1E3087132C820EB9E0E311500F2CA193C72E2ACCB4D77ADFA34E268B014FFAB5DD1BE7187251A
A69B7BB3A517796BACEFB9ACE0114FAAEFB0D9BCA028A52F5037291232A04C2353B9663BFCBEC2D9
30CB007954B8C6396003214262AA9CA9FA876B4191313FD1831D664863C4A19946AEB8F4E21C468B
9C94B8CAA407A74AF418DFB60D46BEE5029C884950D3BE8A58023DA864E9AB34005337D335B0B35A
91DDEB53A54C3233150E27225B0800C841E489E9EA6C12F5D95112BB723C3E88AAEDA3A942D06242
2CD80B04DDF024ED79224E166086C5770EB10C389D0BF0327B2F753358D9BD552C04EA52BA154EEE
5A84C51FBBFC79055AD0F1243E489F82FD3D1A3D2CCB24A02DB3F306767564A2451DA405BAFFED98
20241A82C6F4F6E1D2A36FD954540EF3C091247120F5E1B362D1EBCBF80951A3158B1547E7A0CCFE
40C03F992BAD00496C32BBE9B0A06EE9554EA3FAA247A7399A37D05329CADB006F679B58F2E5969B
13A5516A9F6949505A64B7B3FE5E748B9B9662C05E6C5CB79D64FD72C54F557ADE72880B3F9D8718
58D5EA3FEF2BD3FCFD670794AEA6144D13782BA89648C98E7CF5160089DB9798E49BE2DEBC2669C1
0C42AE1AD7C1FF4921EF465300977E057C0AEE61579460F56E51B6EAFC1F7F41D669ADE9610EE777
055F927444F971121CD76A55A273CEBB481B89D6B78D0066ECE31BE3EEF65CE9FD22D22EFD6E3ED4
536E6439782AD53550CEF1A903125F228A3E2F1AA3342B0551C59924149358F8E941969125F6E54C
8B2C068F57FE0DF91912CD71BE9492768191F4F6B70BA45C72409D4AC6E9619E8A34398E6A66E984
55F1793D8A2C0DF30EABE2B19679318AE09014262DFBB9AED5D637653FBA1C10821908ED6E088910
AA033E2E0798A630966D29F84845A9C937C27A268CAB8BA1AE9B32E12B52EE4B64BE5388AD32035C
7F98904F052B31D7C4819E27BCBC597E8503A5614E0DC2BBE5C51922980E3F492B61BEEB169C3EB6
AB9F1DA82EA6BCFBCC16199923C8399B0495EE9A9E1749DAD9FB289FF3FCCF34F55DF7D94F91EF31
B3B4C8074C567C4FAB337A337BCC2F459075244F665B079C159AAB83781E465F5259D41313183EC5
F5F53BFB4797942F93EAD6CBF9255F9B4DD0748A3BC6BF36ACBE0127AF68EA6566B65430D0595FD2
A7A2FF74055BF2E70BFFF2B79131F1871CEDEFB495FF914B88770654F9E5556AF535E1B9AF812004
99288AA39D1388ACCB5B11B13596B550F2746B2A83B076F4F606F7580156E54FBF6976AA4CFC9581
0A7FAC41A1635FDCFD6F7CD6BF738190D7F9FEAAB8C0B7CE38DD1459E2465C3B75625C8BAFE3B60A
F66ED183965AB9681A8174C44311D8EE36E468A8FFE2035B7C5AB6A372FE37FF627F4697C0D19F7C
8A1E356F829BBF2B8F4A95A49F85CA16ADDCA5C0817D6A4F7C4EAEE908DA13E0C89C9AEFF6D1D7B5
BCD1BBF672B46C4960720CD1C74E70C78784CBFA8930576AD4067D406A0FCE9248DCE6D610D7EF0E
97F3F9CEA1D08DDA90DFF0C484DD32265FD13A2571513F361DE3061F2EA76886112AC7589B290220
E34610277CF81535CD628CA688CA812275D7B9909757DD519F1FC89FE4D0AFE5FDB999323A470C6A
A0D9BA9CC92BAC24514E7CB3A3EAD2A70271EA8B02B2DDFEC6CE803F1B761D9BB7099FFCBF918D8E
B602946FB0DC14F0FD1289037B15A4A96A4605BBE53BCEA9112BF9746F3BDDC06CCCD808C62F2B41
D4F508EEFB03AD22E2E154888DC63C6BEC6A21D1851A5C82397FA49BD163BA8A72527827E4B6F50F
585325219FAA9B3A2CE14A0134C19DAE50373A0F9E6DDC8205467242D11A3989D17730C8169964B9
CC9549BE20A84FD9137DD9C9F7DEBAC3A41345DFEB0AEDCD7ED408A909000FE8D9CAC85D93052256
7A2C9312769DC85F902D4A5F5766EA3C561549F1F2B4C5269276946809ECA26B6F51DB4CBDA9E668
BE1023D8962C0DBCACD5BBC9E5F61C459B825036E1322737C0F196C0DF93DA76011DF2CA06F7B383
8C672A802EA24A474ACF7A51F2DE867ECAF5674B1053CD5419F5FAC20584A3F7565D7CE584CD395B
1968B622FE3C68DAD2F0E33274DFDF03B5A8EA047B077DA1316DF487C91ECEA84E9B417EA25EC9CF
1F1CEDD7A1C2CB0D51A58BD8F9772FAED8D553141ADAB148AFDA200479CD04C0FFD1478EBC618303
5437A5BC1AEE3218E9B27D21656EB9F31BD4E7D3186C89DF251207E8B67265585083111BC1AFD4D6
A2773629147A29CBB4BBC3935B83392487858E0D18FFC96E57C83C4C6744C8E0DBF001DFD64B660C
CC8064907AA4BECC12376A1EB55EDF655CBBB4744C1A6166590B9572073A2AB577EF446B80567241
389F990AE6C90B286EB48454166BBF264422FF2A387FA0B413F2295B6B188A64927DF702C232CCAE
59A2CCD1D109840A464BAC74A45B865A6667C901D86F771C4A36421308551F532497990BC15DA648
6E322566C210C517DAADDBC24DACB39CA41611B9F961E4696D1FEC46E71C608DFDEEF19ECDD88724
24E1BEF7176B0AFA4888BDB4C56C8690AFD03428F32740DFBC4BE22B7583DC47BBA42DF4E83C14AA
29F4E79397BBDCD2EC43338BA1F0D2CA9DA6E64A065FCB0073ACD0D86E46EEBF1454C9C172C6BAA5
0F37FA19756B05405763387237794E9FF74E6749BF6CE5EE9145413950D342DBE5B0EFDE57163127
2A8D060E935547E1FB0FB1FD60400FF856D027671CCAECFF7E215BE61E8A77E9BF5C72C2C1E4501A
A11B2F8574BD823574EC9598D579A9C5C525867F4BAAAA78DDA0E5BD7AC832DEA41328A507874A85
90B7F133E743471D4FA27DFAC39C6F99E233C913183B2A039CBEB5CB3BF8825A92D83D266246D5B3
CC7B11469E611E260C6ED16D17C9693B13B78E3F0DE2F0ABBE73FD6AE1ED25F57B4894254FFDB332
0E65ADA53669B95CA28BB4BD166507E9D8F12727E46D2B9593186C090764FE8A95F1594291FD551C
A96E4CBE1D6FD42852B2B65E7F10C4F17707F930DD934E2A2ACBDFA40E04EABC1E54632D67AB7D5C
00DC103A3D11DCF78B6771D98ABD5CCA0B253283C67B0863C80D1A78FE6D5422568207509FDB1946
92706C7A211B29955F6354092C9732DB2ABA8CDAF407FF25B40BF9D73317D5985E19E6C12B6AB5F5
DD59328905F822E1EBEB87C4E386EF20CEB7EAF842700F09BDC50D7AE6442D1C93804D56FE194785
968373A154E1F426BF76692CE3E4474360ACB9FEBD3191B8EE909E7C224EF90EEF36CD660AC9A642
4DB5BB20B8835D365D35A442ECB2444F30466C3323001A087639B73848E3EE275406CFFB495ECDB4
52F2A357F45D2D32BB22CAF9F9C2C44741A5341B29BB6C4322287A2A3891E1E853B976E17DD9306F
D98BDE8A0C97ABDCC7C708BD1BF49B524CD0DCECB40DDC557E9C90A1EDDEE57BBABC4C338F08A625
E03C1C1A20DEA709051EB1A3264D7002D6DD2BB7B622AF93C7DF54F49EFA5FBA58F115A049A91875
A2476C19F9133D0BE1B07C8102746163CEA0A98F9B62EA59C9CED7AD808DD52DDF8687933AE52A7D
9D7081150A812801D3FA78F90C4933E5DF09C991325324DEC6ED364ADF73DFC7B78953B51FBA2F81
F264C2A94139289CEBF7ECD6D8FEE9E579BE231FE1ABBCC07B4BF1884CABDCEBFC56610A5E2B7510
37FE804511FB5443F7B21290E38855F6DE5EE38960E02481DC57F83CFCB87C8FF1CB196CDC19B2B4
6C7C72B64D7D45C678851ED7E2860DE7DB772BE7B33C84ADF7E6F9B2063D1263CDF55E6220753ACD
67C4701EBDC0799AF47AC58A0CCE796384A50DE6A814DD994B372630E64E5FDFF57393522F689DF7
81C44599B21AB1C214D4ACF94F07CFEE79C628C85378B96D9007ACD4225E14DAD8C70984DC596DF1
96BC814E7346217C94F172FA40B3DFC73C30E6E530DDE4A91F6A5166AE19EAA3D2CC3D9D6917BFD3
1EFAC19C236463AF8D7FB7D9B3A4D6FB6D962C59B296E988561957A3C3D11F33ACF69F5768A2DA30
462BA9AFE67D3C41A1E8368099361F50D4F6368963A48C75F1590804E7918A02EB9DA5F60F49828C
95AC60E9D86DEB7699C35037669C02D408269D6BF481EC745E4EC630F68FF5168BE5E0BDF875EEC1
5EB9CAA9CBED1CE2A0EB4CE97C14E10114087DCBE5DE1DB6A070CBC6B68EE141B7D62ED320F7B74C
07D9762E0F5C8AF0779D38B7677ED65B5DD2F83ED06F041B5701228EFEAA0FFC031E44D6D68B274A
45FF9EB62FDA007CDC98B86831E9A668098364B421E1FE2A45D85824612A521777C6177316F0C6DB
D9847A2F61326E74A3114EAC3ABAEE456156DF125E4EDAD6BDB66E7DA6370C90ADC4AF4EC1958170
C32D5AAF3B45BF749EE1DFAD8A5D0C03973B7C1589EAE4E67F6C87213C721E4A33466F3F54253545
5014417CFFC9AF461CF695F5E1D7A37E4C7680A5624AA11EEA65C59BB38A96734E4A4A238C636638
9EB8083D5AD753FA7F74EDF10054315EDD53DE61D48846F70AA9272626E23BA3DAB7CCEE819B0A88
9CE775AA7F5205C95A19AAF475729D2C0BCAD9AB5459380A5F034C108A64B80621820D779582A198
14058DFDCC6C2D6461AC6F98C64AABA53A2EF77CEF612EA766FE15498F56F54106D70D0F8DD4134C
8C64B282E79A96F15D4BBE0297885ACF775BA5009006315637D60AD86D25A3CA6AC5BF5B4DB95B1A
672A8C589D89101809D838236560F7690E329784C1D335203BFED3A258CD79467D16B6DA06A282BC
4B9669986CB50C54DADE3D5B20FD5CD9FDDE60AF4B5D8D9C50E77CF50DF3B36F37F381FE7E28A719
91C8199D18258C09BD0440F5E258A5D2E22C6CFBFDC5F91228992E86532F4C0A50067BCB2D4387B2
9FEFB8043D7BC44A322FD3629D7D92B6EEBA21B035DAC884110BDC6B22CF59B08C195BBA1C682E5F
8CF32F479937D329FE8EC6E9A3A3AA63AE95EEB766E0EACEEAD4DCF46617888AE687009112732A7A
8FA8419A4652075EDDF83E291613B66BA793D3858CEA093C79B89B0C93E11CAAB86AD1980C401713
0B6A02545DE484FDA6E4DFBCEBBC848751B2A8821CB3F7AC96D2EA9B83B575AB60CECA41EA567EE0
8ADAC8F1060255057527485D6B12A26D2E7EF6892865FD65FEF28F8B46249C4F19341089D59DAF82
582CAD1A3B53C763A0E57134A57C4A24AB4FD358592ADB01BE8F1D9FAE9CA97A3BC3A0E2939913E0
62960CC1D29ECEF9E61BAC20E92F13C49078E7F1562C9D7C01C2B300ECD6ADCAC9AA0C1F1BA30401
0573F79D158C66D91A8D987C5239C9D4FEED1DC5C9586C4129C33E7C737C624EE9BD1EDE38E9F72A
78DC19E144B5AABF3B0FB72216815E371A5D6452684965CB7208B87CE5A27E444820E03F80AD2DF4
E280D25D9BDE41E719BB2C939E25B7965DB162CA8665CBFE65DFDC7992A508D54FE4EE8454C11482
7186A280D3D9EDF397640A809E3646675AB6621B9CDF42808E2F19859AC975CF70F41D2B3D22F8E0
C180126F4A12122B207A150BC8E1819962DAEBB821DE59B7EEF8FF9219474597AF859E353B4B713F
5F1350F4049DCE99627492E396038B10A2F8E82AB679F65BE14A166E4502921BA44CCFE04E5DD3FE
B04BA47C3F7A3E7DBF7D55328AD1E96092C73EDB16C3325537295DF768E2633D01304EA0B01379AA
DAFE6CCA2AB3E246768C5AC841A458A2F69141A9A9D716D129B26643F1BBC95D8CD0ED44148F7C6A
F370201E454F4AFF7C11A8080508FEDE242343E7ADDD5A8AAF079C50765A79BD25FBBDC59EDF980F
FE0B60435692C49D20AC22F8BD1FCA3F3D8200CA26D61A30212558B54671E63BC09776A3AE7A906F
CA63281F080A00500C42C02B8F82357A3EBF572CFC4BEBA3FE86537DDDF23A861C240A31778A131E
F638C1DBB7E87A45487C092D23FD9FB2C162C3253636ED263B141178FCA9F2D5BE2D81F99B2872C4
B3C08749CE18C9C00E75DA6B3E4C6A6DD79EBA731618EF5B5E767BB40429D8FEEC6ABFE9975746FB
3A82A03A07B7D0DA8BAECFD1F72AFE17EB0C0CF100A2D48F4449A42C482BB1D64C19F8FEA73F5BA1
8FC9BFEE3F640C39C081669A9B0EE3FF6B2BDC0A726301EF0E2259E65BE59275C76E7A3F1C76C3A3
3AD0E2F79198DCA39C482B4E1196238DBA937692CF319436830BBF441C0A8A04161DC0814B5DF049
83099439EF421B6D37D351D4A988A8DFE93D796B2E8B2564C602F79E6162F56F933196A0DCE91051
600BAFFD9D439A91F17C20CD6A9104B553D823A0317E3C8344E9F0B2560AD583BF876AE307892500
2177AF61BDBD745CEC2B2A7931D27423D2667584AE0D6CAA2B281EB9271ADE86C493791AC9A2265B
8324F764D20DE65F6267439F1574DB02C600E771D3C743D420FA6F8BF01A977B91AF035E0D5412AB
0B85D6ED3ED9D0345ED434F9B95FD911A9D3828CD162686E6ECCD2B6A5B1104F0E6838AAC7FB3FC7
09F08F8E82B4BFCB55D8984771F9F4D339EE7FF391448C7807A436A78B6A487D3A5A86F314B302FA
C5BE1C1DB9844F975619D615D1C7A20EC2B144797E0648CF5C044C8DD1699EEA3AC9D7E3BAA54A85
11A932623D5ED3F0A9C3028CA439AC395F58DEAF1C0354A169D9AC7F380900D9828C3ECBB975F6FE
6BD79EA4BEA9B71F3A9B1D2EAF8F1E475B4FB99758192EBCDA21B47EA33F57C58E904DA260C801AE
CF457C84592B81CFA96C10E448D705D24871F3D1AD1FE004406C8070A54FA3747788C5B55E9462E6
F51378BF3F848360542CAD2D5FF9EDAC84C164DFEC115A2F3D873760EAE58CC8F361B37E6CE076EF
325A1C54DFF84DB95DB7DB5B56C48ED15C5426E6153D8A94B1A35B22EAB1D7B871097DF12C093BA5
538957AB7D0AB2E39A2D1AECB91F0A693B8F6A00601929B6C55AAE8A227CAB6404FEBCC8BC4EEEE0
ADD4CFD7DEC225170A0063457918B9875AD7F022A8F9932ADE316E4126EAB75C1D0B2B9F44E85F1C
54755D1301345665EA630C8E885A8D9AB069DEA2CC6D12E4A0BF6E80C3AE12BC7ABE507422A5D92B
65F70B4A472DD945EBB960880EC4C34E4C206C260FDF86A997D7D399A0219A51E6F8BC1189EC0ED0
B8686F0243BFAFD829979747442AB1DA8282F10F4C37C4E6C88D231460DA3BF34C23A4755E2F8F21
F6D138C86B6091CB3BCE5ED170242C4CC87C010FE63DA9A2ECBDD85311DA8572AD67E40F744D2EC9
6607701D9790574F051C859EF29291AFA301C809E0A5513DF9A7FC2DB1776DBD4A2CB622BD17811B
C0E584A8D89D4BEB17C2D0AA8BF31CD7E2B36C0E1888409788E30EAC2E46AFA1CFE457D3A19C28C5
80669CB82CF36BF40DFAFED78F99A5D5DF189CE293413FFBA9E8D2457986C68483242AD767D5F026
1CE303153C35D5DEB1789448088B51C48A9B8E903BBC69ED7FB0129CCE33A0337198F11DBA94FDAE
AD74BBC5E519F559094E15B03AF3EFA89DC38B4278C68D2AEEEBE4B28B351D7B72F52D94480D8CBC
06544645F20800B8284A4E7C8FAD59D0AA8EC8EC0551912CBC62694A5DD15C469BBE614FB187C084
838D676E5A1CC8DFA8676758EB7D53FD2BA8F1C434F4F70AED8F2CE27EED2F6A82E20E30EACF9BF0
CE28B4BF7D556815A887D777B7D75F60D2C410AA2D378B7BFAA6C3A5BF0A5EF80D3E35A0CF393A5E
BC27A895D712C6F004F1A03F9FCF493973F33E6FB106407DFD992AB0E9E36EF395663A6EEFFD71BB
2DAD9DFE6AA4685F307B8FD69BB2F74E672666414A71FA479B37D3DEF6AEAF80FA14821C65F7ABBE
5CC6DD49002216E23B3D22C282F3DE0077EA81017E79D8C3BDB61EC031CFB13FA981120A6C518F4B
4C39C9DD5AC6EDA29ABA527C9948BC3162EF65E8251C9D4E3494C6A51A41D489F8BC89250128EBD7
0EFD01B9F03C40B6E0384364F2571F7D969016A959E4243D7AB728F0F030B8E2FB456D8E47A85898
313B0E91C68C7A8A7226603427AC6DCB5C69924FD026E90CB0EE89AC42D874BB15AFC981079E9DC7
1271C3E461265AF327D4AAB4AEFAB6A9DC3F84DCE7C7868D4719006344B9055C8BA952A2250B8041
E5EF519BB788201124BE90AECAC2293A310D9565E1EA4AEB99F7ED7106649169E8EBF3DCB210706A
F2FA65158D3059DFBD7AB5B00DBB06B016F73FEDB3AE1C1CC03BC2D94B143BFBD759338EB181B1F6
841F7B539D8D126FC5B31B244A3A00ABBB121A98F73314D1F1683F513C3CCC9A0C2180824ACE5D45
E454062CE1217F7AFBDC60A6022B0134EDA6C5D787DE8A5925BEB374F64D612329B9AC17B6EC03F8
56CFEE502C1FC3AAC7B6F251E8DE4147DCB1580185C406F38E6B729307EADFF6D7A0E824C9830093
F0C4FECEEFC7FF839306FEFEB780FFBD8879F22AFDADCA4C0767B8EEAE5DB869D7BD91355F0255E1
CAC68A81A276967F233624DE0D2082B89E2C2D1DB0F8BE0B2BD7051C4DE9B1564AA6CBA03E50386F
D685943D1EDDF5BE0EB34418C48E5EA645CBA552A0444B254E82E9E84A5B7BD0064D5EA87B1716C1
4EF7FD14E2187FCE16FF6ECBC0A6588B30B4329626F024BDBA65457028668BC6750A4DD668D017CC
EF35CD9CF45EC73885FC91B8AD78920919B4747A710D25BB850B558C5CCF7170C20012DD0F2874A6
699DF53EDC6C75716A5B6B06C98F4904BAD22B18C77B3EEF32DE3F45A8AC12383DA16DF6F06CD923
D344CFC2253ECF97A52F2DC6A22539231E29A324F851265BA82BE566E42167247CEBD914EBE42EAB
E189E74FE1FF17ADA8A5F47DC9866CF86694DEE28EED333B0A8AE380557820E3F1D32B05AE27FFE1
68267FADD310C4EE550F71704EF71F4C669952F30E485AF37561884066C0E3425C748BBAC77CC7A9
87EC336B8BEBA44358BEA4ECFEA32494A8006E9852C4BFCB1C0F00ACC247F1F8E3F3B34539C67638
64527F9F885132DCACBFCB1DC80EE3B2A711145DDA1D3B5F83144E2CD698D43A02B0DEB706C78D75
A24FA39B9374E1155969FAD7D5FB477F4C3C7440DBFE1BD1DC877360E8690A6D3A64EF0A1313A520
C49320295302227CE5625E134EA442A537505D206EE46E7E218BDA38F7B6BA124ACA0E949725CEEB
961EF8B0727E3A78287E61E65A84AC14D1014A213259A48F04C634C1F04C73B4110D0DB491250CCD
7DAE323CC8BD29BEF605DD92AA5480009DEAD1256E5C9FFB18362D63B022C2A378D15ADE2C6AE603
1DF385CF090226F0AF889464584A9EA63B884453DE231058C5661C4F7DCF7505D7B1E48C78AA5799
8FF39084FFF1CD18CB2989D867F2E085B291FE52367B4E8667E5CDA4F41DDBC7129DA5BDC39549E0
8B67D9C9E4C332D91FE261728521245CBF51870F24C42F5814F393719A9E126C5693C0E776E4D8F3
0F0288537B8E9A7C5DA4F931FC83F96A1950B1DF26C0448B646D3BF42C0429E2BD0164703FC71833
19DDEA75CE65D9DFFE8369787FE664306D843421C2C0C3A5B210E823F8366161A96CA88D95FD6486
5F9E5B0D53DCEE4A98AC10A8FF1BC34A46DB6016E973C9FA298D3F58228E3D9FCCCF9632556CE2E7
F9C81E05FDB0FC1071E69A4C158E742D0B8939CA3DE33A4BE8D01D679C81C6BA9CF396A6768CA626
05D796AA5C323E3A6208F2DA5000FC4462ED81AD0044D9959E40E4764562ADA76E33EC63271966F1
7A13AD376A54FFA40FA247896A22C1C4A4CE51094CA1892A0B9904EB762839AAE1EDB5A0A5A69343
CCA45F88F61926B23E6C85688862B1D10F1ED827FCCE2A427E49D960DBEE0D39EDE08D2565C6F5AD
66CA83DAC1467C38F742132F715DA7E9757A5D067FDB4A8859D148473F302BF6ECB9B7EA5C0DF851
8F58D4D076625B92BC8201028064950D70CD40492DA83B98FFD79BD3DCD9CEE95178B6DEA9AB10B3
4C61A74B49C3697CF714F56A9B1E366B04500C9A67704AF6F721851EA4566B96E220E7B526873F94
E6013EA8C489639D291167BCAEFB661C96C27DC7BCD5B317C1F101CD8DF2FB29F6162B5ECE903C0D
5570C8C6325F05218850E4A5B5F94C7CE334BADDFC5DB98EF5333B4A92129F41D046D0F5EB6F342C
F362BC8E45511FCF328E2CE2D4C579516307AEC400BA207071C887F5185AF536A6827307D7698095
E8A6F8C19812A11C32AD207FBC353172C8DF626C5C05CD24C171B3C8DAB270A74AC48E35F0A8849C
E0934B93D56C93599F5235EC441B5232257C4C6767C7B5A35830010E60E56AFBE9199B42E725A216
C49D45A3C554767DF192F04D1A192D5CE196831EB7A56201A4A96CD44DD084729774334F698E1902
614405347A37A4C753C0211D7F24D5265CF033E3C4D30E61886CF781D2AC30385E6021A892AB116D
1F5505635BF5C915D0300ACA8AC32CAA0F3639550C4AEB390DA7B86E53B6BB0E4819626757BA9986
BCA4B4B18F6BF3706577A3BE146F2585025D5A36EB14E587C5469EEEB622D31FD32EBFA812B9CCDC
CFF7D17D00D9F21BF8871661F20E89A25A4543068EC509D0DF7DEA2A24FF68957943BE0FC7BD319D
92A575E12E6FB8112D72A100FEF3EE85972304BBE07FC1026CCC068E8A414F641116E51F76009C5A
F9E664BCCF93C943CFF2115235BB3290F935AA3FAB4F2E73FCDB9FA5E1866EFE278FFE7EA9DD6F89
38CD5E5F4F31F6C659AF7EFF5B291AFB86521678B42C99275024EDAD04E5929D201A36F4A6C4DCD7
2E349D6B9A1F90B123DEDE3DA50EDF929F9285747CD504C8F4A73D522F312D623BD65A35419C0729
30976129B2D99B32D1DEDD81D64F7879CEDDFF04BBBF1286E07BCE651E2DEC190DFB9D25F3C1EEC8
D7277752BB7CCC313A0FEEBF0EFFA2A189861AD4EA13AD4FDBD5160DC273F12525815F0D693C1413
AFE4FBE09BCBD71E16C33E6CF8D18732447FFDCC2E4AF9E270D725C1D262D96E72538CA3309BCAF2
35A3FAFAB27D265C583E6F6F062B555C97DFD89AC46E6154670ADCA13FD99F7A4B9B8BB224D43764
8CC9DB76E177F562862C912D8CBC248A4C628FF2D0C9688611CED3DFB89064B988F16655633B7CC7
AFAE34B2937528EA0814ED245D6B0D2AEF87A5B63E2BD7E4F7D9CFE372C295A0891F97C3855C97EC
C03C7C2A231704BED419612255F8B2C9262D48CB4FB46D63CC9697A210FA9D7BFC3BAB7E46172D3F
52A4AF9C4114BC72A5C7CBA042FA633AFD5E404F29408D4485837E55E6F9702F04C7AB410C351039
6A78C8672F8EAD53BB9CBCED63FB9E72E7238CC88FB4E7C48C3DE3E4B80E277B952727916A4127A2
5CC1413C390F4DAFD5253B07BC96DAE8CF4DA08330DEE580CBC1E12B75A661819E96B018D47A8B71
B6BFAFC5E3CBFE68E5193417B6E730E6A2820838D22049BE6BB64B74AA13779D46519965ED80D5FC
30B0A6F73D26DEBD8150B3D27B3F135F608D59BB1632AD9C2E11177FAF54CBD1C4E58D58C395BAE8
AD7C7AEEB0E1C3F0C0B7A5E7142E9A1DCCC8B4EF56C319D4A4F750857D2FD180F871772B9CC69FB9
B222F83C3ACCB66125AF6848B2EFDCE3D2284FA5844641FB32F701FBF32F1D2F2E2233B66E36CCD1
49FCB3FCDB6EA04367D11624717D73D9128EA7D9AABB8658BE9E9986E532
0000000000000000000000000000000000000000000000000000000000000000
0000000000000000000000000000000000000000000000000000000000000000
0000000000000000000000000000000000000000000000000000000000000000
0000000000000000000000000000000000000000000000000000000000000000
0000000000000000000000000000000000000000000000000000000000000000
0000000000000000000000000000000000000000000000000000000000000000
0000000000000000000000000000000000000000000000000000000000000000
0000000000000000000000000000000000000000000000000000000000000000
cleartomark{restore}if

%%EndFont
%%EndResource
%%BeginResource: font Mathematica2
%%BeginFont: Mathematica2
%!PS-AdobeFont-1.0: Mathematica2 001.000
%%CreationDate: 8/28/01 at 12:01 AM
%%VMusage: 1024 29061  
% Mathematica typeface design by Andre Kuzniarek. Copyright \(c\) 1996-2001 Wolfram Research, Inc. [http://www.wolfram.com]. All rights reserved. [Font version 2.00]
% ADL: 800 200 0
%%EndComments
FontDirectory/Mathematica2 known{/Mathematica2 findfont dup/UniqueID known{dup
/UniqueID get 5095653 eq exch/FontType get 1 eq and}{pop false}ifelse
{save true}{false}ifelse}{false}ifelse
20 dict begin
/FontInfo 16 dict dup begin
  /version (001.000) readonly def
  /FullName (Mathematica2) readonly def
  /FamilyName (Mathematica2) readonly def
  /Weight (Medium) readonly def
  /ItalicAngle 0 def
  /isFixedPitch false def
  /UnderlinePosition -133 def
  /UnderlineThickness 20 def
  /Notice (Mathematica typeface design by Andre Kuzniarek. Copyright \(c\) 1996-2001 Wolfram Research, Inc. [http://www.wolfram.com]. All rights reserved. [Font version 2.00]) readonly def
  /em 1000 def
  /ascent 800 def
  /descent 200 def
end readonly def
/FontName /Mathematica2 def
/Encoding 256 array
dup 0/NUL put
dup 1/Eth put
dup 2/eth put
dup 3/Lslash put
dup 4/lslash put
dup 5/Scaron put
dup 6/scaron put
dup 7/Yacute put
dup 8/yacute put
dup 9/HT put
dup 10/LF put
dup 11/Thorn put
dup 12/thorn put
dup 13/CR put
dup 14/Zcaron put
dup 15/zcaron put
dup 16/DLE put
dup 17/DC1 put
dup 18/DC2 put
dup 19/DC3 put
dup 20/DC4 put
dup 21/onehalf put
dup 22/onequarter put
dup 23/onesuperior put
dup 24/threequarters put
dup 25/threesuperior put
dup 26/twosuperior put
dup 27/brokenbar put
dup 28/minus put
dup 29/multiply put
dup 30/RS put
dup 31/US put
dup 32/Space put
dup 33/Radical1Extens put
dup 34/Radical2 put
dup 35/Radical2Extens put
dup 36/Radical3 put
dup 37/Radical3Extens put
dup 38/Radical4 put
dup 39/Radical4Extens put
dup 40/Radical5 put
dup 41/Radical5VertExtens put
dup 42/Radical5Top put
dup 43/Radical5Extens put
dup 44/FixedFreeRadical1 put
dup 45/FixedFreeRadical2 put
dup 46/FixedFreeRadical3 put
dup 47/FixedFreeRadical4 put
dup 48/TexRad1 put
dup 49/TexRad2 put
dup 50/TexRad3 put
dup 51/TexRad4 put
dup 52/TexRad5 put
dup 53/TexRad5VertExt put
dup 54/TexRad5Top put
dup 55/TexRadExtens put
dup 56/LBrace1 put
dup 57/LBrace2 put
dup 58/LBrace3 put
dup 59/LBrace4 put
dup 60/RBrace1 put
dup 61/RBrace2 put
dup 62/RBrace3 put
dup 63/RBrace4 put
dup 64/LBracket1 put
dup 65/LBracket2 put
dup 66/LBracket3 put
dup 67/LBracket4 put
dup 68/RBracket1 put
dup 69/RBracket2 put
dup 70/RBracket3 put
dup 71/RBracket4 put
dup 72/LParen1 put
dup 73/LParen2 put
dup 74/LParen3 put
dup 75/LParen4 put
dup 76/RParen1 put
dup 77/RParen2 put
dup 78/RParen3 put
dup 79/RParen4 put
dup 80/DblLBracket1 put
dup 81/DblLBracket2 put
dup 82/DblLBracket3 put
dup 83/DblLBracket4 put
dup 84/DblRBracket1 put
dup 85/DblRBracket2 put
dup 86/DblRBracket3 put
dup 87/DblRBracket4 put
dup 88/LAngleBracket1 put
dup 89/LAngleBracket2 put
dup 90/LAngleBracket3 put
dup 91/LAngleBracket4 put
dup 92/RAngleBracket1 put
dup 93/RAngleBracket2 put
dup 94/RAngleBracket3 put
dup 95/RAngleBracket4 put
dup 96/LCeiling1 put
dup 97/LCeiling2 put
dup 98/LCeiling3 put
dup 99/LCeiling4 put
dup 100/LFloor1 put
dup 101/LFloor2 put
dup 102/LFloor3 put
dup 103/LFloor4 put
dup 104/LFlrClngExtens put
dup 105/LParenTop put
dup 106/LParenExtens put
dup 107/LParenBottom put
dup 108/LBraceTop put
dup 109/LBraceMiddle put
dup 110/LBraceBottom put
dup 111/BraceExtens put
dup 112/RCeiling1 put
dup 113/RCeiling2 put
dup 114/RCeiling3 put
dup 115/RCeiling4 put
dup 116/RFloor1 put
dup 117/RFloor2 put
dup 118/RFloor3 put
dup 119/RFloor4 put
dup 120/RFlrClngExtens put
dup 121/RParenTop put
dup 122/RParenExtens put
dup 123/RParenBottom put
dup 124/RBraceTop put
dup 125/RBraceMiddle put
dup 126/RBraceBottom put
dup 127/DEL put
dup 128/LBracketTop put
dup 129/LBracketExtens put
dup 130/LBracketBottom put
dup 131/RBracketTop put
dup 132/RBracketExtens put
dup 133/RBracketBottom put
dup 134/DblLBracketBottom put
dup 135/DblLBracketExtens put
dup 136/DblLBracketTop put
dup 137/DblRBracketBottom put
dup 138/DblRBracketExtens put
dup 139/DblRBracketTop put
dup 140/LeftHook put
dup 141/HookExt put
dup 142/RightHook put
dup 143/Radical1 put
dup 144/Slash1 put
dup 145/Slash2 put
dup 146/Slash3 put
dup 147/Slash4 put
dup 148/BackSlash1 put
dup 149/BackSlash2 put
dup 150/BackSlash3 put
dup 151/BackSlash4 put
dup 152/ContourIntegral put
dup 153/DblContInteg put
dup 154/CntrClckwContInteg put
dup 155/ClckwContInteg put
dup 156/SquareContInteg put
dup 157/UnionPlus put
dup 158/SquareIntersection put
dup 159/SquareUnion put
dup 160/LBracketBar1 put
dup 161/LBracketBar2 put
dup 162/LBracketBar3 put
dup 163/LBracketBar4 put
dup 164/RBracketBar1 put
dup 165/RBracketBar2 put
dup 166/RBracketBar3 put
dup 167/RBracketBar4 put
dup 168/ContourIntegral2 put
dup 169/DblContInteg2 put
dup 170/CntrClckwContInteg2 put
dup 171/ClckwContInteg2 put
dup 172/SquareContInteg2 put
dup 173/UnionPlus2 put
dup 174/SquareIntersection2 put
dup 175/SquareUnion2 put
dup 176/DblLBracketBar1 put
dup 177/DblLBracketBar2 put
dup 178/DblLBracketBar3 put
dup 179/DblLBracketBar4 put
dup 180/DblRBracketBar1 put
dup 181/DblRBracketBar2 put
dup 182/DblRBracketBar3 put
dup 183/DblRBracketBar4 put
dup 184/ContourIntegral3 put
dup 185/DblContInteg3 put
dup 186/CntrClckwContInteg3 put
dup 187/ClckwContInteg3 put
dup 188/SquareContInteg3 put
dup 189/UnionPlus3 put
dup 190/SquareIntersection3 put
dup 191/SquareUnion3 put
dup 192/DblBar1 put
dup 193/DblBar2 put
dup 194/DblBar3 put
dup 195/DblBar4 put
dup 196/BarExt put
dup 197/DblBarExt put
dup 198/OverCircle put
dup 199/Hacek put
dup 200/VertBar1 put
dup 201/VertBar2 put
dup 202/Nbspace put
dup 203/VertBar3 put
dup 204/VertBar4 put
dup 205/FIntegral put
dup 206/FIntegral2 put
dup 207/FIntegral3 put
dup 208/OverDoubleDot put
dup 209/OverTripleDot put
dup 210/OverLVector put
dup 211/OverRVector put
dup 212/OverLRVector put
dup 213/OverLArrow put
dup 214/OverArrowVectExt put
dup 215/OverRArrow put
dup 216/OverLRArrow put
dup 217/Integral put
dup 218/Summation put
dup 219/Product put
dup 220/Intersection put
dup 221/Union put
dup 222/LogicalOr put
dup 223/LogicalAnd put
dup 224/Integral1 put
dup 225/Integral2 put
dup 226/Sum1 put
dup 227/Sum2 put
dup 228/Product1 put
dup 229/Product2 put
dup 230/Union1 put
dup 231/Union2 put
dup 232/Intersect1 put
dup 233/Intersect2 put
dup 234/Or1 put
dup 235/Or2 put
dup 236/And1 put
dup 237/And2 put
dup 238/SmallVee put
dup 239/SmallWedge put
dup 240/DoubleGrave put
dup 241/Breve put
dup 242/DownBreve put
dup 243/OverTilde put
dup 244/Tilde2 put
dup 245/Tilde3 put
dup 246/Tilde4 put
dup 247/BackQuote put
dup 248/DblBackQuote put
dup 249/Quote put
dup 250/DblQuote put
dup 251/VertBar put
dup 252/DblVertBar put
dup 253/VertBarExten put
dup 254/DblVertBarExten put
dup 255/Coproduct put
 readonly def
/PaintType 0 def
/FontType 1 def
/StrokeWidth 0 def
/FontMatrix[0.001 0 0 0.001 0 0]readonly def
/UniqueID 5095653 def
/FontBBox{-13 -4075 2499 2436}readonly def
currentdict end
currentfile eexec
D8061D93A8246509E76A3EC656E953B7C22E43117F5A3BC2421790057C314DAE3EFBFF49F45DD7CD
91B890E4155C4895C5126A36B01A58FDB2004471266DA05A0931953736AD8B3DEB3BCB2A24BC816A
C1C90A1577C96B9096D6F51F9E21E625ADF6C3A49867A632A605C117E6325C820121799F412E226B
EFE61F2813676F172CBD7EC10FF1EFBB92DF3A88E9378921BBD00E6024CC08EF057CECD09B824E0A
CCDAA4644296DE34D19D779A21C30666026829D38FB35A2284CAED23C8B913E7B28BB3DA7C8CE390
4C0BAE30B0287680CCCAB2E6D4CAB2E7D786ABF54068028FD7D94FAC236094761B62B7E76F68D2BE
58C23AF85001950EFC1A9C1BB71520B78DDF6AA0058D25D041E86D01878DF56A5C48D74DCB2BBD68
D75C94A3CE878484D28049331CE3D4364B40FAA2C754E8F443D244C5BC44B1C7868E36EAF4F7EF1F
6CB81E6CF63FABD65C29A991EB7D724DA06535AE43F3D0E2D04F6113B493C15463B4CEBFB72AB879
7E4645F9CC0BB17E02A9626BEA4B4259F798B53B18DF2ACCF2B86BF2209CF0265DE0A46869333F98
CCF70BF2C9239A0ABD2E97923AA5695BAFEA31E27B8F532BAA45F2980A11D069265A5312A260A627
A765C4A08897E5C500990AE6FDA4CD6D575905468417297380EB6400CB2CF001C4B8EB79811CD8D7
C173A337922B99DAB1048D5D03C78F78F36FEE31673D8C5FF8AD689A63AEA055CA705DB47D3AF965
73571985E62F63866018C96EC4CA7E735C9294D8C81C03806D23CB87C0C08F86F5FA68CFC9AE48F6
958AE016DCE4D60EB64AEAAD59D8A2592BC398BCA479FBC2F0C20C3E7F730481494C88781A6A9E0E
4F47A94619A3841FAC76A4FB252EB6FB43628AE1A4944539B1DFF672940AA5E93FFACFAC04624EF6
7ED9C691788F0004DB7FFD1C995F2C52C0042F02F5C789F85D9E51716F3B4EDB21D4B9E660E4A892
B747201EEC6DD6A8881FA3039664061094D1892108A2AD068D7F0251BFA72D874ECB2F42D27CC343
052156F6A3A66D2CA6DAEF046A433FD54FEB4410315690971D0F43363EC0119B21F4BE3DFDC8C28D
BF5D68F145D3AC932EE62C32DFDEB1C48C2455392193268C893093BF911645986607DD13D8285895
1854A7FF81FC98ADD44742907818B3C8E3187371BD9FE6EF5B4315E82C359BF2EA91D2894EE7FD9A
734BF2745D7FE8D08D29DA2A03176C992E11F1AADCE219D5E33F325BCFF4521D6D04E61B913B6C41
740AF8BD9EA83F3AE7C4E5402366A812B1724431EE78D2028317B975E91941B591CC6C97740C453C
C7D7AB3CE97AE2F4DFAB6B9C8810A52A276BEAABD687BDA0971EE623A40B7AD6A8E69ED8BE63959D
3DCF8799E2505AC7F7B0E2FFECB0B08027A6266B7F96311B0AD78B7B6C78392AA062A73FDF179FEC
7F748929D060289F899FE417D4028FF332204FE04146BB130EF05FB57AF4BF9337EF71094DC5922E
3EF2D6A9F8257AF242019C349B65C2A3972ACA842D14EAB6A8D287456C9D7D295198F4AB7632EE43
7D006B8124A80BBF26C1B902379D7F90080B51F982630E27B6031CE20930C273EA5D7FF0FC7E996E
67B072796CD96A7739444D21FE10DE7B57D143E4155EEE1B89F32EBCBF4C64D6D3FA1C46E06C9E9F
F99BC9BBCC61A400C7DBF812C42AAED863FE9EE3B02E731D1809F3CAB941252DE486BFE641F60F60
C788F68519A6B04A4D6F50F02F93C6B8774B960C1FE893373D2AC2D865C487CFFE7669E1F1E73630
7D34C15835F0453C8B0C1AE352CE1F27065F1082E6C84F86330F76B39C246315D6996AB69F81A020
30D92CCB4C2A5AA4F4B3CAC88B2C8C9C621294A5EAB6AC3778DB99BD2F411735DC1421861417B4FD
399B365AEA45185A3D9D687546E36BB73994FB7FA3EE890AE3734BD9381B0E7AE514E8C517B87268
7364C38D0A8379039F33336799205F2F54BBF7C2E9B30B27BCFB9FF2CD64F5D700F2455EE66B6252
6E79ED2B0E5FF9732281CA50D27A93F259B6D4B5C7F856BB7D4F2E0F7741FA2419BBAF86C372E34D
59BC7AABC4CEF4F47EE40E118AB95A4863E16C55824D34002D59844D1F51B5DC6FB6BB5D595C4404
1E05A84FD453A129279F894D726F6CD53BA3E234518324C5F715DAE6E7B5695326FC0C9B6CA2B53D
B25EC76BE9662388058629E70DC7BD861E188F1FF32A754A455195163CB4754D116D24E6A6300B67
1862625E260442DEA2505E36D5F7AA4AD1FEB3B42632E382959C7E84569B2A790A0D0A208C2D4816
AD28046B42C7A4797D424277AD9425C04DB87DCF112AE431CFFF6E4FFA979E947502AE5E1755C112
0AE2361888B956F3F513A5975680E6E8374D8BF26C32AADC826D729E9026B14A68BC3D065E11C697
D4D474CF963AFE083DD7D9278A0C27447E25AD70DD40B2EBAB8040164E11CD75AE3125C29806DEF4
AD1B989F7001E227685DEF6EBE3287DE43BBA5FE2123A0EC835AECF879C13F7CFDC409901F291E89
06C26E42B189862AFAE029F03D86D35E44E318FE16537E2B73E4F39F1E6945A3A6432438DCB6D2B2
09814B5228D08165568617C279499ECA1B88C90300F1C88C45D4BE3DC726A59E24B46C5B2FF228C6
E6645819C6F1D5B05737BE7353F4787EE52A21DC47A44F3C44406E79BBFDDC164682B02F4C39300D
12EF37A58E317FC1B8CE58E04BE666ED5DA75DBF752BEDDA4C7491E4D6922BCCA9CF421CE6751002
8638EF643119841F423626D6B19A5D2CFB193B093D7646913F64614C098E5F5FF9422EBA75FA9AA8
4F8ED114AEAB011E6F0727FB96F26BECBBAFE3AA8D0ABC5A8E9906B6CBB9E03F8CC4FCA97C884B83
7CC33C619CD3195C55633B72D3F2D45561CD226F42B859B8099812D591886FA851107A185169FA7C
944248DE28642FA3043FF3B60236BFD781257C6FE4D56174AD16ABBF9659C05F08673A70496A0787
C187D4367CB0CF48BD9A4FE0E481273E4909A1092626A13917DCBDE920028B06E094F5B28887B990
32521E1720B75EB284AA6FFE53FA5CD5B903F951FCF7B33CC981FE7BCC4BDF4907ACC3AA60B69969
A9AF204C84EC8C0F5DCB8A85E39EA9F2D4B67095A44CA0C8B072D7A61F3015D502B1A0F660C22221
3231986D5E8C04AECBAFE999D1735A80051C06CA279D0FF6215633FB7A706454DA7236DB17AD72EE
1F6044A26A0EB77AB3BCE823E3F5E0DD31ACB029A1D17665FF16E5D1ACDDFD83CAEE1D48666D7BC6
DADC34D317C335855D118892CBD32412F5870C3D2E599A46AA997A5E2BBDD3001C2957D81345DBED
583B72C4FB356F0C872A31A35087775EF18601930C0874EEA1ACB3ED3690EF447926439CC383087C
C9D5C6EB21EDF5941CB4E99FDA434A91676D76DC1A1BD801EECA6B0A88370B7005D41A1253CF8217
1285986DC302B51123DBA9733BDEF0361AE0580FE6FBA5F29CF1438801586559D7436436CFE33E6A
D6EFA850BB8C9382E1A068246F370388186DC278F31F770C2C96881AC6E40823B24D6D536514A2C7
AF3D159621080442592CAC03D6967BCBDB38FCA1A45F76F1A10027F1DCC076533C6AFC097FBCF0DA
A0078BE0828247F938AF76A87EFC14D9F5444CBCDCE637E2325D86B9D99D1ED70F44194E19F6C7A9
9E415DC8A6E484DAAE52AAC1307A5353E8F649A35214B3F43DB5F3DB3ED06580A570E60B3E52679F
F90A3B00D4EB4DFBCF0D2F9C5545A6DE10BCC849A0BA9E18F29C6F09ED0F0DD48AD37B7925654433
A6D02965A3813BA2EAB2E6C2004ADD216DAE99471EE518BD0DA0F534F1512A8E26286B07FEDE71E6
0A5A057A22AEF095A8B4752F54C04CB8BC170F3D6B725B83A6780176194B21BA906E37B7923E2548
604F8DB18E0A3E1B5FF04D00898C29C6033DAC54637CF5B068291559D8526D5201F3503FBA4EE12D
D7A6CF6271618F41FE08384521CD771FA80364D747430A071EE3D3ABDB5400DD36A0285430D537FA
F6EF8ACAF85C250D6652F327B2BD3B29E1C64E6E66C788FF1D9C3AC6DD38691CDECD0F3FF4079BAD
A2BC0CBE14AA3FCC38E3F31B3298A6995C87B34A7245ABA2C968F908D8337860507569C370654635
570615F987531551414B5CCAF7F4D0B38F701619C553E746BD90655294270560046A925A021C98F9
3EA8FF5B5B8A0D05AD483E6DDC5257635308C6C0FE9182D0E4FB011A00981A7B95DB5BF5A82F8B1E
B68E8822F8B1B7CF01AF11302B44307F3A71D5EB3465F793CAEB1E72D2C63E3D264380A75FF1DDA5
00B5F82B04179EA9DAC10731FDEDF5913EFDEDDF5799D2A86EF2D16C0B52D99FCEAD392E9226AA6D
3D11D29054130C8602F703CB1EBDAAA089A02C0EBD53343A7B297836CB63E4B2C33C8760ECEB15E5
6B59D4B296B8B724244D37651C3CB862C7135D62B2692F5A27B9374C5C3C5399E5C4DCCD76572294
F742B1F545B736BF4C82D8F4E2941CD52C0B944261DD4CCF8A968B646662F3D187557206FF165F3C
0D3D5CA1E428D61D7936E1D00C5377A047EE80E0A5612F7FDEBB8B224270ED23A031A049E8676516
BF66EBAFCF3F9D4975B0F212FB7A914EE45640972B61AE8E60E602DC7C20758BC07A159B08862F16
6302D8CBEF03C4B0C73BD8504EB5B14DBC64FBDDC867FE51F76099769A7BD4FA4CF4096EAAAFD55F
9A20F6D4B84D8FD139112A43204026F15F9FF5AB6729537CCDA60369C24D7EFF4B6B971EBF0BD277
A9AD1BF1066508A0A7DD9A8D45447A39B92D6B0F7DA4BEC2689D25F35C8C490891F053F90DEE5E2D
8C9D7FD1E23D0F1C5F57921BDB13BC9B8C3CED4FC42C4DDBF0706985A0DDABCC683FF5EA8416C225
ABD219024432E3972C3314C30A672FD21523C83D93B2AC8D1DF023EEB1BD74E825FCD19873E63A45
F6935E6685CF5EF472191B976F9EED2A4765E1B21B46EE1C4CB90AE89DA48E52BC4EDBAC2C855A67
CB0BE9160F3126151CD171081192D0D6CB27E4EB2D725F31AE95FB283149F53F22BD8E414354D4BB
56724057601FE4BF34A5B188C00B0E550639CD796CC66EF895AA5315BEAD49B5639EF0878CDF2CA4
271027678693EA212D0C11A6EA52F748AD0F62A0336BEC8497EE933EEC461E461CCD2F5291B980E2
8B7D66690B10EEBE22B092179396EEF5D00E42E6CB73BAD4485F2063AEA6B6207E136ABB925332C2
60F12D8B60B211A9BB15F37F42F53AC2559F5A8397DDD491D314B6DB0B50E41F0AA0A42FFDD5B9F3
FBD8EFB7E343C06F793DA6BBEE4FAAFB233C31EAA3AD701B1F1C4F2FB05A7647439D19CC856C7D98
EB3375B3ED2255FA33D9ACB87C1937E0B7F34C9B299C8D2A7F85D41141C598F9505C72B5AC2DE9BD
E24CDAE1DEE416786B93D4EE713E437D2C4A3251A296B785C81A8232F98ADD04B3D2B41394F8BDEA
7B602A555EDBD51A088C2277D8E86B08A0D05CB6142E33E973BB3F2CE841D323ABE6FBBF83B84272
220F569DE23264AB672C2590D4527A29510E7F289DC2193E66FF23D83703E27E9E81572E7534B1DA
510BB846576E8A39D9CF44483F297C92317ED8E46237B3D73844B3B19D37831B44EC116CBAC3F75B
B67928C4D4E741EC95E96FAD74D852220F4F1A8FDCD273E0F6E77F09EFD5723CCA1398A021FAE947
9CAC5922DAC8E2F46704BC216C7BCC1575A455CCE2C2A080B9FDCD0758D9D921EEB6DF96C64A31D1
C9BEA80F48461857ED7DB635A3BABB3BB6155E835E605B09E06A2AAF6BF3EA70B8C0E098CD1A818E
30B9A4AADC284EE2B87E945B717FA73AFF5FB788E51827F6FBE319ADDD059614B493ECCE718789A2
EB0F117EC811EC38A3F4EDEACA660612BD247425A3FB2E6022CC14FDF69B6660B37FCD4359F1BA54
D12B1F478D76CF898824762C25A026B01C94752F6F3724C31AE788CFE992D9CA152902EEBC4AD8B7
A5F0E68A5A0408A2F0BA71CE0D94B4A905B35F2781D7E7A2712DC62E87518BFE72A5BC4A9F36A4B3
B1494B0C4C14705203762E0CD0B28BE31234449C7655B5D6165D7CC4A16431F7A8ECA58D25711E98
4FF2CE123C05AF9A65D478B73739715DE62A199D47BAC65785EE1DD25AF91868F91D037C0AD754BA
CE3DC4B67F1FDCA8FD9FA39796EFA9C975DBFAA99DB70624B3563408D0048E3AAC6B4F228DC0AC08
B9C2B63657EEDB53B46D157426A3B4B4B8CC5B4F30BC24CF9BED442DB51F3C7A0656DFBEFA401E1E
0823065499C69D51C477360FD13ACA8896A8117789C4561F3D85F3A80D18E39F1D6BF76C7876922A
1038ADAFD53F2D092369B356D0CA3FE6A27D7B9BD3985C78424C21E60F6BB46408013DFD7A30D320
EAD9AC6E5FD36655AC6706666A76F1E426640C4B0BE692E4879991EA9EDF4596C0DDF43D4E370360
D91E8B2839D368DA2A910AA6092337E2E20DEECF43D583CF164881079ED5A492B5EFCC1CAF91512E
0FEA8140CA3E2553733D6F743728ACAC3E643394015967DAC8839D5A804503A45DBC539FB8656D75
2F00EECF73E7EC8746CB13F438CAFD554C01150048F758573903B0B3260AEDD78BC2EE87D201E219
486315A4C01D95DAAB54335A4F2CAFC3F43F12A9574CD2DECCBC1858406C701EE62C281A55B729DC
EBBE74FDFF275A0A7B8B22C7490187D1839F4FF271723C140095F28221C4145C9061F9A5B3EDF8D2
9E0DA04D9A8AF6ECD42DB897DD5C9318D636FAB698554BD9EF9B0902BFD8C96CB958773A3C4A5FCE
8A334C673206C39277E45AB50DA2661F89D621AF057CF1A7ECDE344DC7658514B4C655937E7BE010
B0694B069FF64D5582E3A4B7F6AF6C96D056ABB20CC883AB25A9BEABB18A84F0258CA3E4F33FFB77
9841F5970DB447969FE9C6BFDB066ACBC040648D74F553EE434BADC353450A3792EEF9CFDB2FBCD6
07153F2EF73C1BCCE3784609F26C80193BAEF766E7CC7C33A4CAB862E6E01FC1CDF11E2FBF25FE1D
308CFF9CD924893861BABF78F762F3CADD3E0BEB38F6157CD08F1B8767606427C4A631AFC9488E6D
4D1A8F4B51ED48582BCD3089BE037ECFF18DF6175EC317EA56D4FDE37288F089532C13F7B3C1EF7D
333E7FAF8B49D95F535F60889CD7245E5CB0BEBFDAE8F7A0AC1AB7DA18F2BC06267B27403F1BAD9F
DF5F13254E96C294C4568EC7154479570E514A55208D19A4538959F7C5B2A0C9CFE4B4A40300F248
5943C6AAB753F3F0E551727B8DA8E75305A9CE623757B36FB7D34D13CB14EE561C404CDB2D88F375
2BBFD9FDBCC92CF110D6C35629E3040D995CD25B90BED2CE79BBDC846EAA321B1BC46DFF7845380F
BF08782D6A31EC7D41F251786FDE403A39626D6052D5189CFBB3DCFF09E81C09D0CE7D571F979509
79B26AA4F6D07F97A33522306AD692D4D960CEF1CEA3D251A841E2A23C7AE3EA44B3F31E79808F22
B6ED20DEE4186927394624E22D37E873B660BB8DE6FFAE058DD5817A3BBD68963D055D406F253701
D940B5E58DAB01FDFF1C626D0D35E8E7995D37057DD07F6D4D45F152A141269A7FB81433652209B2
B23D69BB5D8D367D95D4A94B2C2924FB83F50F651458CABCB65009912F00F485A924A61A0008DB44
D478CAFDB7D9524204947703B822755A1301FE163A8248C8AED7073362D918D097597B24A3B579DF
FE00F47776428D2B992E1F5FAD6190ADD1C789BB9A913BB1B938EDE357BB436F734477F7BF332E36
7C380D049AED8687B4C2AB6EB813E719718C9CE62296C24F783B16E9635A7E4402840BD26D3A0DA5
78050C49E6D8239EBE9E053719BE94CF6D8C7942AE1660F28B21B3C1E6E15459C1FEEA4FAAE64AA7
165824F7B939E28E51009FB778E370C6001B3F546EBB76454912D730A3F8C7F6F9EC01B9F90A2E5E
58EFF9EA99BE57A0154147C2B7A7C7E493E37C9BD0ECDEAD4AA4DBFF95D7E451246C9D4C30E71F4D
76441A297A1223FD2F8E017B10C108B0F0F67385060E9C18133A6264AB2B445F6DBCE86CA803357D
749244A6FFD8FF8AD37EBAF3787F3702764C5EE2CA7547D7A9FED5AECDD2064F7C767078579DE13C
F135CB05561B15BD9803646611422353774984D386BAD640C5EED157569356A17BB6233EB298960B
8E34209562AE170A08D15F3A29967DE067F6AD183BA1EB49A99F4899031A01410D7311BB9B7A984E
BD6A303D44CF42B40F12769D44160583BCD68C68F823DDC0D73150083404B12AAA68E97206053C6D
23FF0620231D3570A089520E928E980F56A273092DF94EB3A99FBFD877B58860231B2A761DC91A41
A427778B06F07D4F78924FF986F837C1437B44EAD5E7C56B9CE9CCFC0F6ABDBFDBDE4A32E3FFF336
7F7194DA20D038CC44C4413B2CAC15C05B22758569D1008EA057DCDCF4A324C924021B35B10ED632
BBE921BE2E34795951DDA394FABF3EDCEB99B3CA15D6579559F0BBECF8DF6E6DAE427DF75657AEDC
FE180A88DDA445A5A5E239B364B8884714B0ECE259F32F1742DBAC0BFA9A1052E2B14E632B56A474
F2C9DCA9B5FD8D62A39227CA8C208DC69E5F543A745A913641950AE0DCCE02D20D374B652E2CC41B
F0417F99C2EFCE1C23204261FD1BCED5A1E8AD4736C5F23E14482D766390B1C62A320F751CA13454
8DBA0B08E4BA0A0CA5F6DC765F9520D15D895792BE580133B92EF3691B95331DC76A551C4AE9AB10
24D7EFC4A02B5654057224C3433A2AD6859E3E4C40F8F0B089C846002C75ABD667C68606D7300B7D
0569753AC074BE6943AD20018835A6EA28B99C983BE3BEA9B742A76F2D7A2A26B35664D24FFBF656
EA28D525A78298C898C0BC2DDB56FA37151AF5A08B28226CE6BF09726C37F1B0BD39DB144CBB5494
5DC48C374BA8716F6C9A4626C95B6993DB2CCD59A7430E3A3B2E6CCAB9A801760B8548C8447D129A
01EDF187435162EC13A65C943CE9EA547C3694F88F9706AF29F5357EE59500EC080E7FB844E8021D
907EE02C344DDCB78559AD7FDA31A3031D5CA80C004DBC04BE54B38752D49DFD19F1124C059ED68F
6E85E1A3A848F98707D7413ED3DEEEA823D958CCE720B85303CF208AEBB9B799653EBE4DD16186CB
F8C0301AAC6271EF9E2CF6732A6CB8548B7CAF2399287D6AEBD5ACC7C9D0DEB85BE38150072A0184
51D3F1A8ECD784AF8149BF932E0422EDFC608B20B46D80D3EB68D746E1EF40423CD6FA218C9F569A
3442B0E70A2D464DC59CAEBC9607333D7B8FB90349676207AACEEE5ACE8E0E9F9C5896751ED4DA00
95D68C421D8754D665D3D58C682AAB1DD72EF9050894EB680110C3E7F02C3551D73C63CDE8B45E5C
453BC9AC1FB3145CB6F0141B8E4928351FCE66F2A5AD534E5DD8BD901CEBFEB963DE2787095D7755
81E588D3A165BD55B51F039992567B85FD3AE92C7526E33B44B8149E57BF7E57579E37611AA29DC5
9EC94F583181201638BD4BBEEA23BB9EF067CFEC2E436D726F401EBA897480AEF7E38B9798C6CD42
182C43B2BFCA7D8B6B696544F6B00C7B7D0D2C70D955304A4FC8D97E317C01113404129D480AF8E8
EC0075A94859D5A79DF5F3FDC2EEF4F0BC1113D2C92DAB9859E9944DFAF557DF43AAF42B4FADE1BB
F5AD6728F884F0D4E7671787F1A3500B00E62929147C72FED37CC222EE991630EC9AF614160872D1
BF4666DF3B682373AB1CE36FB87C42597FF1F96D3D7B07DC8755C2304AE69B955FD2547D316E16C0
458BEEAD37B904BC27DE764240E67A68ED5FB57BA1F9C7C4C8F2BFF745F3E6FC732FD5E37CC1DED3
6EDE20B06FD832673AC78DFB7655D7358CA03332A18241D96BB0A45D16BF2A2B80D0A68C74C8DAB3
F18936EF73085EEACA9B24B18EB7DFFA75C707C947E17736EB7B608C4AB90ABB53A53F44D8661485
5D60E36CA31704053CC453F2A50B878AFCE0361EC30444F5D6009ACB5D9673E5536B11A02B659252
A64923E738F494D6264824392234FCED4D66E0342D03189778D41AEFD907272A919AAF40066A304C
6D7831F90B347CB8EACCAC6A726B40BE4671D6A0A591DC36A30ABBF91F9E780137D80EAD43BD49AF
690A3789F39D3EBFEA9CC64B82D601B88805B6FDAC3C84C61638DFF1E391DC74FE4D08A0683BC5D4
E6634F82F4DA357742764FFB2B8D264275F82052921F7647BD8709857BB1C98C205D13EE51C14E9A
DAD1324562267D1931B5143A2ABD173C745B7272A6FECD532B5F189C8749DE0ECD3A6B1799C1834A
414554EA6972309C48DAB44A9DC41D8B28361E89CCE4DE8AD6058469D2F603E7AA62631E80C01535
539580E124A24E9387E3E0E58A63AFB29944207BE5929455A150AA58E27EC885CCF019CABE1B8769
0AA7FD1F4166DF820A324FA0FE3B59F8B767BFE029A7E3ECED513A6CC622AA8CE96563219EE328CE
BD649EE99E5F108FD57646926CBA30BE3AA8E00EB4CCA282AA35C0742410477E2E5771DAB74E4181
D91DBCF25DF36BDBDFC5AB6C73A982A390416A23C8DA10655906878AF714C3478C8A0C7534F6022B
80925A069F63834539B18D9CBE67844520A195019C15F8F858E91CC50DE001EDB52C89F06035473A
022A718893BF7F6FC0B2E6CD4C1CB26E98C1A191EA5429BAE831F464971180F5EC2CC6E6F8F9EDB8
2E2A7CA8C5656BFBDD618F7D31635A23C73F330EC76F4543C9795600F8EA45DF62BF4E071FFE3758
2DADBF252F2A3EB399F61BEAE10BE0FEA537C272CE850026872F4BDFE5921245147B71DAFDC8EE88
C509B6D8AC249557725FC5D14198A2DC889A4A9ED045870F767906A226826AC93FF1E09D75B4DF79
8FD690C5146175EF2CBED8F03C9DEEBD95AABA69E98E25A98CC96820CF1C684F02E7739F525B12C2
72613012143FC26919B800342903624AB29219E6266716E451C9D60A4FA010B8D26B56A4C91AE1C2
ED778E35E66B49C4DE64021894C2B39E7C883518B06E04D198B7D056A24C3E65BC9E30BF2F73F2DE
21E676A37E2AFD625220831F598E93BCBE098AD73FB6EA5CBD9D17EFBE6EE35FE4EE93BD3A75A2F7
118EACBCCB82216DF70F56C2E82F77F072093824C6ADB800C66F0F26BF7AE513A490AC3DCF648DF8
2E54567ECB9D6FE66E908748B7D5090910EC99EB9B222E92B058F3EF34A11918D6FCDDBE2B9C27D7
DB19AD215E7B327689E0597963E6EC907A23A0EBFCDF86ACDC349CD8983EE83144B5B8489545AE2D
ACCDC8E553FF4A1601F42CF82A90D571E36193BDF4A7893B2637DDC0C73EC0C21BDC4BE1D02BD257
F4C240DD6AC53A321E13FD2EF4343B11B9C8152EC02EA6C4DBF7F66C9356647A948CA9E26672BD7F
9B828FE109600B1638806DBB95DA6AD0F78050FB13AA580139C7198B1673D4AF9BB610A83A709D3B
7D7B01AFFC0A740F03A5E2E3EB7AF145E3338D46D03A83FB82DD6487A52F9494A89717FB500A26AB
C949C51FE25DEE8F78E199AA53EC1DDF9D767D8FDA77FA32F19200BDC539F00A23DEF166D97F0DF6
64489D932D115523CED7460212BB35D887FC3507C2592ECF622FEA49AE2F04299A547ACEF75EB0C8
8ABDFA7A042D5EE4C88D716B00E79C40173A3F7044546D093B988463623DC1649FC6CD645D01E102
1AAD11911190D0B07C0A66AE7F9F9CDCD0D841A976A8298C26A0850FF4FD42EDECC37B97A19F7240
3413098A81025E4451850EAF180299667A392B7D2E96C4068CE110CC3CE15C6E58CBB11CE21A3E9D
FDC88ECF14A8F2D422E1CFCDDEA320DF5CAF93E6F9AFACBADCAEFBF542775D07EBF09A96F0162438
62662AB782A464DC7A96BAC2B0F0F043E83690C3B24432F61293A1C5B3699605EEE8339AB079BA1B
A7C65ED392B6E94FF817CC25AD32E89C95A0667F124F26B11AF5B45A9AEDE4F443429ED30130D7C4
68C940A7C538ACBDEEF77BC084F8A24FD0060BB9CC12A710DB9DF03CD381FB6E76F79D3DE40DEA4D
FEC56ECAADEAD68DF4492DBAE69EF1663E2CF90614871094BF6F0E1C9FA0EBB2D34923A19A557BE9
54D914F35BA044FC800D822D88B5E70CAC27D6D56C66AD6CC3C7647DC679C8D3E1D39AA8282BCD27
982428F5FAAB76EB16BCD26A1685C044E3C7B87B3A1685279DED690D76C0F1C52B76FD13C419165E
754BDD7FEA75E26DFE2B916DD0CD40301CCC945683C8E1F49A03A0DCE1974A76B754BF04D36C2693
969FE4C6C39D60D995738F1DE0ED6A7E0B80B40BC14B440B6B8F1085E83995E224BFF4EEC6F67EAB
103B4BB6D21F9741932DFFBE85C0BA3D2AF925D670318D1157FACAE9C09B3AAB5B1FCFC889348207
8D5A3F7787C699C420C9BF0883D3B8B3D7753E9A146175245CA9E2EE04FBE258B6E42334EF141A41
D68ABA286864E72F0E4ADF41C1C96E60E69320E79211984A734392C870D72B8C236AD631672AB9F0
FE48EF2611740799DF5B3339BD49697C4DFC0557C1022AAF15C24FDC54FBDEE2129EC70473A17EEF
D202EE43A1B5C7B78A299B6EC8BC7595FDA6BD0BD22E025E8FFD89115448D99FD27BAEB680A22C59
7295E33201199E9E1E38AF099926344D1B7CA626166CFFBA2F3D1C15AD63F0C6035A5B9BC5AD644B
3D5636C2FF3B9403AFFC3AF0460B328C390D3B416C7880A0DFF10BF512BBB933081FAF4B2E06C093
E80950F08BDEF07D56BD042433CB0A0C72E1F17692C9F5C7AA97C31AFEFA39233C62D5430F11DD31
478E86A36A8AD3817B0AB397C8D6935960D905994ECD2AA8299D248AA274AE0FD1F1377F0443B37E
67DE63151184DB5EDDB4DEB9CCAC76896BEBE32E30E0F3C2557429FBD4B85ADE7829428C5CC95CBE
018C17BF38FE4B26B0AB736FEF35F6E3DACF0BEBB3B795D7982075B75D87324AC28D7E5B446F04F1
0A001FF191A5FDD10B4729E57578FC42C26D473F22C70D5629AE05FC33E50A4EBA2C5D4D63B1D147
9ED7B8FD7A0D824413D06437118C788543A21520653572608F9172CB1D1AC529280AADAEBB5A4E30
AF99A58EDF2952BEEA29F366FB6FE7A804DFB1D116B73B45033E9E7E9767A9F41F2FAA76F97411D6
420FB211B4BECF6C785FFEEBD90AB932E82EB0AEC7ABFA4A7AEE53E2482617576EB28BB2A3C7044E
15F0B6521F3B073021C3CE55890951E041EFA38937F2C0683BAD1AF255CF3747AF2F0B8A92BBE44D
88F7768D35B8F4EAEF0AADA3A42E26E3E3EC25E286C40808665B80C6265716DEEFAE3A86C9B54D34
74285F3BA2946302A065B800EC7A9694B0B715BC86D3EEB649FAB8A47D170550D9213E8B8E9367CD
FC8527955263AB2AA55FB7ADB7DA9A4E727E3E69D9C7946369CC078DD7751DCEA1C0601C57F4B5E4
48BAD7F5F8A919632178C77B7B5F95E402DD808AD59EDC020D82399DBD3A9D9F3FD089B0909C171A
940673E361F5728A89DB3E2CD0AE2009A6D64FD85ACEF62F8B42F009BBE11EA0AC14525C2ED72E03
0DDF4F670D18B94C07C027509F281F7B59D854A5E46F4DC544BB320C427642D84B914A2E5043B1B6
FC94802BE925FF260775F6D17A5C55C5A5D5931F88E3D7E8485D8026545CDED1DC96D1ED7E0088CA
ECBFEB99F110A5CCDF7EF3B4190F3DA6ADCD5A46DB27C0F076B558667A1B9ED967363799307E77B0
9859909B4E86A27639DF3A8C0B193502FD22C0298AE0398E7D33C3039D7878922AA9997C93F29655
5F5D7BF3A34D46BA5592FE2DAC5A32DD9945852962457B81DE4B6B9050660EEE1A0D95785D824A5B
DEABACAC8A8A90E7303093F0DFE57ACDF0EF2843DD7497B1B80AE7E883735D9BD689C84A61DE8127
3E2DCA2F64B00B62F0FA3D3B5359241525434847763059927565F4D98CB8AD1842E31488E4C1DC58
4BEEAFFE1D3E76AA2E6C81CE2DA9F00DD32841412695C8EE17EA60499E99B97D30C32DDB0B9E473C
E65C259949129A4682DDE5DEAC0611464650236934D7C57D1EF7E8B5D9E5D7458F0FCA9795853710
F37B5C24E39D7EE92B2D4066D533A662AE2B063B741559B24AACF24DAB6FB6786F639ABD8B34C7E7
AF20E5FC999BA74AD93CD821B545C2531C506719605A64FC06DA8907550087A4599EFA621DDFEC17
B904B6115BF94AAFDC56F3570065D75DADA1AB177F4C333A04A0119A89BD209DB0CDBC5DA0C8B99F
EFF54B2F4FB4BF95AC573EBE6D5CC8110E6387365CCECA5630F5105C887DD5803DC1376986456634
C3B3BBC235A72AF168CD5B350E0A8BBC303A2CFC37FF627F4697C0D19BEAE28FC3996E967CEAC4FC
8D9D309E2FA65172E899285BAD3F8B45B38C9C2BCE94C31911079850A040C08789EE377B9E652A10
01EE4F44420757358E183D48EED67C3008E6F05C3971C732B98ABC24271527B267D8B10735CB1FBE
773E33FA51B5B472E402676E3590C7BE28BFFDE77AC34544718A20833C9891A176AA3A62D686E072
7AB2150A1E77FAD5012D0299593B0222CA38CED2B9953B1E5893F176132F1197609D04F2F1D647B6
F44B2EB0AD94211733F226B570E9D963AF9A6DF04FDFA26C0BDF31EDC41DA521F9D0090A9FA5DD13
B9D977329F6412815A8C52C3290DD42EDBD312592DACBE0BFDEA209F389DE8E4B5D8ED51B46F1557
C2B50098C2262D3DB298E12C0AC3E03B82CD2807CE04E109ADD00EB181D701E4BC3622DE8A86E977
3D6C4AEB830F3283BCCEA663AFAB740B546C3577E9182EFE660AB380F0504590CEEC89313A608A29
9F9DFFE22DA6296EA3E39857D7229885C78F097E7E7845E6C908A0570D4ED0AE320DFADB7AF87E5D
F85AFCD1B271B672813C0A0E2EFBAC5275807ACD3A2F09EAB95DE6F571E3F3C827FB3EA9DE89DEB5
4B8B14770305B23EDE569571D0BB8BAF4811E12A0DD5BA4809818D2FE088DC1CD4BE72EECB36C819
AC25B41BADFA27D5839D548CEED7DD18F5F2BF69EFCAC0ECD4FD942995E930C147E1A7AD93628180
E62F20F3779824324C5A1C35ECEF68DE30BF5DFDB5DDEBF66CBC459B2C7FBCF0ADC0274D137BE67E
B22FA117C85CF7D52BBBB4CA5F9A6F73AFC23BF2E23B4B1EEACD33DAA3187F1D104843876EB44322
67EDDDED02B6A507D13E3B9F012FCB8C9F0D14D951415BCFB20B3211B5B9860B0C6826BE597F2F9C
94DA2788E65107C5CC77CE1265E33DDE9378AF9019E7E68522997470A52088253FDCA09AF9F071C2
988CEBDB46B7F7C8D08B5467A1B3FA0EFC552C5E20D4B9D565AFEF9B520FA2F544E802EB8E8E0C76
21FF63F4A5C0C59F94E9E1731D8F3C80C772805DE264C7501E705BB21EC37A1379BEF8B8A9E50EB5
6FE9CF9C10C9D25CBDC68124D2133B2DB6348175537EF872CCB8B1787330A5ACFEA87E2BE6615DFE
442EC74BBED30021A0437ED3E9DBA6EC49A824F0374B446271DE6E1B16AC74816F6216BAB7329725
8CFBA83C178F5EC009C57404391898BCC3314411F129F12D68218AB6D0BCCE2E5AA9AA1D5FEE1E2F
0AFAA4BCC3D226C5512B456CA8F28DE54858F18DE2B30AB4FA02840859988BDE7ECECB4EB0002523
C6EC40BAC2E7ABC411329F803DE2DCE1EEB354E4E6771E4328ADEE4E713AD248BF4F91108C52B169
140F33D5C56F1EA2240E7E182C060187E29020139C373B4A6CC4D2156F7C15590D3C07C98535853F
4DF901EA9F2C66510C190D9456EE037DCDAA428D433CC2231B2B627CE2B5304B6A4630576BC48984
66D7A8BB75D53ECA10C74D434A4E50B1A706ED6C7BA274A9CAD5D929B9BB8A631825A9C32A8F468D
578507DF2291DEAB6338ECC92CE8664D4B1C211A4CCE186679B6C71ACD5655B97ED8E552B09C1C85
387749406C549057DEFC059CC85639203160B8FF05A48F7D5C4F452B111891846A521674C0E2734D
50B8C7E7B5D9F438C58DB139A6509DE3495388E0D7AD24F64FE73707C7BFB8CB06FA0E0C41346B98
220E007E28515428C1874AC996819F16CB152C16F89CCDB3F9C83070AD90337F1823AC0A48B72749
C6C29A8FDE1EC2E76B0D29FF711891EC81D0ED0B3349E9FDC413047731D70C33E57D2C4B637C8FCA
B027CADCB3E11F94F61CF3A56E4D90E8550F456BB90638DB6118229C9B74C9533508F343C0EB422F
87627EFB562C7730E1A804E3E4DC80FC0F199CE210045ECB1E3313C3364F78A500A8ACBFCAE0F7D6
56FDC8B1BB95262A32ED7562A62EE5CF989235D1E641D726F34D215242D44A946662EE94E765A3C8
75557732FB4DE1CC2699202802D4A5D99C621478C1C6D583FEE8CBDAF54C73C8C17BC73F1B414EEA
BD901409B83E98D62749F9E742FCA7C632C176D323E72FAB241D143950B87AFCA5B7B75936FC6638
1FD0E537C30D744E970A08636D27AE7A277F3838BEB7D1BF821F331D483FCEE4EF9FF98F350B5B3E
CF2D6A5BBE95862FD5DEA6D3A5322DE6723B5201FF81EB1D1BC5BD0F77CC1737837655BE23E0662E
AFDAB16BC0635F40DA516BEBA8128C414D6EB5F5AF5F98B8C0129606FCF536181E7A8ECA563BBFDF
0AC65F1932F1DF20DDD6739F7B1EFEFFE282FB6DF35222E8148FB5968BC7E40A582D7B146E374270
D3D014849E898E91997288BE44220B6B6E431B7AE3F2F7C5BF3E3444F5088F9F42B7F676EA14671B
C70A84B77BC275E82516040F7B9DDC582C0FE335852A83C31BE3B3F716F17253AE57372D14951A2B
58F69C2DF7B93052823311E4208A72C10D0625869BC5F3808D231E86CD259824D7E6C7669013CC55
B61E4C20C0041C35BBD7F1C291EE7A3CAE016A8C90C56F22C515375252FC3E188B80940816EA5117
88A2FC7AEEEEDAB9E0A33F2C82D886F9BE029BFA1348DAD16874751460DC149CAB5189D061E7C804
1939D80A03BB529E3580A235F8C37EE25C503BECB9C31CB91904BFF4460837A1165A7474C83B5773
5945BE04F3FAC3381310E4BEF8D8D4A7343B75D23BEFC58060C48BCEB52566A021C197ADCE5FA025
1AD31CF2F90CF6A72122C38FEEACE6BE36176B1A990DBC42A33F0BC0090799C2F6C8AE6990725562
B07725B3DD15C9011205C28700DF82AE4F00F9842DDEA3BB5C15D3A4CDCD18E692427505D7B24CEB
40CD7AE0D81A4C83A0F9ED579F924FCB19D9D017E60C6500CC64572E0161EBA57EBC11A5932F24FE
9F1AF444B3C657AD162BD39682D23D6355EF5D84440A124138CEAC85C926BDF484AD7B976D9A44AC
6015C25354DCD72A889474F31B8BD3CB7371B95A9729FF0E46EA3644477AA4C11FF5913D917B7742
065F0593482B6E6EEC9EE63633A6A963819F3E6A2920136B17C982353F1F071B3D585DD24B22DE9E
EFB2B34F776DA85F85E9E107D16960AD67046476ADEC509FCFC64E8AAA6427935FC231C817A21C71
6DCCE088EA4186DFF0A3A7A1C367615B8E7462DA176C9F9EA893DD04E29DFBF88679991AAB79A172
48C06E2BCF3B91C108E09331FB57D94BE85EDCC66DA8225FF4B38E12F8563398E62622EBD2EAB098
691EDED4D5D7AFC360AD6F263C043DAF483DA05CF70DD8BA8F96D2A5A87043DFACFBBBB3F8A378E2
A896897DD48D8B13888A023AE6AD778DE5FA991907E731E5C5B0A3DABDC360D77CC71C59C34506C6
39C21BA9FF7A9CF322C21B457D62F20448BA19CB765C4C0AE7CAD9A972F60ED60A21C92AB665537F
EAC8738AF8A27D3946F759162731F62C0A657CED40C66B8A9941EC2559074279CE0F6E10BE3F44C1
D517E10D85EDA6BB6D097F4DF55A3DB7D50679675A781FA1FFFD6F1A8349B2870C8114A05F5F7645
3B38446D57ED63FF8731661F0FEA79033E4C8B5CFA29CEC43355780C5E2EE86CCD449577EBDC0140
47AA5CEC980CEA8200867212DDDAC234BEFC9FDFFDB43DD32F44883EC6F2963D4D28171E19E144FE
1BE2B8FCE99016691A00E4EA594F94E973E899D14DC44486BA6B4278DCB292FA5C7E6D73068A3BA5
1557C3F072547E7F2F869D4E9AC03514276EBDB0920FA04E67E2934A250B1A502A8D06A25037CE59
920D0E136C02D5DDEE2EDBE31A38BA32C4122AF89F295ADDF579FBFC72391283DC1914E9322A63E9
44A280ABE7CEFA54ED2EF42B79FA97EF21EE83EF20CE34850FB66C378EC7C08B2BAB924F58FB8123
FEFB43A385BC1EB922AD8360750FC1B0D8A303AD19286308B7A39A5086A50A8FDF7D60188342A9F6
42286540945790524174800F8C44ED71306ACC3437FB49D8FC43FBF8E88103A76B4A92D95DB9B45A
FA067E31EAEFE6BC818D11D7CB8566BAB418B596A7494FC7326AB3CC029D010917B305CE585B194B
C5415088BC7AC7852A6D52EABD223E2634DCB29080217F6755B023C591F08C7E5D72267664136639
9766EDF511FA744675D473AB37BED0ABD92E04049AA9008014C5EEC1B0443C6C86302CF6A3C38BDC
B8D9E0538E349BD930707DFB002700B5EB427192AD6105E01B8C2FE488CF617E9EACE73EFE3BAFD0
F87CB57E02AD31627E6439188006655D6B992B393F4858254C2106FE9A3F0EF7347347C66C94A999
D49527A2A177EE20A08BF594FF1E08CB091D22A8C1569320EB5145FE4A2674151750620B5EEC822F
A48C5F8B565DE0E18AD05F99827FF24D3BE03B007774F25284844D0F1F8F95643646960F303A831D
4C2C4ED9E0664C1D705137C157671D62179B47FA4A6441DAE99C2F7C8765C4C931EF345CD8F92D11
E290B2FDEB1B0FAB4BA661A4511F75768808AC1DF2FE79BC285B976D364ED25C64EDEE62E8E035A4
B79344D55B1E7E2B43AF1CF94ABFC8D0CA5E89240EEA231464449B831F1B3F9EF01AD07B38F0B402
712A0346892A1DBBBCDBCC827220CE7F492CD7471FAD35B43E71CA14F1F1A9CEA740C4E1A98337B1
5EB97B10AD57DAA9E9ED134CBB4614321D548C6A71D8ED95900E7947A7E4331D7DF3EF367F6DE8F3
113A7DDBEA0F741F9C189B8B586B83671475A492AAF9994D884FEF3A646ED4F272668DDDB05EA230
399223AE63088D636AE6AC7CE2DA06CA6AADE9272FECE86D0EEA8290B927B17450DA6F34A3D566E2
096300CD8D5A34139489228ECFEB104714FF907A6E1D3DE35BC0FCCF45A2781AFC5562CCDB627E06
F23DDBEBD4212F36C332C4A5A9498032213DA7C3FD03FC4832D1F2AC9EFEE3B840BF8356A16E14CE
989C37E6234CAC7A215DAE7C4DE2E2B6D9A876F709422113B503556A4BBD0ADC107B6B639F1BAC9C
6FAC7F4092D23C04EB8684C9D0A5F184160CB660CF6E8672ABE1AFA596EA86890DD22D0A406B2118
9BB626943F378227132475A25710B75E5B3BB2ED7DC0412A0A079E2AC311ED55AD8E7B2A1A55FC84
E62D61398511B70877F3DDDFEE5D033A9ACB66899021951378EAFB9E9A799AC9686FBC2E9E9B3A51
6DA9DECFDE87FA4BC042A5D26C2117E29AEE8840B18361B7B38B21493401E931B431EAB1A3371628
EF13BE5A0C64A3B9F8B6A29D209884706D2A9AC85B86E3839706269366EC7E53F31BA4219F741E55
21E42F0A10B7B29E839B924AD90861FDFE3A3D446D1E32C06E66A5D7187A63E590000D1356718648
7C99BC31088356C9ED29BD80C61E442B81E15657AB191E90EE77A6804C762C45D3C1937EA17454CB
D76D781A0C96A0914B9DE3D3984BAF6075D3A25AC69BEB34CC413D26C39824B83F853DF864C269F6
8443970933FEF93208BAE4DB3BBE90DD3CABF6EAAD2F6CE664CFA05999FB1CC406A3502DAA6C8145
3C69CD218B18BF0B9654FC3637EBAB8007A2EEA6ABDD11FB338E89FEC84B344857804D028F849E44
5982E294384A442390AD36D7C4182EDD7A05BE6744FCBD3BBE6FAF4796063CF42499F2DEC302AEA7
B64FEF6DD74F278FB5C2897CFBB87FE03538B2739E25EDEB806142E0030F7413018EC1833840BF37
269E21DDFF67B8059BDC83DE9C6461F3EC2BC2224D2585AFA2AABEFE7D3B2A899C3E08F00AF2A707
55C145C6BFFAC8F96B54EE682C3C8CE01BB44EB574E1C721974F236E8A2AA28DF0A4AD285EC4DE58
DBD3A2FAC8A20173AE84CBF877559ECCEC64D9448F8CA0FE5272BEA6543738D5EDD54B73AED3C4CD
172F91C4F70616B36D37B1252D355820DA88536C829B1542C1EF4F76375360E7123525744F55001E
71F5AB1E5B39A5248CCC6789647F1FAE5E989A8A8ECAA2A9116ED69DC9B9AC25A743F70AC4B62D72
5F120D94431528EF8C74611F7529BE325AF84663989C219B70274584D1EC4485E11AEFFE4A29F534
6912577C010FC753DB47204BFD9E504027B335EEBD952FD299E5562407234C5DBF0B839D1010AE10
5D56766F87910E44AC7968842833A302882AB481FE0AD444911F7EB8555DBB9F3D062E9E9FF3B529
4E9A3B3AED4AECE34C816BE7FBCDAEBA33FDC491C725F13801A6BE162F7F8E99491E8BF77F2D2010
D9FDD78BA2606A28810CB5D88CE00218D49609C62E96BBD36110DD611C3573EA341FD2AF6FE0C932
58565D4A6C88CDA3951E287168A478F5EE074BAA9676EF5911D8EDF8D66A7E8F3BED1BB786F480F4
423C3D3CDED2E80AB76CF5CE5A53B092A44FE52806D8EA72033BD3E7BCF1DA9C870108F32D8987FC
25E7D873985C3C4882A5CDFE7A8B51F3754842FD6F1FF6235DBB88F04989BB2F2816A476B513C10F
AB6F81CF115EF5044D3366A4E192EF68D385B6B6F4BDA7D14D9627F40843035CA80DE49F9DB52CD8
714F769DF97F73E3152E8DE34D8C37163D485750F8F4E37AE8A3C3BF54D97BC3B2978985B557F9E2
9F0537CB743EBFA0B7864BBEA9C126F13C02CECFDA50A8019F90900F409B6D700CBB9EEE18FD1952
D496DBFDBAC800FB83B37C705367F182D91B21C7F6C242D8735A75343C84DBFFE583337DE2A95890
660584B513C5BEB7A0926BCA7B7DC3ED4D080CC3F1264A4215ACD35DCC62D896B4354F2F7254444A
7235E0E3D53D02583710DBFF2CD55AE5E61D25ED1B3C3B6708E5BB308A3D658F043C26B881C949C1
0940AF6BDFD2DB0D544DE119BC7F7B03451E61FE18845000D350AD6D04A09D8E3E999E6DAC6AB73F
818A11EAD345EAED03BA083A6EEE7E9CA8CFB760FCBC88B8DBE0887F79AB430913604F15272F9C73
DAD19D591B40CB7863414A8FAB21C41F80A4BB0A3AFD9D4B1322487429149470DE62F305906F1244
2AE20521BE034F159A7E7EA211A2FC6193AF59CBDD4B43207BCDE8697DD515459F80F8EDB982C97C
05ED3996E03891DD7EEAD505F6A71A924CC1CEF29053ABC8F0B5F56D0DA1249F317406822C225863
ECEED46BE0072EDDFDF5F63DC8E94FC119087A66E394A653D5AC774407B006B35C406E7EE4385565
78290F8CB8B131B88BD78CB87A11CDA44C5A199BC71388A81F2F30E2C003094E793969673E8D0906
1F4A3FAB9B14C52EC89BACA1C52703F000A967EEC445E5423D3BCB9253D91AA64BB26727C8461FA7
FF61022B4C6A9E793901D3407487B4962A16B564CAC93D7AA28A22C28318F69770E12DF9D6CFFF17
09EE0604890191217696AA52630231FE11153761310A72D60E6925AD6B9D63A66047F32B9425C91E
57505CFFE42A90185451297C2CAD408B0CA4F8E923EC26A3D5D66448550AFA3CE3BE9296C8149878
F853F2A7C3B2E98899C8F9B47B1405F96D2B22E9F1CD62A2945AB62F67AB0297982809A829826BC0
F24A7777508EE0A71BA7588663D8118E3BAC936A61FF4A628EE96C0B9AE05072A5A4307E68EF2C3E
97A46EB31A2A7D4A33CE9C44E1111D73D9D3C6A0F22F50D8C22153C2CBB5BE187C0F2F37708237D6
FEBC445843CF88F4C3A249B39DC971CA003A78028F8A2CB3BFBD2C26CFE457A9561350AF93E60295
D21E1C2024312B1F2F76F2EAEB822CA72412F860F5A87DF705C2F82E681AB9AF45A19023E02538B6
9E0F273BB4811F07D153029BF988D3EB66358D987895B96B5EC4C24F3409C1EE1B5978B1EC8F3E2E
75FDF2BEDB0AF0CC66481FA98ADBA8DF4D8C8EB800F88C7776BACEE6F61095FC2CA891574F309E1C
0C27E37D8B03472DB3FB8D6668E286501118F7DADBF1106687AEC6DC4C162D22E3BD0BD42DBED782
BA4707ED5181DAA9ACED58FB358DA0AA9B63AB4394D42360C3F5082A6F168CF41D381073A1D99CA3
3BD97F62446D62059BF4A8616A8809147B739400362748EDCF39FFD2BF2C16D4632C06A5D43B48D5
0D0B98E4449B4F1D39659DCCE8AC72A2E8F32487FF8686E550299F37A6353A8E558D4A8B074C2F5B
864DBC8FA3391E3B5135FC738E4C13868D67234489B6AE382792FD5214D5F9E5249AD65C433C22A4
D63FA7A36A48A339F443AB39C23D2025741186C8B18AAE9952D41E25E930D6905B29F85A4589E9D3
95FF040E3F72FBF29650D4DA2B6FA27F60DAC4169DC9764021F4E7E094FA25F6B5AF25602C593266
ADED528EAE6C967E66F0BA05F258E34CF6AA5488D3F7406C2AA9D9FD9C533E827F26862D348B5223
A690E40953F337352C8245F1861A19E5326490F2A9742917B5546884E8036DE0874363F812CF6FF9
574DFD5BA77A1DD7C5778B2B9A2E22F2482744E2CE9323E590C60FF02412CC7AB0EC30D0EC857D27
A4E3D8B35FD69FE28287B2160AC0BCF645A0654403D26B05041654B17D82928044BBAC40871BC3FD
D8EFC3207928BDE5D66926ED199017B223AAEBA563F2723AFFAB737F6482DD269F44ECCA3B32FA03
FFCE3ED882B449BEE196F59E6616EF1A2F08B42B1A184727D5BD96DF83972BE1B5F8CF098F61B84A
B5BBCBF231E099CFC07D4748D43F129D123FD8051628564931E43A70BC09BF20AE2C0ABB009014AF
89753F91ACB574C5A218A47A02DA3AE44D3F688F9D96076AED9EDE7388B2935C01FD400BA7EC9574
96E317C6931E3ED7078A53CB4CEE4E56311F4D8A368AE981606AD7E9DB0EA2A10E079476D9881596
8C9675D9CF15E29B9328600FECCC02B484D8749B4154D69CF90997AD650D881735AA71289AE93FB5
8C56686C1F9FB0E696CC0285A1A870373E5DCAC285A1B4FE903CC30B8ACAD2E4613873ED77D813D2
9FA4984A7530F5B046A71011D97CDE4BAE9648AD54537A1D87A5AF1B92560DD7064F3EDD3CCFA7A4
FBD6166D067945F103C13B3019540C3FE706804A7A00E1D28A0C26A40AC5A8845E39631A00099CE9
88C3F12C8954EA84BF268D99E2E13726BF9C63474A5FC874CBF723BD48A5461177789E11B4F1CC63
0FF4D60DE4F01422C1029E664782232A8BEFC38CD058135C79E015A55BA933AD8D446A81051D956E
429779863DBA60F4258DFC62D1DC3CC3862C5D310579417FEF4D7642ACBA8BA5284DC5833F581150
ACF91709D6B3A41395960197AB43E63B8C6C2F745DEB4647E298341F3E3023D7DA22509340E28140
97A0C193493711E60C5DA99C464D8DFC83A61291BD0E13AB6A42C81253C0F1B37E71E7706BF2D662
76C60A3A7DECCC58E56524A200F8C6C0512FAD2FEB51F5C24109E284FADFFD8484A7A053E8EA544F
AFC1C7BA21E4824866090E542B8BB0BE603060A36D8A8CD64EC92D6037B438EA6A7F3A23E9608F29
02E8DB10F2854D89E2CE6F093E6804299305BFF3D1601C2830F793B92CC2542A6CB0E9DA602E00FF
DEF234702D0DEFCD270F2984642F13B818F65BD407B61227A94AB11E7ACE8D40849808AB3A7E6EFE
B2D4F3B9FCD233B8497B35299DF28F651B0B2960B4545BF2C05952229EB1CF676DA761995413051E
885A529957538A8B2C6BBDCEDB2A3F4104004B880624C2F55B544EEE8DD29231386492598C2BE995
6E7BA78FA75FAEBED43807FAF072839BAA02333D38BF4A59B1F3ACEA5C7BC188C0BE8A8BCF2069BB
E36BDB2203EAC19D249C4ACFBF8F9717111B7F4637D631D058EAE0CD4E4E8A9F0ACE1BE19B3A241C
9C6DCE2513690473D8F4A59E1A7FCC926885CC324086981FE0C6AADB8F48116822C59B1E93F53829
77CC88B82FEEDD2B4CC6095691FFA1419D5A6850D3576C4E705C676850D0BCAB84D52791355DCC7D
70A7F5CF603B4D0D7F0CF4F25AEF44F21A2D627D45D306DE0BE1C794AB90DD1EECAB2D61A115D3D4
AFAD1914E808B16BC868FD48208E1F915B0E8ECFD59AA5895CD7ACF95E0DCE87DD8B12F683C8EFD9
625CD388337C262013626A06ED60556FA70A8D425D36B48E430758AB4CAD34A656F457A60E4DF933
07C4D5B2698501E6D1F270CFF70E47DE38A5FCA2B04D7BEC3A2945EB93C49F1D366835581B42F43C
C99D71F13F45A9FF8D12E26C43E1B994BE5AB44E5309B0F936D78C93169D666DDE6D18E33A5E016F
32278897FD7E76BAFE39498C6A849F4A6D882D109C40B42488059554CC95530FBBAB2591DCFADED7
3EE5F2F2BBF17F4A131B8126F9E0AEB4B379CEE4EAD92A1BB29E3789EC19671E77558B4DE961629F
28B49DB4D8FAAF541D23205844EAA801FEA468D26F32BF9CAC30BCA244246A55F600BFBB61C5E8C4
10CA07319DD094770DFFC1CB700DF67097F61C46036353C8AB3A5E5198445A194BF189E20490E970
7D2C03C1A003BC782A66841AE5DDEED2297BB6DD019C98A66A8F279748DA39C85CE2082D09210EAF
CA995591A1A3DCA52EFC9A752DAE0CFB125127DA2932AAAAD7E9850AD78D48304260B4C270EFF12B
160DEF2C2B8E30E8C137975AD20046F37A72F1355F31D878334D96313D330C24EE7350D4042AAE2F
A345EDCEB133121D4B39645B1D6114D0597C3301B4CA56DA2B4A457D7A51BD13B7AC61FE6E1CD451
6253F606FD4B57E9F4895CAC93691EEBC2AC992CC5D122DD3FC6A9EC8FD337CD402F03F901CE7986
2F4F4E4500617DA0F913E357BED3ED04F49FD61FD1C66606CB231C3B7A5042C7C07EAB2E02BE8CF6
AEE5E16B4AB725B5FB5D01EAD4887E365BC2ACA579BD80E0AA686E4A08DFFC70F99132353E3D5898
5205807271753BA3DB7264C4567DF5FE999514F28E1DD6D3E966D8810978B140F8DD9BB259078A47
013BCF247C37F543C0899B532F34843CA56F18F688B42A12DDE2A90CA457860540B6FA138F753DAB
E7331188ED6F535480FBFE934F68EFB1C9C16D4F11EDB35F944EAE63751101928EDD0E7AFE64D7C8
5E9CAFCBA88450DEF9122A245FC1ECCF9EF8DD94EE6A70CF16ECAB39B52597AB1E8C47B6DA4FF0DE
C7D0FABC84DDCC8C652DD7C941DB3FDCC5F0542A8F433AF9FDF4D393E123884E1DD5D359D46DAC61
0694020BAE84B3BD4C068E3BC871BE21DA13571BB61387E207926769236776B5B31A4A462902966C
DC3D92BE171F10EF8395D2402F0C492A3FE55979CB903CFF2CD2319CE4B46481489E798A131635CB
2E70147193FE3C8F4570FD01BE10E004B17341C4DB8B029BCBBC45D31227A684E5F38F5D6F0821C3
ED13D31DBCFF51BD759C84A98145FC86D82F871D2D83F43C3DD7FE9A064120338A7BC63A2C60667E
25B50EA1C267174B334F4437856295A6B826F54C3EA9ED39CA6909A0F6D9669F1E75A7A05CFBE7B4
2C330668E311872177F0BE3A9B3EAE611EB48721AAC2F10C3CCD897CEA8A136E5E10C2337BC5EEB2
FBC1A3646A6B6792CA3946BA5D4D135D929547042A2F0D0A202A4D86E3F7098C823E7AE4331CEC6B
607F6AA434180B4153F6B10DCC914A92D6D0934551BC9DDB3C78065B2177B264216AF5524D798AE6
2A90D00A70CB36C5B9950499163C2C1B04339FA76D28E03A4D0C80FCF7BF29B8A188C67EAB6A4BE7
8C07713C7EE09043301B5BFD60222DD0D0943180AFB286D2953A8A12661986A4812E2C0DE5B3E703
DAB34AF0E9306A5711D286AD09A3C6AB80841491BD0E5A1D1ABE1D600CB494BC17EC4F74B45870F6
AC41EFE16BB6C87F382DFA4B2B8DDC9C2E912FD139A2FFD5C92D836F3D749EEB985C62A376849751
A6AC56B1F679A85FDAD9448DC7A4CFE323AFB540408547C53297DB6FE9A0B08901BC285997934A2A
1772090FBA175CF4660764B87A21A738519D5B619840D15F45DF3589E8B80A6DDF1F395B65345869
58C7060DC131700DFF6E25962494583085E6F8BAEA557A5666E6634E4704D0C07BB0A2EB228A7BEF
EB890B4EEC638303B8005BCCE922CF3A7AE627206F2946A142B0095FF960BB8B8F9C975B6FF07479
2D5C3DFA125B7BE7A8356D8B44E264AF6AA582DB84BA09D2FFDC2213903FE8FE16DE5EF61E518DE0
6A29D98E217038A4CA4D219E4F114858CA493AEF0CD6495A7C5EF1ADA06AB543051B1A5213952D46
648BE06D15B1728768BB853CE32943AB0988D172227780CE82D1A1D297D0D6ECC51B290E156645B6
9BD54699940AB17EBE10EDF258BBA6BFEA39F4F0B066FF6B3FA16C7C72F2565CC028F249BAA4B488
B48A2513DCC5D1E205FB874BCFE45612DF4EDAF815CDD53CBB80842B429B1AFA32D35EA58E17F4E7
252C2C9A737AAECFC25FD8CA5520D3EA38AF71C61B88F31FB53A7F5369305D63495ADABA455C3C4C
35D9FE423A00CFBB278CD482D3FD33BEEAC1F359AD9B6AA17D60CC46FAB670ABFB3B2B4161B9EB9D
949A06CC3B734F63DE821FE0B8EA065B6F79C0601E46E8CEB6E2DE0C052771E0EC7012063F1AC46C
3FC454767469225AA266784DD77256C6FDE25D7D857FCEF2562AEBE38A9A47063AEF91449723E680
B36D824BB95BE95C9802F7AD4DF1AF37B4777A1E116A7EEF770F0A499BC9F9675A775503091D4EBD
F55118782E3E54AEBC67A0545E8D75BA5A482C6CEC50595D45AF041664689AA4338C1428870CDC15
BFEEF788C1D1E87B3389103225E2619120B129FDF048DF3F5DDAFF1CE87428E6BFA591B91D82720C
E4A72FBB952403435248657ECD5456CA814FA0ECBE70BC3D391AEA0A195AE8FBE92D054AD0F3E549
841ACDCE59DCAA9DAC20348A1D05DF7B4127C75F4C6607EF8501F741CBC96AD8D429A4CA8034CA52
9AB673EE706F1FF51DD93F45802031EEBF8F3AD29D2A74888B1CB344F88ACEB9B4DEA13ECAE0A3B7
1FF5CAA38D0DC484B96E90251D56732B85DB8A8DBF10E0A5921121CFDFDB6EA9CA45B98584401C3F
346BD026DA2A17E75CEEB74E48667F9BF5C538623E88021F0C24EC7D082C3E1FFDE5A6F68F0F3F6D
2B61547C4C14614118F7942851B090D6C8D80BA06D9139CB5AEB0EF77DEF2376C0BF602FB1083178
27E86DDCC00622438FD7A268C0252CA2E20DA887A9D5ED251FD5CCE811E514D702206E413DEE7528
3A6AEF793F5E3E3B0B10E59226102DF2A7347A95B96E39C6B6ABD1FB4B7CDC0813D7390E2819EE50
7E5458E06D43CC3BF16E40CEC4E64909615CBFCD233B5D316BC8B8B46243CDB7F2FBECA2F208D0A7
985048E88A5E685A9EE8C3A351FFCFB522C1EE41A8E4EF0A080C0D110D2A0D8A980AF1F604D1CD52
3CF41D08A45EB809AF11F530C138F256FFD49BC20F77005D004AC85FD563E8E8BA5F79CC60FDE714
1416F4C14FFF281ECE2BE1D167B7B1ECE17790454F795B056CE4DF1D08F25F0E5E2A16CFA066AF97
F3A80015068FA2A1D65F329A5CF7856114A77EE7295C7929CA27796D8C51B31347CBC7C4EEF1E75D
12237C558BE5B65DCAA4CDDCB419E543B1785DF8B225C2E9778839123E6F85E53D925C6D2FC0327A
EF9CA13D1F2F9B3E510A1A4190D3057227621788AFB6567132238BE86559BCA006B85AFBB8AFE5D7
A8CE58AF731F2550108C6B8CD63632184B1E218F01881CB94CEBFFC310F263565A39C83C874AE474
AA213F7DD9CB3B8446A3E47E81BACF7B16E4A80899BF2D30C28F9DE0678DF364589DA6A454398E30
21A92AD1D8B0DC494D96A06C7568E34547F0E68829E5D15F6500ECD7403B40B5CC2A479D0F8CE3E8
709861608AED046339BE055BAED1A6BD2311CF918E74378D893710D42A769671326E947F108A38C2
3F92EF5C6A50EFE36E858671F17151C719B9C7D60E8E429F088616D616080DC676760BE83A3F5229
6C4B13CA3818E3FEB56D51DB5979F28063F7D537C15493D57CAA1E55438C01C794336D9F21520484
FE5B5BAEAD7121E3CCC5086E2F2191DBEE9527CA61CE85CC0A4D99EA29169B17A10B3D4372EA493D
48CF572E570CF48B3B7512268A9AC4CC161F97695D19412C36F1D67522E272B1C18B6122A355B43C
37636E71462503C43C1AEF5ACE34A6442075B59892BA54E9B5A99B9733BAF64161450F8ECF4FB2B2
DA6F9AAEBC827CD9AEF94BB463935C26E1DD5DDCA5BA87E0EFB62D9D3226DC28427EC097B68C9EE1
E47D125F884F8656C8AD55D625A8F7F1A306383A5036A12E63B6FAC4A215AC88725611EBA74B6770
B20F45356879DB807E9C9105D14C83104B2DCB4F274A2F37152425935B3F2D1633E4444540F7411B
24C17055850C9528D912F9DD40984CA1B3BE277F82198BC99B80233B8AAB674A44B42B9123E886B7
B3161D48B4AA24970BB75A983569690BFD4B92E6ECB410DDCA14A3BF59057397FF1AF159BE230216
FF2F7009C3A3DDD81F2BD1F5C10C2C2F30A8095D7371427AC9D527AC6794CF8593303F786F21CCBE
36DFBE01B0ADD78DB3C9483D9DB09A9E2577A3A4296E7BD09C41F5C91B29C9D7E69EF06B5BDB66E0
853C3DB133769BC8858121A350CADC1D61C77C1A313833D077938AB2E10EF970590256479B1549B0
401A9C5E97F12A269A305B372F0EFC035B06AE3E2187D6E3A62DE3B4E8075F0ECF5BE32A5B97A4AC
23A7335C4AB29917129C08250DBD1D5BC123C92E821BBB1A7598E32DDDF1876C6FBB7B858FD317D7
6022955595338AAD2BFB3B17DA11380E7473A5F566C6329E0F38D9A67E68FD4B8CFCC82FC0BD7BA3
9A25D5BD0952CC71CF0BD7B5EE184A8E62FBB366D95AB051BC3A80E9F6C27EC100E00C4A002291B0
4D758A9683657FCB07A2AA8B07DF585CD4205B4DC55330E8A2A367CBE966E84618ACFCAAF81C8A9D
3A3165FE5A623720A0C11CBDD5CA200100DD2C970A09B124D98987D6A2CA7CBB40DA5B585B86FCB3
8E96F54C64A921D7A5D2F805C67339DC4FC026FB2EE533BB9700F66F4AD58949B3DB75D770C4D7C5
C23DC720D78124A7ABF30CDFF10C708219903431C7B1A19317341CEA22AA11A588F8AF9BFA4AAC40
31EF22F13BA597BD1E5958CEA741274197113CB0B7975424C17F73733ED30BDC0170CD0084BB7DC1
8F031BEF2A6C44D0EA0EBB84E31D5B4C50B63DF0AF96AAF33E3C986D4B82D161E2F9049DE9710EF8
A11BA0E08266A3547F20567E582EDB47633772D37FCCD119AF5B11F338098F185D5B055975F56092
CC6979FF49487D69E08A4E8754FD51D29410F56E0F3EFB9C3B86253B3B0A39E9D217604F664CC696
634D216524F976D066034DDE8EDF5E8F9644337C50C7D8E2230B38E0EE88C53DEEDB3363477E32CB
88B3ACB6931B9717FC93F8D1A9DDDA3A7D8A56783F2B651A1DE216493C34DCD17A7635D21CEC0770
751424B599B00CE950E60D8A8B3444F1629220DF073137E2ADE1B6243C1C69BD5E10450B948BFCBA
46A841B98BCE7C86E120789C73C87E581868021E68F78CB903AA6D494331174CBF944221DEA9E567
A2542BD399C5E471D972FAB7E8950AEFF3D91A1296E685B0BFF91367C2703DCAB10AB236DE603E3E
993C4C9020EEBFE89726AB9FB92AF9D371D7188448CAB9FD2704506C39F0842E36EB8B9AAFB1F26F
CD366E66725AD28B19FA57537757EC71B04B451F056C3AEBFA04D1C0CABC9492B6B8D239EEC36776
D6B515ED43A66AB4342BE4C8B2027F2D008EA231A24B472DA8352A05DDEE31CBC3577E5814DD2D4E
C17A216A7C8FFB27012346C9ED12F7819B96A5B135B6196E888C9AC73D7D4B7DC370E2FBFA17FD74
0BF516CFF69294493900BFD63721A537BEFB31C5262567103F9CEA4E8DB02964B983E1AF190ECCEF
41F552C45E9B94E29AE3F129687EC35719F591C1987A08DCED3B822344DF81A70AE78E14A81EF1A1
A77FD5D19F7D35B7C12A473EE11C655E15DC5D3C94F226CBDA85377338BFCEA18359176CA7EED622
84F9015F2D592E27F1037C95570CFDCA3B9B90D35DB8C341434BBF04C0E692D4C2C3F59EF386CD1C
5A8C783198EBE42C89E3B64C662F7875325982E9299C18DBD1FD2257DD964F9F9DDEEBFE56E4AE9E
8163E8C58581BFD5818BF396CCDE3A66F58E17BDD262D63E5D9AE0D0E43C304CCAC4776B87D40F6B
5AD7E625B2065FAABA81AAF2E2D32E0ACAB12DB2A9FE9C6160FBA7DE5AF019810AD9C64B2E6567B0
F0108E8EDEC635F4BA88BDEBD3561CDBBB9063B4D19C493E0CA4F551255A7DF6BCE96C17A5DD4877
7F654F4F114CF29ECDB9779F63EECDC04E1FA06E48701547A8F96483B4195C0DE90B0FD1B95B5F12
5C43BB973D0B6414A994595359289B5FFEE4A08D684C2E7E3F417585581318D54DF2EEAE7CF36E2C
A1A70EA76154B88C1E4FFDF5EBC28ABE264B40583F2DE1F761DC25DF242396AE502CC63EFD6EE284
DB37B0DF36A8833ED3EA5A1DB372C8E1F3203E6E945A53D83B87250CD72C851F68A602E7BCF92DDC
E600D518069F8900F3BCA434D21694229572D55F307E0FAFA3DAEA864BAA19F227097963CE83882D
22FB7F1AA3FE558A3669BB7FA37C0A591B4BF3E2A2FF85BFEDE5E424E0AE337EABDFD67BBF38E160
09A687D2E7C1882DB79304D722EACA233EFA489B10E8D4D404D12A5A4683FDE377A9A952CCAB257E
ABB408D75FF130206DC3447F26E74D1D00354313E340878917177DBD2AA5A2A70E2087D551DA5181
6FAD07F6E826DB0BF21560BB26906D3100E12AA3801D4A8BDCBF1A0A8D58F1054EE2A0DB04ADDF3F
EAF1FD6E322BBEE274A4995EFFEAAD0F24D9FB45730F6BA0F42D88BE4AEBE9777F8AF508DED61024
EF955B26ACEC51AF5C21BAD7AD93CC0C9DBE03C0FE9637A3099E5EF329051C87FFF70042D788F21F
4DE645FEBF58374F7E38A9AFE3DE4D2888DD807A09169DA8516DFE37591C122A4798343C1A8121C7
430F244EE5B19A21897A4423E21CE0492E75C9320E37BD65F1EACA7FC6FE032842E4D985E666E633
AE5CC62B3449404672B284EA5C6A01E927787104ECCE1354D1C0E5AA2452B7B12937B946B74EFA98
8C5C79EEE5ACDCFC994CAA853AFA08EB9E180C5E898FDDF8903EB0863E98A4FA537207C154CE5B98
EF4E97FB6A1CBB07C45D34221EED26998EC864475D231FF76E830A7C0900C4B5FCB980E3F67F4EAE
3DD8086CFA1874E65C424646C7A8F84272DAB04A5984FCE3F4B89380B3A5C6F04EA3B683CC224913
9209136336AC9349AA89690B5DE0D93E92F996BA7E346B043EBD45A35FA297DB70E9A6250B138674
FDDFA609BE11EBA8106EEE3923B4E2657CF7A82443C25022A5DED862E8E3A5BFA7B8AC1C1B804B23
C08A7D8FE594140E8432C1A5E183FE361B6B8C763054458798B756A6CD2535FF4667C634DF78AFBC
C87D40DCD56FFFA12CFC6EDC6A8AF41AF657E0137320624F1895D9AA84AABAC5F3653E977B054C52
92B06FEAAAC0E5C7FD45B6654D0D9CCDF292A8489E1E6CD929F0AF25B9604CE33BD25662133CEE99
CDBBD00F865431193767480700CA019D694B38D695CC29F732B5B39B6CE654F1AA18AC3223B60E55
3FC3C3E114E6A2E59617BFD58AD8E429200B59E035DB7D67C8DC6C72001D005924670ECF7A06FF5F
7B3DD5556DDDE1BE5163F7CD6FC969033EBBAD85856522ECA91F2A200A75BDDA69070240D86C2D7D
959F1DBE45D488A96F308269E8262327A410D057446F596418DF4A12267A7A3FF5ADEA0846896D3A
EFE3D5C72387F7EEEE809BCCD23D1126B86C45A0F66404FAF617D03379A2E44865051E92B4C835F7
21492147DE3DCCE47EAD192D3F10A5DD459634D6C253F4D09DD98E7DDC836EED8DE08A78A6F6FB93
84565CF6DA8D4C948144272D5F8787643B9B550F96E42A8CFC0F1C1F2B14D83201199E9E1F5BC0E6
51E39E16A744930F4409C61CDF9F456C7EAC5C62BD22CE0DDCCDF3755DC670FDC8FEBF09F241BF95
1A1694BD70B9695A15653F719DF4374AFC6C27F58DD144253BDF86FC1BB3D4FEAEEB9196BCEC7168
AF1488AB7072751FA24C6642B87DCADF4B2427631E7D7FA39D126410189CD8E24CF0A490FDC7045A
A9A83D02CAB57B9C27211FE1805080FBCEF23B86CDB19885A574C589BDB15C4CB3651FA3D2D6B619
4449B16D927047E376A84F9423562CD548D192AD0A57E0D5B41010D1C7D87929DB6F456B0A073DF9
A8220BEB3D4DA01518B5C85C82ABCC821BEEC1965283DABF6AF3AC55ABDDAEF1B53E6119DBB4A114
44FB1769F9891B5DC931ADFEC8ECEFFA179427FCB08C1B149EDA70717C5E9322F3CE9405438481F3
90968A38061EDAA2223147D6143877E4C4E645EC0A9803A933116D610491FDC639DF69B418156772
E14A428864982D3230EFFAA1D2D3388B0F70D8FE202CDD6CB0E97B3290ECCF4A1A69D93C11D3D735
FF0B5A9A161A86CA4F16B7C231B8BF71D5083697B2F24C0BDAA6E83E5DD2222DA248D4ED3B5509CC
7CA40D8D5A2507A1D40FC1AE9486343CA2B2C65B6CED9B1F4C0535ADF7BECCE45E1DB74C7417B06D
897C6ECDD05F068857D931B3D960103628675BE2FB82DA774ED3786670D8C2BA4ECC36C203C7F7E0
9C97A09E3B2E2C3EC30B53A8825519B664D09F149AB73F183A4A22C8F20E2052F76649AB881BA28C
6C3C3950EA9B3961F87F6AEFF24DD7B4E10DE28C15DCB27F593F98CBC9CDE19360C5531B2A0C6DC1
8FAE2832AF49BF9522C068F3036516F711AADEE496EE4E3EFA2F55EA4891DEC6D8A868E0B0017076
3040CA4D42A73A71057DFE315FF8625BBD74F41E5CA77B7DF096C2F4F0D51B1184CA9F2C8517FCB3
956C44873D630E94EAA1D2D1451B332770172B2D7A21ECAC864C612235C0B39ADF55EF074F2073FA
D3B54A66B07AEA1FB495A9F7269BD1C07692B0B762DA6881EE6B265ACED0BF0794C0397F8D8B13FF
275BE77561067E2C1FA536131184682BFD32384C6488012D29E8E55838E5A5AA7C40C20AB6B03BFD
BF4EFD2001A612100D585BAC1C77C1CB1ADAF2B000E09686091AB7D1AB6ADE395A03580BD78E961D
14D052E7D4A61227534B55FACAFC4E8F9326DE35BA53A463F7D94B705698300771185DB19E78FABC
D0AE4FCE005B79C795B692F2D9C00B6A61D4B343C35E417BBA169EE82A2E4AE204A126B08A94191C
6E5B5E8328A147BD6ED5A5AD5C9143A50C47789DCFA699720336AFFBD6B1646D8C35139B0DC34340
C76C7E4FD72DABF80BF64BA04742D07B380E20A678EBCB19057F2346FEC653F1302992279DCCD2E8
902B2B8F78435AF3400DAE319E94E3148BA88C056701D524DD67FF368C85EC6366F31689A62FFC03
4BE436588ECBB8B41E8C43112F3B65F50D20A5EC51A26FE899E74731B01C7771F75B76070DC0B223
1845BE9C09670E65C4DF54C0FB36511B735251AEEBD13FDC0FCFC3134D8DA826E4100521CFEAB202
B83267EB3F69AEEA25FDE1E9C86407E38AB4CA2D1B91607EFC96DDC5BB10FCD46DEAA5FFED196959
12302ED55DFACFDC6F22C1528AE3A9902B75F46A489352C87B0F5056FD149DDE67219A3C3D1DD875
BAD81AD443E0F90DC79D979E10B4262DD20B255B04BBBE5C988B23667135CC61D988928F5F07753A
C76807203942F6B62A178A1E5CBBFBBAEBE735D09B747BF00C360F2E2B6C9F2261F7DB018EDF40B1
3DB4B7962D4D2F858E1FA6376F21ED9CEA4BEE07FFE27F136BF60352AFB71CDBFF7E65F6B4624E16
C6E5AB7FF60B4711A178FEE691DD8D362B14175A69070FBC5B9EB15248E4DFDA3C9453335D0E1EB2
7714E4624C7215A73B53402B02CF7AA05A14CE1E5AE161B75F218BF0EE1215D3CD925D5ACB7DBD2E
BD8E4405433F432C491999794C814D5B384B7A1C0AB28A11CBD0A6EA12678508CF86232309B0BBF7
EEA929FB7951F5A6B367C5AC57DD7D3B3C1E2188DD4664D14FBC32B1A1EB53D7EE7F55F4D5C2D014
528EBB7F0E595F7618721451EE6B83EB240A6C4D33377893D4EF542F47EB2845A09759D5554C74DC
5E9109FFC8C929CF1AC446D8149957720EE4FB670D3CA61378549DB992126B23618CF49361D6D4B1
C73C3D37E4A4465ABB349CFA34E9351D1192E366267EDF02DE432ABC80792B0CFD41FFD0AAA42E63
3F5B2177A351D33477C636CA573CB02C07F7F7A41C9F1BC4C112BD6459DD130757D2BD6F47495C3F
92E99522871DAC2865
0000000000000000000000000000000000000000000000000000000000000000
0000000000000000000000000000000000000000000000000000000000000000
0000000000000000000000000000000000000000000000000000000000000000
0000000000000000000000000000000000000000000000000000000000000000
0000000000000000000000000000000000000000000000000000000000000000
0000000000000000000000000000000000000000000000000000000000000000
0000000000000000000000000000000000000000000000000000000000000000
0000000000000000000000000000000000000000000000000000000000000000
cleartomark{restore}if

%%EndFont
%%EndResource
gsave
newpath
 120.063 120.313 moveto
 280.125 120.313 lineto
 280.125 21.375 lineto
 120.063 21.375 lineto
 120.063 120.313 lineto
closepath
clip newpath
grestore
/pp_save save def /showpage {} def

gsave
/MacintoshRomanEncoding [
    /.notdef/.notdef/.notdef/.notdef/.notdef/.notdef/.notdef/.notdef
    /.notdef/.notdef/.notdef/.notdef/.notdef/.notdef/.notdef/.notdef
    /.notdef/.notdef/.notdef/.notdef/.notdef/.notdef/.notdef/.notdef
    /.notdef/.notdef/.notdef/.notdef/.notdef/.notdef/.notdef/.notdef
    /space/exclam/quotedbl/numbersign/dollar/percent/ampersand/quotesingle
    /parenleft/parenright/asterisk/plus/comma/hyphen/period/slash
    /zero/one/two/three/four/five/six/seven
    /eight/nine/colon/semicolon/less/equal/greater/question
    /at/A/B/C/D/E/F/G
    /H/I/J/K/L/M/N/O
    /P/Q/R/S/T/U/V/W
    /X/Y/Z/bracketleft/backslash/bracketright/asciicircum/underscore
    /grave/a/b/c/d/e/f/g
    /h/i/j/k/l/m/n/o
    /p/q/r/s/t/u/v/w
    /x/y/z/braceleft/bar/braceright/asciitilde/.notdef
    /Adieresis/Aring/Ccedilla/Eacute/Ntilde/Odieresis/Udieresis/aacute
    /agrave/acircumflex/adieresis/atilde/aring/ccedilla/eacute/egrave
    /ecircumflex/edieresis/iacute/igrave/icircumflex/idieresis/ntilde/oacute
    /ograve/ocircumflex/odieresis/otilde/uacute/ugrave/ucircumflex/udieresis
    /dagger/degree/cent/sterling/section/bullet/paragraph/germandbls
    /registered/copyright/trademark/acute/dieresis/.notdef/AE/Oslash
    /.notdef/plusminus/.notdef/.notdef/yen/.notdef/.notdef/.notdef
    /.notdef/.notdef/.notdef/ordfeminine/ring/.notdef/ae/oslash
    /questiondown/exclamdown/logicalnot/.notdef/florin/.notdef/.notdef/guillemotleft
    /guillemotright/ellipsis/.notdef/Agrave/Atilde/Otilde/OE/oe
    /endash/emdash/quotedblleft/quotedblright/quoteleft/quoteright/divide/.notdef
    /ydieresis/Ydieresis/.notdef/currency/guilsinglleft/guilsinglright/.notdef/.notdef
    /daggerdbl/dotaccent/quotesinglbase/quotedblbase/perthousand/Acircumflex/Ecircumflex/Aacute
    /Edieresis/Egrave/Iacute/Icircumflex/Idieresis/Igrave/Oacute/Ocircumflex
    /.notdef/Ograve/Uacute/Ucircumflex/Ugrave/dotlessi/circumflex/tilde
    /macron/.notdef/.notdef/.notdef/ogonek/.notdef/.notdef/.notdef
] def
/WindowsANSIEncoding [
    /.notdef/.notdef/.notdef/.notdef/.notdef/.notdef/.notdef/.notdef
    /.notdef/.notdef/.notdef/.notdef/.notdef/.notdef/.notdef/.notdef
    /.notdef/.notdef/.notdef/.notdef/.notdef/.notdef/.notdef/.notdef
    /.notdef/.notdef/.notdef/.notdef/.notdef/.notdef/.notdef/.notdef
    /space/exclam/quotedbl/numbersign/dollar/percent/ampersand/quotesingle
    /parenleft/parenright/asterisk/plus/comma/hyphen/period/slash
    /zero/one/two/three/four/five/six/seven
    /eight/nine/colon/semicolon/less/equal/greater/question
    /at/A/B/C/D/E/F/G
    /H/I/J/K/L/M/N/O
    /P/Q/R/S/T/U/V/W
    /X/Y/Z/bracketleft/backslash/bracketright/asciicircum/underscore
    /grave/a/b/c/d/e/f/g
    /h/i/j/k/l/m/n/o
    /p/q/r/s/t/u/v/w
    /x/y/z/braceleft/bar/braceright/asciitilde/.notdef
    /.notdef/.notdef/quotesinglbase/florin/quotedblbase/ellipsis/dagger/daggerdbl
    /circumflex/perthousand/Scaron/guilsinglleft/OE/.notdef/Zcaron/.notdef
    /.notdef/quoteleft/quoteright/quotedblleft/quotedblright/bullet/endash/emdash
    /tilde/trademark/scaron/guilsinglright/oe/.notdef/zcaron/Ydieresis
    /.notdef/exclamdown/cent/sterling/currency/yen/brokenbar/section
    /dieresis/copyright/ordfeminine/guillemotleft/logicalnot/hyphen/registered/macron
    /degree/plusminus/twosuperior/threesuperior/acute/mu/paragraph/dotaccent
    /ogonek/onesuperior/ring/guillemotright/onequarter/onehalf/threequarters/questiondown
    /Agrave/Aacute/Acircumflex/Atilde/Adieresis/Aring/AE/Ccedilla
    /Egrave/Eacute/Ecircumflex/Edieresis/Igrave/Iacute/Icircumflex/Idieresis
    /Eth/Ntilde/Ograve/Oacute/Ocircumflex/Otilde/Odieresis/multiply
    /Oslash/Ugrave/Uacute/Ucircumflex/Udieresis/Yacute/Thorn/germandbls
    /agrave/aacute/acircumflex/atilde/adieresis/aring/ae/ccedilla
    /egrave/eacute/ecircumflex/edieresis/igrave/iacute/icircumflex/idieresis
    /eth/ntilde/ograve/oacute/ocircumflex/otilde/odieresis/divide
    /oslash/ugrave/uacute/ucircumflex/udieresis/yacute/thorn/ydieresis
] def
/Mnodistort true def
1.000000 1.000000 scale
91.562500 145.500000 translate
1.000000 -1.000000 scale
0.000000 0.000000 translate
/Mleft      0.000000 def
/Mbottom    0.000000 def
/Mwidth     230.375000 def
/Mheight    142.312500 def
0 setgray
0 setlinewidth
/Courier findfont 12 scalefont setfont
/Mfontsize 12 def
/Plain /Courier findfont def

%!
%%Creator: Mathematica
%%AspectRatio: .61803 
MathPictureStart
/Mabs {
Mgmatrix idtransform
Mtmatrix dtransform
} bind def
/Mabsadd { Mabs
3 -1 roll add
3 1 roll add
exch } bind def
%% Graphics
%%IncludeResource: font Courier
%%IncludeFont: Courier
/Courier findfont 10  scalefont  setfont
% Scaling calculations
0.5 0.151576 1.8052e-017 0.00521874 [
[.2619 -0.0125 -14.125 -27.6875 ]
[.2619 -0.0125 14.125 0 ]
[.7381 -0.0125 -9.28125 -27.6875 ]
[.7381 -0.0125 9.28125 0 ]
[1.025 0 0 -8.875 ]
[1.025 0 10.3125 8.875 ]
[.4875 .10437 -18 -8.875 ]
[.4875 .10437 0 8.875 ]
[.4875 .20875 -18 -8.875 ]
[.4875 .20875 0 8.875 ]
[.4875 .31312 -18 -8.875 ]
[.4875 .31312 0 8.875 ]
[.4875 .4175 -18 -8.875 ]
[.4875 .4175 0 8.875 ]
[.4875 .52187 -25 -8.875 ]
[.4875 .52187 0 8.875 ]
[.5 .64303 -14.4063 0 ]
[.5 .64303 14.4063 17.75 ]
[ 0 0 0 0 ]
[ 1 .61803 0 0 ]
] MathScale
% Start of Graphics
1 setlinecap
1 setlinejoin
newpath
0 g
.25 Mabswid
[ ] 0 setdash
.2619 0 m
.2619 .00625 L
s
gsave
.2619 -0.0125 -75.125 -31.6875 Mabsadd m
1 1 Mabs scale
currentpoint translate
0 35.6875 translate 1 -1 scale
/g { setgray} bind def
/k { setcmykcolor} bind def
/p { gsave} bind def
/r { setrgbcolor} bind def
/w { setlinewidth} bind def
/C { curveto} bind def
/F { fill} bind def
/L { lineto} bind def
/rL { rlineto} bind def
/P { grestore} bind def
/s { stroke} bind def
/S { show} bind def
/N {currentpoint 3 -1 roll show moveto} bind def
/Msf { findfont exch scalefont [1 0 0 -1 0 0 ] makefont setfont} bind def
/m { moveto} bind def
/Mr { rmoveto} bind def
/Mx {currentpoint exch pop moveto} bind def
/My {currentpoint pop exch moveto} bind def
/X {0 rmoveto} bind def
/Y {0 exch rmoveto} bind def
/MISOfy
{
    /newfontname exch def
    /oldfontname exch def

    oldfontname findfont
    dup length dict begin
        {1 index /FID ne {def} {pop pop} ifelse} forall
        /Encoding WindowsANSIEncoding def
        currentdict
    end

    newfontname exch definefont pop
} def

63.000 20.813 moveto
%%IncludeResource: font Mathematica1
%%IncludeFont: Mathematica1
/Mathematica1 findfont 14.000 scalefont
[1 0 0 -1 0 0 ] makefont setfont
0.000 0.000 0.000 setrgbcolor
(-) show
76.313 11.313 moveto
%%IncludeResource: font Mathematica1
%%IncludeFont: Mathematica1
/Mathematica1 findfont 14.000 scalefont
[1 0 0 -1 0 0 ] makefont setfont
0.000 0.000 0.000 setrgbcolor
(p) show
74.750 20.813 moveto
(\200\200\200\200) show
82.938 20.813 moveto
(\200) show
76.438 30.688 moveto
%%IncludeResource: font Times-Roman
%%IncludeFont: Times-Roman
%%BeginResource: font Times-Roman-MISO
%%BeginFont: Times-Roman-MISO
/Times-Roman /Times-Roman-MISO MISOfy
%%EndFont
%%EndResource
%%IncludeResource: font Times-Roman-MISO
%%IncludeFont: Times-Roman-MISO
/Times-Roman-MISO findfont 14.000 scalefont
[1 0 0 -1 0 0 ] makefont setfont
0.000 0.000 0.000 setrgbcolor
(2) show
1.000 setlinewidth
grestore
.7381 0 m
.7381 .00625 L
s
gsave
.7381 -0.0125 -70.2813 -31.6875 Mabsadd m
1 1 Mabs scale
currentpoint translate
0 35.6875 translate 1 -1 scale
/g { setgray} bind def
/k { setcmykcolor} bind def
/p { gsave} bind def
/r { setrgbcolor} bind def
/w { setlinewidth} bind def
/C { curveto} bind def
/F { fill} bind def
/L { lineto} bind def
/rL { rlineto} bind def
/P { grestore} bind def
/s { stroke} bind def
/S { show} bind def
/N {currentpoint 3 -1 roll show moveto} bind def
/Msf { findfont exch scalefont [1 0 0 -1 0 0 ] makefont setfont} bind def
/m { moveto} bind def
/Mr { rmoveto} bind def
/Mx {currentpoint exch pop moveto} bind def
/My {currentpoint pop exch moveto} bind def
/X {0 rmoveto} bind def
/Y {0 exch rmoveto} bind def
/MISOfy
{
    /newfontname exch def
    /oldfontname exch def

    oldfontname findfont
    dup length dict begin
        {1 index /FID ne {def} {pop pop} ifelse} forall
        /Encoding WindowsANSIEncoding def
        currentdict
    end

    newfontname exch definefont pop
} def

66.625 11.313 moveto
%%IncludeResource: font Mathematica1
%%IncludeFont: Mathematica1
/Mathematica1 findfont 14.000 scalefont
[1 0 0 -1 0 0 ] makefont setfont
0.000 0.000 0.000 setrgbcolor
(p) show
65.063 20.813 moveto
(\200\200\200\200) show
73.250 20.813 moveto
(\200) show
66.750 30.688 moveto
%%IncludeResource: font Times-Roman
%%IncludeFont: Times-Roman
%%BeginResource: font Times-Roman-MISO
%%BeginFont: Times-Roman-MISO
/Times-Roman /Times-Roman-MISO MISOfy
%%EndFont
%%EndResource
%%IncludeResource: font Times-Roman-MISO
%%IncludeFont: Times-Roman-MISO
/Times-Roman-MISO findfont 14.000 scalefont
[1 0 0 -1 0 0 ] makefont setfont
0.000 0.000 0.000 setrgbcolor
(2) show
1.000 setlinewidth
grestore
0 0 m
1 0 L
s
gsave
1.025 0 -61 -12.875 Mabsadd m
1 1 Mabs scale
currentpoint translate
0 25.75 translate 1 -1 scale
/g { setgray} bind def
/k { setcmykcolor} bind def
/p { gsave} bind def
/r { setrgbcolor} bind def
/w { setlinewidth} bind def
/C { curveto} bind def
/F { fill} bind def
/L { lineto} bind def
/rL { rlineto} bind def
/P { grestore} bind def
/s { stroke} bind def
/S { show} bind def
/N {currentpoint 3 -1 roll show moveto} bind def
/Msf { findfont exch scalefont [1 0 0 -1 0 0 ] makefont setfont} bind def
/m { moveto} bind def
/Mr { rmoveto} bind def
/Mx {currentpoint exch pop moveto} bind def
/My {currentpoint pop exch moveto} bind def
/X {0 rmoveto} bind def
/Y {0 exch rmoveto} bind def
/MISOfy
{
    /newfontname exch def
    /oldfontname exch def

    oldfontname findfont
    dup length dict begin
        {1 index /FID ne {def} {pop pop} ifelse} forall
        /Encoding WindowsANSIEncoding def
        currentdict
    end

    newfontname exch definefont pop
} def

63.000 17.563 moveto
%%IncludeResource: font Times-Roman
%%IncludeFont: Times-Roman
%%BeginResource: font Times-Roman-MISO
%%BeginFont: Times-Roman-MISO
/Times-Roman /Times-Roman-MISO MISOfy
%%EndFont
%%EndResource
%%IncludeResource: font Times-Roman-MISO
%%IncludeFont: Times-Roman-MISO
/Times-Roman-MISO findfont 14.000 scalefont
[1 0 0 -1 0 0 ] makefont setfont
0.000 0.000 0.000 setrgbcolor
0.000 0.000 rmoveto
63.000 17.563 moveto
%%IncludeResource: font Mathematica1
%%IncludeFont: Mathematica1
/Mathematica1 findfont 14.000 scalefont
[1 0 0 -1 0 0 ] makefont setfont
0.000 0.000 0.000 setrgbcolor
(q) show
69.313 17.563 moveto
%%IncludeResource: font Times-Roman-MISO
%%IncludeFont: Times-Roman-MISO
/Times-Roman-MISO findfont 14.000 scalefont
[1 0 0 -1 0 0 ] makefont setfont
0.000 0.000 0.000 setrgbcolor
0.000 0.000 rmoveto
1.000 setlinewidth
grestore
.5 .10437 m
.50625 .10437 L
s
gsave
.4875 .10437 -79 -12.875 Mabsadd m
1 1 Mabs scale
currentpoint translate
0 25.75 translate 1 -1 scale
/g { setgray} bind def
/k { setcmykcolor} bind def
/p { gsave} bind def
/r { setrgbcolor} bind def
/w { setlinewidth} bind def
/C { curveto} bind def
/F { fill} bind def
/L { lineto} bind def
/rL { rlineto} bind def
/P { grestore} bind def
/s { stroke} bind def
/S { show} bind def
/N {currentpoint 3 -1 roll show moveto} bind def
/Msf { findfont exch scalefont [1 0 0 -1 0 0 ] makefont setfont} bind def
/m { moveto} bind def
/Mr { rmoveto} bind def
/Mx {currentpoint exch pop moveto} bind def
/My {currentpoint pop exch moveto} bind def
/X {0 rmoveto} bind def
/Y {0 exch rmoveto} bind def
63.000 17.563 moveto
%%IncludeResource: font Times-Roman
%%IncludeFont: Times-Roman
/Times-Roman findfont 14.000 scalefont
[1 0 0 -1 0 0 ] makefont setfont
0.000 0.000 0.000 setrgbcolor
(20) show
1.000 setlinewidth
grestore
.5 .20875 m
.50625 .20875 L
s
gsave
.4875 .20875 -79 -12.875 Mabsadd m
1 1 Mabs scale
currentpoint translate
0 25.75 translate 1 -1 scale
/g { setgray} bind def
/k { setcmykcolor} bind def
/p { gsave} bind def
/r { setrgbcolor} bind def
/w { setlinewidth} bind def
/C { curveto} bind def
/F { fill} bind def
/L { lineto} bind def
/rL { rlineto} bind def
/P { grestore} bind def
/s { stroke} bind def
/S { show} bind def
/N {currentpoint 3 -1 roll show moveto} bind def
/Msf { findfont exch scalefont [1 0 0 -1 0 0 ] makefont setfont} bind def
/m { moveto} bind def
/Mr { rmoveto} bind def
/Mx {currentpoint exch pop moveto} bind def
/My {currentpoint pop exch moveto} bind def
/X {0 rmoveto} bind def
/Y {0 exch rmoveto} bind def
63.000 17.563 moveto
%%IncludeResource: font Times-Roman
%%IncludeFont: Times-Roman
/Times-Roman findfont 14.000 scalefont
[1 0 0 -1 0 0 ] makefont setfont
0.000 0.000 0.000 setrgbcolor
(40) show
1.000 setlinewidth
grestore
.5 .31312 m
.50625 .31312 L
s
gsave
.4875 .31312 -79 -12.875 Mabsadd m
1 1 Mabs scale
currentpoint translate
0 25.75 translate 1 -1 scale
/g { setgray} bind def
/k { setcmykcolor} bind def
/p { gsave} bind def
/r { setrgbcolor} bind def
/w { setlinewidth} bind def
/C { curveto} bind def
/F { fill} bind def
/L { lineto} bind def
/rL { rlineto} bind def
/P { grestore} bind def
/s { stroke} bind def
/S { show} bind def
/N {currentpoint 3 -1 roll show moveto} bind def
/Msf { findfont exch scalefont [1 0 0 -1 0 0 ] makefont setfont} bind def
/m { moveto} bind def
/Mr { rmoveto} bind def
/Mx {currentpoint exch pop moveto} bind def
/My {currentpoint pop exch moveto} bind def
/X {0 rmoveto} bind def
/Y {0 exch rmoveto} bind def
63.000 17.563 moveto
%%IncludeResource: font Times-Roman
%%IncludeFont: Times-Roman
/Times-Roman findfont 14.000 scalefont
[1 0 0 -1 0 0 ] makefont setfont
0.000 0.000 0.000 setrgbcolor
(60) show
1.000 setlinewidth
grestore
.5 .4175 m
.50625 .4175 L
s
gsave
.4875 .4175 -79 -12.875 Mabsadd m
1 1 Mabs scale
currentpoint translate
0 25.75 translate 1 -1 scale
/g { setgray} bind def
/k { setcmykcolor} bind def
/p { gsave} bind def
/r { setrgbcolor} bind def
/w { setlinewidth} bind def
/C { curveto} bind def
/F { fill} bind def
/L { lineto} bind def
/rL { rlineto} bind def
/P { grestore} bind def
/s { stroke} bind def
/S { show} bind def
/N {currentpoint 3 -1 roll show moveto} bind def
/Msf { findfont exch scalefont [1 0 0 -1 0 0 ] makefont setfont} bind def
/m { moveto} bind def
/Mr { rmoveto} bind def
/Mx {currentpoint exch pop moveto} bind def
/My {currentpoint pop exch moveto} bind def
/X {0 rmoveto} bind def
/Y {0 exch rmoveto} bind def
63.000 17.563 moveto
%%IncludeResource: font Times-Roman
%%IncludeFont: Times-Roman
/Times-Roman findfont 14.000 scalefont
[1 0 0 -1 0 0 ] makefont setfont
0.000 0.000 0.000 setrgbcolor
(80) show
1.000 setlinewidth
grestore
.5 .52187 m
.50625 .52187 L
s
gsave
.4875 .52187 -86 -12.875 Mabsadd m
1 1 Mabs scale
currentpoint translate
0 25.75 translate 1 -1 scale
/g { setgray} bind def
/k { setcmykcolor} bind def
/p { gsave} bind def
/r { setrgbcolor} bind def
/w { setlinewidth} bind def
/C { curveto} bind def
/F { fill} bind def
/L { lineto} bind def
/rL { rlineto} bind def
/P { grestore} bind def
/s { stroke} bind def
/S { show} bind def
/N {currentpoint 3 -1 roll show moveto} bind def
/Msf { findfont exch scalefont [1 0 0 -1 0 0 ] makefont setfont} bind def
/m { moveto} bind def
/Mr { rmoveto} bind def
/Mx {currentpoint exch pop moveto} bind def
/My {currentpoint pop exch moveto} bind def
/X {0 rmoveto} bind def
/Y {0 exch rmoveto} bind def
63.000 17.563 moveto
%%IncludeResource: font Times-Roman
%%IncludeFont: Times-Roman
/Times-Roman findfont 14.000 scalefont
[1 0 0 -1 0 0 ] makefont setfont
0.000 0.000 0.000 setrgbcolor
(100) show
1.000 setlinewidth
grestore
.125 Mabswid
.5 .02609 m
.50375 .02609 L
s
.5 .05219 m
.50375 .05219 L
s
.5 .07828 m
.50375 .07828 L
s
.5 .13047 m
.50375 .13047 L
s
.5 .15656 m
.50375 .15656 L
s
.5 .18266 m
.50375 .18266 L
s
.5 .23484 m
.50375 .23484 L
s
.5 .26094 m
.50375 .26094 L
s
.5 .28703 m
.50375 .28703 L
s
.5 .33922 m
.50375 .33922 L
s
.5 .36531 m
.50375 .36531 L
s
.5 .39141 m
.50375 .39141 L
s
.5 .44359 m
.50375 .44359 L
s
.5 .46969 m
.50375 .46969 L
s
.5 .49578 m
.50375 .49578 L
s
.5 .54797 m
.50375 .54797 L
s
.5 .57406 m
.50375 .57406 L
s
.5 .60016 m
.50375 .60016 L
s
.25 Mabswid
.5 0 m
.5 .61803 L
s
gsave
.5 .64303 -75.4063 -4 Mabsadd m
1 1 Mabs scale
currentpoint translate
0 25.75 translate 1 -1 scale
/g { setgray} bind def
/k { setcmykcolor} bind def
/p { gsave} bind def
/r { setrgbcolor} bind def
/w { setlinewidth} bind def
/C { curveto} bind def
/F { fill} bind def
/L { lineto} bind def
/rL { rlineto} bind def
/P { grestore} bind def
/s { stroke} bind def
/S { show} bind def
/N {currentpoint 3 -1 roll show moveto} bind def
/Msf { findfont exch scalefont [1 0 0 -1 0 0 ] makefont setfont} bind def
/m { moveto} bind def
/Mr { rmoveto} bind def
/Mx {currentpoint exch pop moveto} bind def
/My {currentpoint pop exch moveto} bind def
/X {0 rmoveto} bind def
/Y {0 exch rmoveto} bind def
/MISOfy
{
    /newfontname exch def
    /oldfontname exch def

    oldfontname findfont
    dup length dict begin
        {1 index /FID ne {def} {pop pop} ifelse} forall
        /Encoding WindowsANSIEncoding def
        currentdict
    end

    newfontname exch definefont pop
} def

63.000 17.563 moveto
%%IncludeResource: font Times-Roman
%%IncludeFont: Times-Roman
%%BeginResource: font Times-Roman-MISO
%%BeginFont: Times-Roman-MISO
/Times-Roman /Times-Roman-MISO MISOfy
%%EndFont
%%EndResource
%%IncludeResource: font Times-Roman-MISO
%%IncludeFont: Times-Roman-MISO
/Times-Roman-MISO findfont 14.000 scalefont
[1 0 0 -1 0 0 ] makefont setfont
0.000 0.000 0.000 setrgbcolor
0.000 0.000 rmoveto
63.000 17.563 moveto
%%IncludeResource: font Mathematica1
%%IncludeFont: Mathematica1
/Mathematica1 findfont 14.000 scalefont
[1 0 0 -1 0 0 ] makefont setfont
0.000 0.000 0.000 setrgbcolor
(s) show
%%IncludeResource: font Mathematica2
%%IncludeFont: Mathematica2
/Mathematica2 findfont 14.000 scalefont
[1 0 0 -1 0 0 ] makefont setfont
0.000 0.000 0.000 setrgbcolor
72.500 17.563 moveto
(H) show
77.000 17.563 moveto
%%IncludeResource: font Mathematica1
%%IncludeFont: Mathematica1
/Mathematica1 findfont 14.000 scalefont
[1 0 0 -1 0 0 ] makefont setfont
0.000 0.000 0.000 setrgbcolor
(q) show
%%IncludeResource: font Mathematica2
%%IncludeFont: Mathematica2
/Mathematica2 findfont 14.000 scalefont
[1 0 0 -1 0 0 ] makefont setfont
0.000 0.000 0.000 setrgbcolor
83.313 17.563 moveto
(L) show
87.813 17.563 moveto
%%IncludeResource: font Times-Roman-MISO
%%IncludeFont: Times-Roman-MISO
/Times-Roman-MISO findfont 14.000 scalefont
[1 0 0 -1 0 0 ] makefont setfont
0.000 0.000 0.000 setrgbcolor
0.000 0.000 rmoveto
1.000 setlinewidth
grestore
0 0 m
1 0 L
1 .61803 L
0 .61803 L
closepath
clip
newpath
1 0 0 r
.015 w
.02381 0 m
.0286 0 L
.03338 1e-005 L
.03817 3e-005 L
.04295 5e-005 L
.04774 8e-005 L
.05252 .00012 L
.05731 .00016 L
.0621 .00021 L
.06688 .00027 L
.07167 .00033 L
.07645 .0004 L
.08124 .00047 L
.08603 .00055 L
.09081 .00064 L
.0956 .00073 L
.10038 .00083 L
.10517 .00093 L
.10995 .00104 L
.11474 .00116 L
.11953 .00128 L
.12431 .00141 L
.1291 .00154 L
.13388 .00167 L
.13867 .00181 L
.14346 .00195 L
.14824 .00209 L
.15303 .00224 L
.15781 .00239 L
.1626 .00255 L
.16738 .00271 L
.17217 .00288 L
.17696 .00306 L
.18174 .00324 L
.18653 .00342 L
.19131 .0036 L
.1961 .00378 L
.20089 .00394 L
.20567 .00411 L
.21046 .00427 L
.21524 .00444 L
.22003 .00462 L
.22481 .00483 L
.2296 .00505 L
.23439 .00528 L
.23917 .00552 L
.24396 .00573 L
.24874 .00591 L
.25353 .00606 L
.25832 .00617 L
Mistroke
.2631 .00628 L
.26789 .00642 L
.27267 .00661 L
.27746 .00687 L
.28224 .0072 L
.28703 .00756 L
.29182 .00788 L
.2966 .00811 L
.30139 .00821 L
.30617 .00819 L
.31096 .00811 L
.31575 .00808 L
.32053 .00822 L
.32532 .0086 L
.3301 .00921 L
.33489 .00994 L
.33967 .01059 L
.34446 .01095 L
.34925 .01088 L
.35403 .01042 L
.35882 .00981 L
.3636 .00941 L
.36839 .0096 L
.37318 .01061 L
.37796 .01234 L
.38275 .01432 L
.38753 .01587 L
.39232 .0163 L
.3971 .01532 L
.40189 .01326 L
.40668 .0111 L
.41146 .01025 L
.41625 .01195 L
.42103 .01666 L
.42582 .02356 L
.43061 .03055 L
.43539 .03482 L
.44018 .03403 L
.44496 .02764 L
.44975 .01809 L
.45453 .01112 L
.45932 .01494 L
.46411 .03827 L
.46889 .08763 L
.47368 .16472 L
.47846 .26464 L
.48325 .37591 L
.48804 .48224 L
.49282 .56593 L
.49761 .61206 L
Mistroke
.50239 .61206 L
.50718 .56593 L
.51196 .48224 L
.51675 .37591 L
.52154 .26464 L
.52632 .16472 L
.53111 .08763 L
.53589 .03827 L
.54068 .01494 L
.54547 .01112 L
.55025 .01809 L
.55504 .02764 L
.55982 .03403 L
.56461 .03482 L
.56939 .03055 L
.57418 .02356 L
.57897 .01666 L
.58375 .01195 L
.58854 .01025 L
.59332 .0111 L
.59811 .01326 L
.6029 .01532 L
.60768 .0163 L
.61247 .01587 L
.61725 .01432 L
.62204 .01234 L
.62682 .01061 L
.63161 .0096 L
.6364 .00941 L
.64118 .00981 L
.64597 .01042 L
.65075 .01088 L
.65554 .01095 L
.66033 .01059 L
.66511 .00994 L
.6699 .00921 L
.67468 .0086 L
.67947 .00822 L
.68425 .00808 L
.68904 .00811 L
.69383 .00819 L
.69861 .00821 L
.7034 .00811 L
.70818 .00788 L
.71297 .00756 L
.71776 .0072 L
.72254 .00687 L
.72733 .00661 L
.73211 .00642 L
.7369 .00628 L
Mistroke
.74168 .00617 L
.74647 .00606 L
.75126 .00591 L
.75604 .00573 L
.76083 .00552 L
.76561 .00528 L
.7704 .00505 L
.77519 .00483 L
.77997 .00462 L
.78476 .00444 L
.78954 .00427 L
.79433 .00411 L
.79911 .00394 L
.8039 .00378 L
.80869 .0036 L
.81347 .00342 L
.81826 .00324 L
.82304 .00306 L
.82783 .00288 L
.83262 .00271 L
.8374 .00255 L
.84219 .00239 L
.84697 .00224 L
.85176 .00209 L
.85654 .00195 L
.86133 .00181 L
.86612 .00167 L
.8709 .00154 L
.87569 .00141 L
.88047 .00128 L
.88526 .00116 L
.89005 .00104 L
.89483 .00093 L
.89962 .00083 L
.9044 .00073 L
.90919 .00064 L
.91397 .00055 L
.91876 .00047 L
.92355 .0004 L
.92833 .00033 L
.93312 .00027 L
.9379 .00021 L
.94269 .00016 L
.94748 .00012 L
.95226 8e-005 L
.95705 5e-005 L
.96183 3e-005 L
.96662 1e-005 L
.9714 0 L
.97619 0 L
Mistroke
Mfstroke
0 g
.0001 w
.02381 0 0 .01 Mabsadd m
.02381 0 -0.00866 .005 Mabsadd L
.02381 0 -0.00866 -0.005 Mabsadd L
.02381 0 0 -0.01 Mabsadd L
.02381 0 .00866 -0.005 Mabsadd L
.02381 0 .00866 .005 Mabsadd L
.02381 0 0 .01 Mabsadd L s
.0286 0 0 .01 Mabsadd m
.0286 0 -0.00866 .005 Mabsadd L
.0286 0 -0.00866 -0.005 Mabsadd L
.0286 0 0 -0.01 Mabsadd L
.0286 0 .00866 -0.005 Mabsadd L
.0286 0 .00866 .005 Mabsadd L
.0286 0 0 .01 Mabsadd L s
.03338 1e-005 0 .01 Mabsadd m
.03338 1e-005 -0.00866 .005 Mabsadd L
.03338 1e-005 -0.00866 -0.005 Mabsadd L
.03338 1e-005 0 -0.01 Mabsadd L
.03338 1e-005 .00866 -0.005 Mabsadd L
.03338 1e-005 .00866 .005 Mabsadd L
.03338 1e-005 0 .01 Mabsadd L s
.03817 3e-005 0 .01 Mabsadd m
.03817 3e-005 -0.00866 .005 Mabsadd L
.03817 3e-005 -0.00866 -0.005 Mabsadd L
.03817 3e-005 0 -0.01 Mabsadd L
.03817 3e-005 .00866 -0.005 Mabsadd L
.03817 3e-005 .00866 .005 Mabsadd L
.03817 3e-005 0 .01 Mabsadd L s
.04295 5e-005 0 .01 Mabsadd m
.04295 5e-005 -0.00866 .005 Mabsadd L
.04295 5e-005 -0.00866 -0.005 Mabsadd L
.04295 5e-005 0 -0.01 Mabsadd L
.04295 5e-005 .00866 -0.005 Mabsadd L
.04295 5e-005 .00866 .005 Mabsadd L
.04295 5e-005 0 .01 Mabsadd L s
.04774 8e-005 0 .01 Mabsadd m
.04774 8e-005 -0.00866 .005 Mabsadd L
.04774 8e-005 -0.00866 -0.005 Mabsadd L
.04774 8e-005 0 -0.01 Mabsadd L
.04774 8e-005 .00866 -0.005 Mabsadd L
.04774 8e-005 .00866 .005 Mabsadd L
.04774 8e-005 0 .01 Mabsadd L s
.05252 .00012 0 .01 Mabsadd m
.05252 .00012 -0.00866 .005 Mabsadd L
.05252 .00012 -0.00866 -0.005 Mabsadd L
.05252 .00012 0 -0.01 Mabsadd L
.05252 .00012 .00866 -0.005 Mabsadd L
.05252 .00012 .00866 .005 Mabsadd L
.05252 .00012 0 .01 Mabsadd L s
.05731 .00016 0 .01 Mabsadd m
.05731 .00016 -0.00866 .005 Mabsadd L
.05731 .00016 -0.00866 -0.005 Mabsadd L
.05731 .00016 0 -0.01 Mabsadd L
.05731 .00016 .00866 -0.005 Mabsadd L
.05731 .00016 .00866 .005 Mabsadd L
.05731 .00016 0 .01 Mabsadd L s
.0621 .00021 0 .01 Mabsadd m
.0621 .00021 -0.00866 .005 Mabsadd L
.0621 .00021 -0.00866 -0.005 Mabsadd L
.0621 .00021 0 -0.01 Mabsadd L
.0621 .00021 .00866 -0.005 Mabsadd L
.0621 .00021 .00866 .005 Mabsadd L
.0621 .00021 0 .01 Mabsadd L s
.06688 .00027 0 .01 Mabsadd m
.06688 .00027 -0.00866 .005 Mabsadd L
.06688 .00027 -0.00866 -0.005 Mabsadd L
.06688 .00027 0 -0.01 Mabsadd L
.06688 .00027 .00866 -0.005 Mabsadd L
.06688 .00027 .00866 .005 Mabsadd L
.06688 .00027 0 .01 Mabsadd L s
.07167 .00033 0 .01 Mabsadd m
.07167 .00033 -0.00866 .005 Mabsadd L
.07167 .00033 -0.00866 -0.005 Mabsadd L
.07167 .00033 0 -0.01 Mabsadd L
.07167 .00033 .00866 -0.005 Mabsadd L
.07167 .00033 .00866 .005 Mabsadd L
.07167 .00033 0 .01 Mabsadd L s
.07645 .0004 0 .01 Mabsadd m
.07645 .0004 -0.00866 .005 Mabsadd L
.07645 .0004 -0.00866 -0.005 Mabsadd L
.07645 .0004 0 -0.01 Mabsadd L
.07645 .0004 .00866 -0.005 Mabsadd L
.07645 .0004 .00866 .005 Mabsadd L
.07645 .0004 0 .01 Mabsadd L s
.08124 .00047 0 .01 Mabsadd m
.08124 .00047 -0.00866 .005 Mabsadd L
.08124 .00047 -0.00866 -0.005 Mabsadd L
.08124 .00047 0 -0.01 Mabsadd L
.08124 .00047 .00866 -0.005 Mabsadd L
.08124 .00047 .00866 .005 Mabsadd L
.08124 .00047 0 .01 Mabsadd L s
.08603 .00055 0 .01 Mabsadd m
.08603 .00055 -0.00866 .005 Mabsadd L
.08603 .00055 -0.00866 -0.005 Mabsadd L
.08603 .00055 0 -0.01 Mabsadd L
.08603 .00055 .00866 -0.005 Mabsadd L
.08603 .00055 .00866 .005 Mabsadd L
.08603 .00055 0 .01 Mabsadd L s
.09081 .00064 0 .01 Mabsadd m
.09081 .00064 -0.00866 .005 Mabsadd L
.09081 .00064 -0.00866 -0.005 Mabsadd L
.09081 .00064 0 -0.01 Mabsadd L
.09081 .00064 .00866 -0.005 Mabsadd L
.09081 .00064 .00866 .005 Mabsadd L
.09081 .00064 0 .01 Mabsadd L s
.0956 .00073 0 .01 Mabsadd m
.0956 .00073 -0.00866 .005 Mabsadd L
.0956 .00073 -0.00866 -0.005 Mabsadd L
.0956 .00073 0 -0.01 Mabsadd L
.0956 .00073 .00866 -0.005 Mabsadd L
.0956 .00073 .00866 .005 Mabsadd L
.0956 .00073 0 .01 Mabsadd L s
.10038 .00083 0 .01 Mabsadd m
.10038 .00083 -0.00866 .005 Mabsadd L
.10038 .00083 -0.00866 -0.005 Mabsadd L
.10038 .00083 0 -0.01 Mabsadd L
.10038 .00083 .00866 -0.005 Mabsadd L
.10038 .00083 .00866 .005 Mabsadd L
.10038 .00083 0 .01 Mabsadd L s
.10517 .00093 0 .01 Mabsadd m
.10517 .00093 -0.00866 .005 Mabsadd L
.10517 .00093 -0.00866 -0.005 Mabsadd L
.10517 .00093 0 -0.01 Mabsadd L
.10517 .00093 .00866 -0.005 Mabsadd L
.10517 .00093 .00866 .005 Mabsadd L
.10517 .00093 0 .01 Mabsadd L s
.10995 .00104 0 .01 Mabsadd m
.10995 .00104 -0.00866 .005 Mabsadd L
.10995 .00104 -0.00866 -0.005 Mabsadd L
.10995 .00104 0 -0.01 Mabsadd L
.10995 .00104 .00866 -0.005 Mabsadd L
.10995 .00104 .00866 .005 Mabsadd L
.10995 .00104 0 .01 Mabsadd L s
.11474 .00116 0 .01 Mabsadd m
.11474 .00116 -0.00866 .005 Mabsadd L
.11474 .00116 -0.00866 -0.005 Mabsadd L
.11474 .00116 0 -0.01 Mabsadd L
.11474 .00116 .00866 -0.005 Mabsadd L
.11474 .00116 .00866 .005 Mabsadd L
.11474 .00116 0 .01 Mabsadd L s
.11953 .00128 0 .01 Mabsadd m
.11953 .00128 -0.00866 .005 Mabsadd L
.11953 .00128 -0.00866 -0.005 Mabsadd L
.11953 .00128 0 -0.01 Mabsadd L
.11953 .00128 .00866 -0.005 Mabsadd L
.11953 .00128 .00866 .005 Mabsadd L
.11953 .00128 0 .01 Mabsadd L s
.12431 .00141 0 .01 Mabsadd m
.12431 .00141 -0.00866 .005 Mabsadd L
.12431 .00141 -0.00866 -0.005 Mabsadd L
.12431 .00141 0 -0.01 Mabsadd L
.12431 .00141 .00866 -0.005 Mabsadd L
.12431 .00141 .00866 .005 Mabsadd L
.12431 .00141 0 .01 Mabsadd L s
.1291 .00154 0 .01 Mabsadd m
.1291 .00154 -0.00866 .005 Mabsadd L
.1291 .00154 -0.00866 -0.005 Mabsadd L
.1291 .00154 0 -0.01 Mabsadd L
.1291 .00154 .00866 -0.005 Mabsadd L
.1291 .00154 .00866 .005 Mabsadd L
.1291 .00154 0 .01 Mabsadd L s
.13388 .00167 0 .01 Mabsadd m
.13388 .00167 -0.00866 .005 Mabsadd L
.13388 .00167 -0.00866 -0.005 Mabsadd L
.13388 .00167 0 -0.01 Mabsadd L
.13388 .00167 .00866 -0.005 Mabsadd L
.13388 .00167 .00866 .005 Mabsadd L
.13388 .00167 0 .01 Mabsadd L s
.13867 .00181 0 .01 Mabsadd m
.13867 .00181 -0.00866 .005 Mabsadd L
.13867 .00181 -0.00866 -0.005 Mabsadd L
.13867 .00181 0 -0.01 Mabsadd L
.13867 .00181 .00866 -0.005 Mabsadd L
.13867 .00181 .00866 .005 Mabsadd L
.13867 .00181 0 .01 Mabsadd L s
.14346 .00195 0 .01 Mabsadd m
.14346 .00195 -0.00866 .005 Mabsadd L
.14346 .00195 -0.00866 -0.005 Mabsadd L
.14346 .00195 0 -0.01 Mabsadd L
.14346 .00195 .00866 -0.005 Mabsadd L
.14346 .00195 .00866 .005 Mabsadd L
.14346 .00195 0 .01 Mabsadd L s
.14824 .00209 0 .01 Mabsadd m
.14824 .00209 -0.00866 .005 Mabsadd L
.14824 .00209 -0.00866 -0.005 Mabsadd L
.14824 .00209 0 -0.01 Mabsadd L
.14824 .00209 .00866 -0.005 Mabsadd L
.14824 .00209 .00866 .005 Mabsadd L
.14824 .00209 0 .01 Mabsadd L s
.15303 .00224 0 .01 Mabsadd m
.15303 .00224 -0.00866 .005 Mabsadd L
.15303 .00224 -0.00866 -0.005 Mabsadd L
.15303 .00224 0 -0.01 Mabsadd L
.15303 .00224 .00866 -0.005 Mabsadd L
.15303 .00224 .00866 .005 Mabsadd L
.15303 .00224 0 .01 Mabsadd L s
.15781 .00239 0 .01 Mabsadd m
.15781 .00239 -0.00866 .005 Mabsadd L
.15781 .00239 -0.00866 -0.005 Mabsadd L
.15781 .00239 0 -0.01 Mabsadd L
.15781 .00239 .00866 -0.005 Mabsadd L
.15781 .00239 .00866 .005 Mabsadd L
.15781 .00239 0 .01 Mabsadd L s
.1626 .00255 0 .01 Mabsadd m
.1626 .00255 -0.00866 .005 Mabsadd L
.1626 .00255 -0.00866 -0.005 Mabsadd L
.1626 .00255 0 -0.01 Mabsadd L
.1626 .00255 .00866 -0.005 Mabsadd L
.1626 .00255 .00866 .005 Mabsadd L
.1626 .00255 0 .01 Mabsadd L s
.16738 .00271 0 .01 Mabsadd m
.16738 .00271 -0.00866 .005 Mabsadd L
.16738 .00271 -0.00866 -0.005 Mabsadd L
.16738 .00271 0 -0.01 Mabsadd L
.16738 .00271 .00866 -0.005 Mabsadd L
.16738 .00271 .00866 .005 Mabsadd L
.16738 .00271 0 .01 Mabsadd L s
.17217 .00288 0 .01 Mabsadd m
.17217 .00288 -0.00866 .005 Mabsadd L
.17217 .00288 -0.00866 -0.005 Mabsadd L
.17217 .00288 0 -0.01 Mabsadd L
.17217 .00288 .00866 -0.005 Mabsadd L
.17217 .00288 .00866 .005 Mabsadd L
.17217 .00288 0 .01 Mabsadd L s
.17696 .00306 0 .01 Mabsadd m
.17696 .00306 -0.00866 .005 Mabsadd L
.17696 .00306 -0.00866 -0.005 Mabsadd L
.17696 .00306 0 -0.01 Mabsadd L
.17696 .00306 .00866 -0.005 Mabsadd L
.17696 .00306 .00866 .005 Mabsadd L
.17696 .00306 0 .01 Mabsadd L s
.18174 .00324 0 .01 Mabsadd m
.18174 .00324 -0.00866 .005 Mabsadd L
.18174 .00324 -0.00866 -0.005 Mabsadd L
.18174 .00324 0 -0.01 Mabsadd L
.18174 .00324 .00866 -0.005 Mabsadd L
.18174 .00324 .00866 .005 Mabsadd L
.18174 .00324 0 .01 Mabsadd L s
.18653 .00342 0 .01 Mabsadd m
.18653 .00342 -0.00866 .005 Mabsadd L
.18653 .00342 -0.00866 -0.005 Mabsadd L
.18653 .00342 0 -0.01 Mabsadd L
.18653 .00342 .00866 -0.005 Mabsadd L
.18653 .00342 .00866 .005 Mabsadd L
.18653 .00342 0 .01 Mabsadd L s
.19131 .0036 0 .01 Mabsadd m
.19131 .0036 -0.00866 .005 Mabsadd L
.19131 .0036 -0.00866 -0.005 Mabsadd L
.19131 .0036 0 -0.01 Mabsadd L
.19131 .0036 .00866 -0.005 Mabsadd L
.19131 .0036 .00866 .005 Mabsadd L
.19131 .0036 0 .01 Mabsadd L s
.1961 .00378 0 .01 Mabsadd m
.1961 .00378 -0.00866 .005 Mabsadd L
.1961 .00378 -0.00866 -0.005 Mabsadd L
.1961 .00378 0 -0.01 Mabsadd L
.1961 .00378 .00866 -0.005 Mabsadd L
.1961 .00378 .00866 .005 Mabsadd L
.1961 .00378 0 .01 Mabsadd L s
.20089 .00394 0 .01 Mabsadd m
.20089 .00394 -0.00866 .005 Mabsadd L
.20089 .00394 -0.00866 -0.005 Mabsadd L
.20089 .00394 0 -0.01 Mabsadd L
.20089 .00394 .00866 -0.005 Mabsadd L
.20089 .00394 .00866 .005 Mabsadd L
.20089 .00394 0 .01 Mabsadd L s
.20567 .00411 0 .01 Mabsadd m
.20567 .00411 -0.00866 .005 Mabsadd L
.20567 .00411 -0.00866 -0.005 Mabsadd L
.20567 .00411 0 -0.01 Mabsadd L
.20567 .00411 .00866 -0.005 Mabsadd L
.20567 .00411 .00866 .005 Mabsadd L
.20567 .00411 0 .01 Mabsadd L s
.21046 .00427 0 .01 Mabsadd m
.21046 .00427 -0.00866 .005 Mabsadd L
.21046 .00427 -0.00866 -0.005 Mabsadd L
.21046 .00427 0 -0.01 Mabsadd L
.21046 .00427 .00866 -0.005 Mabsadd L
.21046 .00427 .00866 .005 Mabsadd L
.21046 .00427 0 .01 Mabsadd L s
.21524 .00444 0 .01 Mabsadd m
.21524 .00444 -0.00866 .005 Mabsadd L
.21524 .00444 -0.00866 -0.005 Mabsadd L
.21524 .00444 0 -0.01 Mabsadd L
.21524 .00444 .00866 -0.005 Mabsadd L
.21524 .00444 .00866 .005 Mabsadd L
.21524 .00444 0 .01 Mabsadd L s
.22003 .00462 0 .01 Mabsadd m
.22003 .00462 -0.00866 .005 Mabsadd L
.22003 .00462 -0.00866 -0.005 Mabsadd L
.22003 .00462 0 -0.01 Mabsadd L
.22003 .00462 .00866 -0.005 Mabsadd L
.22003 .00462 .00866 .005 Mabsadd L
.22003 .00462 0 .01 Mabsadd L s
.22481 .00483 0 .01 Mabsadd m
.22481 .00483 -0.00866 .005 Mabsadd L
.22481 .00483 -0.00866 -0.005 Mabsadd L
.22481 .00483 0 -0.01 Mabsadd L
.22481 .00483 .00866 -0.005 Mabsadd L
.22481 .00483 .00866 .005 Mabsadd L
.22481 .00483 0 .01 Mabsadd L s
.2296 .00505 0 .01 Mabsadd m
.2296 .00505 -0.00866 .005 Mabsadd L
.2296 .00505 -0.00866 -0.005 Mabsadd L
.2296 .00505 0 -0.01 Mabsadd L
.2296 .00505 .00866 -0.005 Mabsadd L
.2296 .00505 .00866 .005 Mabsadd L
.2296 .00505 0 .01 Mabsadd L s
.23439 .00528 0 .01 Mabsadd m
.23439 .00528 -0.00866 .005 Mabsadd L
.23439 .00528 -0.00866 -0.005 Mabsadd L
.23439 .00528 0 -0.01 Mabsadd L
.23439 .00528 .00866 -0.005 Mabsadd L
.23439 .00528 .00866 .005 Mabsadd L
.23439 .00528 0 .01 Mabsadd L s
.23917 .00552 0 .01 Mabsadd m
.23917 .00552 -0.00866 .005 Mabsadd L
.23917 .00552 -0.00866 -0.005 Mabsadd L
.23917 .00552 0 -0.01 Mabsadd L
.23917 .00552 .00866 -0.005 Mabsadd L
.23917 .00552 .00866 .005 Mabsadd L
.23917 .00552 0 .01 Mabsadd L s
.24396 .00573 0 .01 Mabsadd m
.24396 .00573 -0.00866 .005 Mabsadd L
.24396 .00573 -0.00866 -0.005 Mabsadd L
.24396 .00573 0 -0.01 Mabsadd L
.24396 .00573 .00866 -0.005 Mabsadd L
.24396 .00573 .00866 .005 Mabsadd L
.24396 .00573 0 .01 Mabsadd L s
.24874 .00591 0 .01 Mabsadd m
.24874 .00591 -0.00866 .005 Mabsadd L
.24874 .00591 -0.00866 -0.005 Mabsadd L
.24874 .00591 0 -0.01 Mabsadd L
.24874 .00591 .00866 -0.005 Mabsadd L
.24874 .00591 .00866 .005 Mabsadd L
.24874 .00591 0 .01 Mabsadd L s
.25353 .00606 0 .01 Mabsadd m
.25353 .00606 -0.00866 .005 Mabsadd L
.25353 .00606 -0.00866 -0.005 Mabsadd L
.25353 .00606 0 -0.01 Mabsadd L
.25353 .00606 .00866 -0.005 Mabsadd L
.25353 .00606 .00866 .005 Mabsadd L
.25353 .00606 0 .01 Mabsadd L s
.25832 .00617 0 .01 Mabsadd m
.25832 .00617 -0.00866 .005 Mabsadd L
.25832 .00617 -0.00866 -0.005 Mabsadd L
.25832 .00617 0 -0.01 Mabsadd L
.25832 .00617 .00866 -0.005 Mabsadd L
.25832 .00617 .00866 .005 Mabsadd L
.25832 .00617 0 .01 Mabsadd L s
.2631 .00628 0 .01 Mabsadd m
.2631 .00628 -0.00866 .005 Mabsadd L
.2631 .00628 -0.00866 -0.005 Mabsadd L
.2631 .00628 0 -0.01 Mabsadd L
.2631 .00628 .00866 -0.005 Mabsadd L
.2631 .00628 .00866 .005 Mabsadd L
.2631 .00628 0 .01 Mabsadd L s
.26789 .00642 0 .01 Mabsadd m
.26789 .00642 -0.00866 .005 Mabsadd L
.26789 .00642 -0.00866 -0.005 Mabsadd L
.26789 .00642 0 -0.01 Mabsadd L
.26789 .00642 .00866 -0.005 Mabsadd L
.26789 .00642 .00866 .005 Mabsadd L
.26789 .00642 0 .01 Mabsadd L s
.27267 .00661 0 .01 Mabsadd m
.27267 .00661 -0.00866 .005 Mabsadd L
.27267 .00661 -0.00866 -0.005 Mabsadd L
.27267 .00661 0 -0.01 Mabsadd L
.27267 .00661 .00866 -0.005 Mabsadd L
.27267 .00661 .00866 .005 Mabsadd L
.27267 .00661 0 .01 Mabsadd L s
.27746 .00687 0 .01 Mabsadd m
.27746 .00687 -0.00866 .005 Mabsadd L
.27746 .00687 -0.00866 -0.005 Mabsadd L
.27746 .00687 0 -0.01 Mabsadd L
.27746 .00687 .00866 -0.005 Mabsadd L
.27746 .00687 .00866 .005 Mabsadd L
.27746 .00687 0 .01 Mabsadd L s
.28224 .0072 0 .01 Mabsadd m
.28224 .0072 -0.00866 .005 Mabsadd L
.28224 .0072 -0.00866 -0.005 Mabsadd L
.28224 .0072 0 -0.01 Mabsadd L
.28224 .0072 .00866 -0.005 Mabsadd L
.28224 .0072 .00866 .005 Mabsadd L
.28224 .0072 0 .01 Mabsadd L s
.28703 .00756 0 .01 Mabsadd m
.28703 .00756 -0.00866 .005 Mabsadd L
.28703 .00756 -0.00866 -0.005 Mabsadd L
.28703 .00756 0 -0.01 Mabsadd L
.28703 .00756 .00866 -0.005 Mabsadd L
.28703 .00756 .00866 .005 Mabsadd L
.28703 .00756 0 .01 Mabsadd L s
.29182 .00788 0 .01 Mabsadd m
.29182 .00788 -0.00866 .005 Mabsadd L
.29182 .00788 -0.00866 -0.005 Mabsadd L
.29182 .00788 0 -0.01 Mabsadd L
.29182 .00788 .00866 -0.005 Mabsadd L
.29182 .00788 .00866 .005 Mabsadd L
.29182 .00788 0 .01 Mabsadd L s
.2966 .00811 0 .01 Mabsadd m
.2966 .00811 -0.00866 .005 Mabsadd L
.2966 .00811 -0.00866 -0.005 Mabsadd L
.2966 .00811 0 -0.01 Mabsadd L
.2966 .00811 .00866 -0.005 Mabsadd L
.2966 .00811 .00866 .005 Mabsadd L
.2966 .00811 0 .01 Mabsadd L s
.30139 .00821 0 .01 Mabsadd m
.30139 .00821 -0.00866 .005 Mabsadd L
.30139 .00821 -0.00866 -0.005 Mabsadd L
.30139 .00821 0 -0.01 Mabsadd L
.30139 .00821 .00866 -0.005 Mabsadd L
.30139 .00821 .00866 .005 Mabsadd L
.30139 .00821 0 .01 Mabsadd L s
.30617 .00819 0 .01 Mabsadd m
.30617 .00819 -0.00866 .005 Mabsadd L
.30617 .00819 -0.00866 -0.005 Mabsadd L
.30617 .00819 0 -0.01 Mabsadd L
.30617 .00819 .00866 -0.005 Mabsadd L
.30617 .00819 .00866 .005 Mabsadd L
.30617 .00819 0 .01 Mabsadd L s
.31096 .00811 0 .01 Mabsadd m
.31096 .00811 -0.00866 .005 Mabsadd L
.31096 .00811 -0.00866 -0.005 Mabsadd L
.31096 .00811 0 -0.01 Mabsadd L
.31096 .00811 .00866 -0.005 Mabsadd L
.31096 .00811 .00866 .005 Mabsadd L
.31096 .00811 0 .01 Mabsadd L s
.31575 .00808 0 .01 Mabsadd m
.31575 .00808 -0.00866 .005 Mabsadd L
.31575 .00808 -0.00866 -0.005 Mabsadd L
.31575 .00808 0 -0.01 Mabsadd L
.31575 .00808 .00866 -0.005 Mabsadd L
.31575 .00808 .00866 .005 Mabsadd L
.31575 .00808 0 .01 Mabsadd L s
.32053 .00822 0 .01 Mabsadd m
.32053 .00822 -0.00866 .005 Mabsadd L
.32053 .00822 -0.00866 -0.005 Mabsadd L
.32053 .00822 0 -0.01 Mabsadd L
.32053 .00822 .00866 -0.005 Mabsadd L
.32053 .00822 .00866 .005 Mabsadd L
.32053 .00822 0 .01 Mabsadd L s
.32532 .0086 0 .01 Mabsadd m
.32532 .0086 -0.00866 .005 Mabsadd L
.32532 .0086 -0.00866 -0.005 Mabsadd L
.32532 .0086 0 -0.01 Mabsadd L
.32532 .0086 .00866 -0.005 Mabsadd L
.32532 .0086 .00866 .005 Mabsadd L
.32532 .0086 0 .01 Mabsadd L s
.3301 .00921 0 .01 Mabsadd m
.3301 .00921 -0.00866 .005 Mabsadd L
.3301 .00921 -0.00866 -0.005 Mabsadd L
.3301 .00921 0 -0.01 Mabsadd L
.3301 .00921 .00866 -0.005 Mabsadd L
.3301 .00921 .00866 .005 Mabsadd L
.3301 .00921 0 .01 Mabsadd L s
.33489 .00994 0 .01 Mabsadd m
.33489 .00994 -0.00866 .005 Mabsadd L
.33489 .00994 -0.00866 -0.005 Mabsadd L
.33489 .00994 0 -0.01 Mabsadd L
.33489 .00994 .00866 -0.005 Mabsadd L
.33489 .00994 .00866 .005 Mabsadd L
.33489 .00994 0 .01 Mabsadd L s
.33967 .01059 0 .01 Mabsadd m
.33967 .01059 -0.00866 .005 Mabsadd L
.33967 .01059 -0.00866 -0.005 Mabsadd L
.33967 .01059 0 -0.01 Mabsadd L
.33967 .01059 .00866 -0.005 Mabsadd L
.33967 .01059 .00866 .005 Mabsadd L
.33967 .01059 0 .01 Mabsadd L s
.34446 .01095 0 .01 Mabsadd m
.34446 .01095 -0.00866 .005 Mabsadd L
.34446 .01095 -0.00866 -0.005 Mabsadd L
.34446 .01095 0 -0.01 Mabsadd L
.34446 .01095 .00866 -0.005 Mabsadd L
.34446 .01095 .00866 .005 Mabsadd L
.34446 .01095 0 .01 Mabsadd L s
.34925 .01088 0 .01 Mabsadd m
.34925 .01088 -0.00866 .005 Mabsadd L
.34925 .01088 -0.00866 -0.005 Mabsadd L
.34925 .01088 0 -0.01 Mabsadd L
.34925 .01088 .00866 -0.005 Mabsadd L
.34925 .01088 .00866 .005 Mabsadd L
.34925 .01088 0 .01 Mabsadd L s
.35403 .01042 0 .01 Mabsadd m
.35403 .01042 -0.00866 .005 Mabsadd L
.35403 .01042 -0.00866 -0.005 Mabsadd L
.35403 .01042 0 -0.01 Mabsadd L
.35403 .01042 .00866 -0.005 Mabsadd L
.35403 .01042 .00866 .005 Mabsadd L
.35403 .01042 0 .01 Mabsadd L s
.35882 .00981 0 .01 Mabsadd m
.35882 .00981 -0.00866 .005 Mabsadd L
.35882 .00981 -0.00866 -0.005 Mabsadd L
.35882 .00981 0 -0.01 Mabsadd L
.35882 .00981 .00866 -0.005 Mabsadd L
.35882 .00981 .00866 .005 Mabsadd L
.35882 .00981 0 .01 Mabsadd L s
.3636 .00941 0 .01 Mabsadd m
.3636 .00941 -0.00866 .005 Mabsadd L
.3636 .00941 -0.00866 -0.005 Mabsadd L
.3636 .00941 0 -0.01 Mabsadd L
.3636 .00941 .00866 -0.005 Mabsadd L
.3636 .00941 .00866 .005 Mabsadd L
.3636 .00941 0 .01 Mabsadd L s
.36839 .0096 0 .01 Mabsadd m
.36839 .0096 -0.00866 .005 Mabsadd L
.36839 .0096 -0.00866 -0.005 Mabsadd L
.36839 .0096 0 -0.01 Mabsadd L
.36839 .0096 .00866 -0.005 Mabsadd L
.36839 .0096 .00866 .005 Mabsadd L
.36839 .0096 0 .01 Mabsadd L s
.37318 .01061 0 .01 Mabsadd m
.37318 .01061 -0.00866 .005 Mabsadd L
.37318 .01061 -0.00866 -0.005 Mabsadd L
.37318 .01061 0 -0.01 Mabsadd L
.37318 .01061 .00866 -0.005 Mabsadd L
.37318 .01061 .00866 .005 Mabsadd L
.37318 .01061 0 .01 Mabsadd L s
.37796 .01234 0 .01 Mabsadd m
.37796 .01234 -0.00866 .005 Mabsadd L
.37796 .01234 -0.00866 -0.005 Mabsadd L
.37796 .01234 0 -0.01 Mabsadd L
.37796 .01234 .00866 -0.005 Mabsadd L
.37796 .01234 .00866 .005 Mabsadd L
.37796 .01234 0 .01 Mabsadd L s
.38275 .01432 0 .01 Mabsadd m
.38275 .01432 -0.00866 .005 Mabsadd L
.38275 .01432 -0.00866 -0.005 Mabsadd L
.38275 .01432 0 -0.01 Mabsadd L
.38275 .01432 .00866 -0.005 Mabsadd L
.38275 .01432 .00866 .005 Mabsadd L
.38275 .01432 0 .01 Mabsadd L s
.38753 .01587 0 .01 Mabsadd m
.38753 .01587 -0.00866 .005 Mabsadd L
.38753 .01587 -0.00866 -0.005 Mabsadd L
.38753 .01587 0 -0.01 Mabsadd L
.38753 .01587 .00866 -0.005 Mabsadd L
.38753 .01587 .00866 .005 Mabsadd L
.38753 .01587 0 .01 Mabsadd L s
.39232 .0163 0 .01 Mabsadd m
.39232 .0163 -0.00866 .005 Mabsadd L
.39232 .0163 -0.00866 -0.005 Mabsadd L
.39232 .0163 0 -0.01 Mabsadd L
.39232 .0163 .00866 -0.005 Mabsadd L
.39232 .0163 .00866 .005 Mabsadd L
.39232 .0163 0 .01 Mabsadd L s
.3971 .01532 0 .01 Mabsadd m
.3971 .01532 -0.00866 .005 Mabsadd L
.3971 .01532 -0.00866 -0.005 Mabsadd L
.3971 .01532 0 -0.01 Mabsadd L
.3971 .01532 .00866 -0.005 Mabsadd L
.3971 .01532 .00866 .005 Mabsadd L
.3971 .01532 0 .01 Mabsadd L s
.40189 .01326 0 .01 Mabsadd m
.40189 .01326 -0.00866 .005 Mabsadd L
.40189 .01326 -0.00866 -0.005 Mabsadd L
.40189 .01326 0 -0.01 Mabsadd L
.40189 .01326 .00866 -0.005 Mabsadd L
.40189 .01326 .00866 .005 Mabsadd L
.40189 .01326 0 .01 Mabsadd L s
.40668 .0111 0 .01 Mabsadd m
.40668 .0111 -0.00866 .005 Mabsadd L
.40668 .0111 -0.00866 -0.005 Mabsadd L
.40668 .0111 0 -0.01 Mabsadd L
.40668 .0111 .00866 -0.005 Mabsadd L
.40668 .0111 .00866 .005 Mabsadd L
.40668 .0111 0 .01 Mabsadd L s
.41146 .01025 0 .01 Mabsadd m
.41146 .01025 -0.00866 .005 Mabsadd L
.41146 .01025 -0.00866 -0.005 Mabsadd L
.41146 .01025 0 -0.01 Mabsadd L
.41146 .01025 .00866 -0.005 Mabsadd L
.41146 .01025 .00866 .005 Mabsadd L
.41146 .01025 0 .01 Mabsadd L s
.41625 .01195 0 .01 Mabsadd m
.41625 .01195 -0.00866 .005 Mabsadd L
.41625 .01195 -0.00866 -0.005 Mabsadd L
.41625 .01195 0 -0.01 Mabsadd L
.41625 .01195 .00866 -0.005 Mabsadd L
.41625 .01195 .00866 .005 Mabsadd L
.41625 .01195 0 .01 Mabsadd L s
.42103 .01666 0 .01 Mabsadd m
.42103 .01666 -0.00866 .005 Mabsadd L
.42103 .01666 -0.00866 -0.005 Mabsadd L
.42103 .01666 0 -0.01 Mabsadd L
.42103 .01666 .00866 -0.005 Mabsadd L
.42103 .01666 .00866 .005 Mabsadd L
.42103 .01666 0 .01 Mabsadd L s
.42582 .02356 0 .01 Mabsadd m
.42582 .02356 -0.00866 .005 Mabsadd L
.42582 .02356 -0.00866 -0.005 Mabsadd L
.42582 .02356 0 -0.01 Mabsadd L
.42582 .02356 .00866 -0.005 Mabsadd L
.42582 .02356 .00866 .005 Mabsadd L
.42582 .02356 0 .01 Mabsadd L s
.43061 .03055 0 .01 Mabsadd m
.43061 .03055 -0.00866 .005 Mabsadd L
.43061 .03055 -0.00866 -0.005 Mabsadd L
.43061 .03055 0 -0.01 Mabsadd L
.43061 .03055 .00866 -0.005 Mabsadd L
.43061 .03055 .00866 .005 Mabsadd L
.43061 .03055 0 .01 Mabsadd L s
.43539 .03482 0 .01 Mabsadd m
.43539 .03482 -0.00866 .005 Mabsadd L
.43539 .03482 -0.00866 -0.005 Mabsadd L
.43539 .03482 0 -0.01 Mabsadd L
.43539 .03482 .00866 -0.005 Mabsadd L
.43539 .03482 .00866 .005 Mabsadd L
.43539 .03482 0 .01 Mabsadd L s
.44018 .03403 0 .01 Mabsadd m
.44018 .03403 -0.00866 .005 Mabsadd L
.44018 .03403 -0.00866 -0.005 Mabsadd L
.44018 .03403 0 -0.01 Mabsadd L
.44018 .03403 .00866 -0.005 Mabsadd L
.44018 .03403 .00866 .005 Mabsadd L
.44018 .03403 0 .01 Mabsadd L s
.44496 .02764 0 .01 Mabsadd m
.44496 .02764 -0.00866 .005 Mabsadd L
.44496 .02764 -0.00866 -0.005 Mabsadd L
.44496 .02764 0 -0.01 Mabsadd L
.44496 .02764 .00866 -0.005 Mabsadd L
.44496 .02764 .00866 .005 Mabsadd L
.44496 .02764 0 .01 Mabsadd L s
.44975 .01809 0 .01 Mabsadd m
.44975 .01809 -0.00866 .005 Mabsadd L
.44975 .01809 -0.00866 -0.005 Mabsadd L
.44975 .01809 0 -0.01 Mabsadd L
.44975 .01809 .00866 -0.005 Mabsadd L
.44975 .01809 .00866 .005 Mabsadd L
.44975 .01809 0 .01 Mabsadd L s
.45453 .01112 0 .01 Mabsadd m
.45453 .01112 -0.00866 .005 Mabsadd L
.45453 .01112 -0.00866 -0.005 Mabsadd L
.45453 .01112 0 -0.01 Mabsadd L
.45453 .01112 .00866 -0.005 Mabsadd L
.45453 .01112 .00866 .005 Mabsadd L
.45453 .01112 0 .01 Mabsadd L s
.45932 .01494 0 .01 Mabsadd m
.45932 .01494 -0.00866 .005 Mabsadd L
.45932 .01494 -0.00866 -0.005 Mabsadd L
.45932 .01494 0 -0.01 Mabsadd L
.45932 .01494 .00866 -0.005 Mabsadd L
.45932 .01494 .00866 .005 Mabsadd L
.45932 .01494 0 .01 Mabsadd L s
.46411 .03827 0 .01 Mabsadd m
.46411 .03827 -0.00866 .005 Mabsadd L
.46411 .03827 -0.00866 -0.005 Mabsadd L
.46411 .03827 0 -0.01 Mabsadd L
.46411 .03827 .00866 -0.005 Mabsadd L
.46411 .03827 .00866 .005 Mabsadd L
.46411 .03827 0 .01 Mabsadd L s
.46889 .08763 0 .01 Mabsadd m
.46889 .08763 -0.00866 .005 Mabsadd L
.46889 .08763 -0.00866 -0.005 Mabsadd L
.46889 .08763 0 -0.01 Mabsadd L
.46889 .08763 .00866 -0.005 Mabsadd L
.46889 .08763 .00866 .005 Mabsadd L
.46889 .08763 0 .01 Mabsadd L s
.47368 .16472 0 .01 Mabsadd m
.47368 .16472 -0.00866 .005 Mabsadd L
.47368 .16472 -0.00866 -0.005 Mabsadd L
.47368 .16472 0 -0.01 Mabsadd L
.47368 .16472 .00866 -0.005 Mabsadd L
.47368 .16472 .00866 .005 Mabsadd L
.47368 .16472 0 .01 Mabsadd L s
.47846 .26464 0 .01 Mabsadd m
.47846 .26464 -0.00866 .005 Mabsadd L
.47846 .26464 -0.00866 -0.005 Mabsadd L
.47846 .26464 0 -0.01 Mabsadd L
.47846 .26464 .00866 -0.005 Mabsadd L
.47846 .26464 .00866 .005 Mabsadd L
.47846 .26464 0 .01 Mabsadd L s
.48325 .37591 0 .01 Mabsadd m
.48325 .37591 -0.00866 .005 Mabsadd L
.48325 .37591 -0.00866 -0.005 Mabsadd L
.48325 .37591 0 -0.01 Mabsadd L
.48325 .37591 .00866 -0.005 Mabsadd L
.48325 .37591 .00866 .005 Mabsadd L
.48325 .37591 0 .01 Mabsadd L s
.48804 .48224 0 .01 Mabsadd m
.48804 .48224 -0.00866 .005 Mabsadd L
.48804 .48224 -0.00866 -0.005 Mabsadd L
.48804 .48224 0 -0.01 Mabsadd L
.48804 .48224 .00866 -0.005 Mabsadd L
.48804 .48224 .00866 .005 Mabsadd L
.48804 .48224 0 .01 Mabsadd L s
.49282 .56593 0 .01 Mabsadd m
.49282 .56593 -0.00866 .005 Mabsadd L
.49282 .56593 -0.00866 -0.005 Mabsadd L
.49282 .56593 0 -0.01 Mabsadd L
.49282 .56593 .00866 -0.005 Mabsadd L
.49282 .56593 .00866 .005 Mabsadd L
.49282 .56593 0 .01 Mabsadd L s
.49761 .61206 0 .01 Mabsadd m
.49761 .61206 -0.00866 .005 Mabsadd L
.49761 .61206 -0.00866 -0.005 Mabsadd L
.49761 .61206 0 -0.01 Mabsadd L
.49761 .61206 .00866 -0.005 Mabsadd L
.49761 .61206 .00866 .005 Mabsadd L
.49761 .61206 0 .01 Mabsadd L s
.50239 .61206 0 .01 Mabsadd m
.50239 .61206 -0.00866 .005 Mabsadd L
.50239 .61206 -0.00866 -0.005 Mabsadd L
.50239 .61206 0 -0.01 Mabsadd L
.50239 .61206 .00866 -0.005 Mabsadd L
.50239 .61206 .00866 .005 Mabsadd L
.50239 .61206 0 .01 Mabsadd L s
.50718 .56593 0 .01 Mabsadd m
.50718 .56593 -0.00866 .005 Mabsadd L
.50718 .56593 -0.00866 -0.005 Mabsadd L
.50718 .56593 0 -0.01 Mabsadd L
.50718 .56593 .00866 -0.005 Mabsadd L
.50718 .56593 .00866 .005 Mabsadd L
.50718 .56593 0 .01 Mabsadd L s
.51196 .48224 0 .01 Mabsadd m
.51196 .48224 -0.00866 .005 Mabsadd L
.51196 .48224 -0.00866 -0.005 Mabsadd L
.51196 .48224 0 -0.01 Mabsadd L
.51196 .48224 .00866 -0.005 Mabsadd L
.51196 .48224 .00866 .005 Mabsadd L
.51196 .48224 0 .01 Mabsadd L s
.51675 .37591 0 .01 Mabsadd m
.51675 .37591 -0.00866 .005 Mabsadd L
.51675 .37591 -0.00866 -0.005 Mabsadd L
.51675 .37591 0 -0.01 Mabsadd L
.51675 .37591 .00866 -0.005 Mabsadd L
.51675 .37591 .00866 .005 Mabsadd L
.51675 .37591 0 .01 Mabsadd L s
.52154 .26464 0 .01 Mabsadd m
.52154 .26464 -0.00866 .005 Mabsadd L
.52154 .26464 -0.00866 -0.005 Mabsadd L
.52154 .26464 0 -0.01 Mabsadd L
.52154 .26464 .00866 -0.005 Mabsadd L
.52154 .26464 .00866 .005 Mabsadd L
.52154 .26464 0 .01 Mabsadd L s
.52632 .16472 0 .01 Mabsadd m
.52632 .16472 -0.00866 .005 Mabsadd L
.52632 .16472 -0.00866 -0.005 Mabsadd L
.52632 .16472 0 -0.01 Mabsadd L
.52632 .16472 .00866 -0.005 Mabsadd L
.52632 .16472 .00866 .005 Mabsadd L
.52632 .16472 0 .01 Mabsadd L s
.53111 .08763 0 .01 Mabsadd m
.53111 .08763 -0.00866 .005 Mabsadd L
.53111 .08763 -0.00866 -0.005 Mabsadd L
.53111 .08763 0 -0.01 Mabsadd L
.53111 .08763 .00866 -0.005 Mabsadd L
.53111 .08763 .00866 .005 Mabsadd L
.53111 .08763 0 .01 Mabsadd L s
.53589 .03827 0 .01 Mabsadd m
.53589 .03827 -0.00866 .005 Mabsadd L
.53589 .03827 -0.00866 -0.005 Mabsadd L
.53589 .03827 0 -0.01 Mabsadd L
.53589 .03827 .00866 -0.005 Mabsadd L
.53589 .03827 .00866 .005 Mabsadd L
.53589 .03827 0 .01 Mabsadd L s
.54068 .01494 0 .01 Mabsadd m
.54068 .01494 -0.00866 .005 Mabsadd L
.54068 .01494 -0.00866 -0.005 Mabsadd L
.54068 .01494 0 -0.01 Mabsadd L
.54068 .01494 .00866 -0.005 Mabsadd L
.54068 .01494 .00866 .005 Mabsadd L
.54068 .01494 0 .01 Mabsadd L s
.54547 .01112 0 .01 Mabsadd m
.54547 .01112 -0.00866 .005 Mabsadd L
.54547 .01112 -0.00866 -0.005 Mabsadd L
.54547 .01112 0 -0.01 Mabsadd L
.54547 .01112 .00866 -0.005 Mabsadd L
.54547 .01112 .00866 .005 Mabsadd L
.54547 .01112 0 .01 Mabsadd L s
.55025 .01809 0 .01 Mabsadd m
.55025 .01809 -0.00866 .005 Mabsadd L
.55025 .01809 -0.00866 -0.005 Mabsadd L
.55025 .01809 0 -0.01 Mabsadd L
.55025 .01809 .00866 -0.005 Mabsadd L
.55025 .01809 .00866 .005 Mabsadd L
.55025 .01809 0 .01 Mabsadd L s
.55504 .02764 0 .01 Mabsadd m
.55504 .02764 -0.00866 .005 Mabsadd L
.55504 .02764 -0.00866 -0.005 Mabsadd L
.55504 .02764 0 -0.01 Mabsadd L
.55504 .02764 .00866 -0.005 Mabsadd L
.55504 .02764 .00866 .005 Mabsadd L
.55504 .02764 0 .01 Mabsadd L s
.55982 .03403 0 .01 Mabsadd m
.55982 .03403 -0.00866 .005 Mabsadd L
.55982 .03403 -0.00866 -0.005 Mabsadd L
.55982 .03403 0 -0.01 Mabsadd L
.55982 .03403 .00866 -0.005 Mabsadd L
.55982 .03403 .00866 .005 Mabsadd L
.55982 .03403 0 .01 Mabsadd L s
.56461 .03482 0 .01 Mabsadd m
.56461 .03482 -0.00866 .005 Mabsadd L
.56461 .03482 -0.00866 -0.005 Mabsadd L
.56461 .03482 0 -0.01 Mabsadd L
.56461 .03482 .00866 -0.005 Mabsadd L
.56461 .03482 .00866 .005 Mabsadd L
.56461 .03482 0 .01 Mabsadd L s
.56939 .03055 0 .01 Mabsadd m
.56939 .03055 -0.00866 .005 Mabsadd L
.56939 .03055 -0.00866 -0.005 Mabsadd L
.56939 .03055 0 -0.01 Mabsadd L
.56939 .03055 .00866 -0.005 Mabsadd L
.56939 .03055 .00866 .005 Mabsadd L
.56939 .03055 0 .01 Mabsadd L s
.57418 .02356 0 .01 Mabsadd m
.57418 .02356 -0.00866 .005 Mabsadd L
.57418 .02356 -0.00866 -0.005 Mabsadd L
.57418 .02356 0 -0.01 Mabsadd L
.57418 .02356 .00866 -0.005 Mabsadd L
.57418 .02356 .00866 .005 Mabsadd L
.57418 .02356 0 .01 Mabsadd L s
.57897 .01666 0 .01 Mabsadd m
.57897 .01666 -0.00866 .005 Mabsadd L
.57897 .01666 -0.00866 -0.005 Mabsadd L
.57897 .01666 0 -0.01 Mabsadd L
.57897 .01666 .00866 -0.005 Mabsadd L
.57897 .01666 .00866 .005 Mabsadd L
.57897 .01666 0 .01 Mabsadd L s
.58375 .01195 0 .01 Mabsadd m
.58375 .01195 -0.00866 .005 Mabsadd L
.58375 .01195 -0.00866 -0.005 Mabsadd L
.58375 .01195 0 -0.01 Mabsadd L
.58375 .01195 .00866 -0.005 Mabsadd L
.58375 .01195 .00866 .005 Mabsadd L
.58375 .01195 0 .01 Mabsadd L s
.58854 .01025 0 .01 Mabsadd m
.58854 .01025 -0.00866 .005 Mabsadd L
.58854 .01025 -0.00866 -0.005 Mabsadd L
.58854 .01025 0 -0.01 Mabsadd L
.58854 .01025 .00866 -0.005 Mabsadd L
.58854 .01025 .00866 .005 Mabsadd L
.58854 .01025 0 .01 Mabsadd L s
.59332 .0111 0 .01 Mabsadd m
.59332 .0111 -0.00866 .005 Mabsadd L
.59332 .0111 -0.00866 -0.005 Mabsadd L
.59332 .0111 0 -0.01 Mabsadd L
.59332 .0111 .00866 -0.005 Mabsadd L
.59332 .0111 .00866 .005 Mabsadd L
.59332 .0111 0 .01 Mabsadd L s
.59811 .01326 0 .01 Mabsadd m
.59811 .01326 -0.00866 .005 Mabsadd L
.59811 .01326 -0.00866 -0.005 Mabsadd L
.59811 .01326 0 -0.01 Mabsadd L
.59811 .01326 .00866 -0.005 Mabsadd L
.59811 .01326 .00866 .005 Mabsadd L
.59811 .01326 0 .01 Mabsadd L s
.6029 .01532 0 .01 Mabsadd m
.6029 .01532 -0.00866 .005 Mabsadd L
.6029 .01532 -0.00866 -0.005 Mabsadd L
.6029 .01532 0 -0.01 Mabsadd L
.6029 .01532 .00866 -0.005 Mabsadd L
.6029 .01532 .00866 .005 Mabsadd L
.6029 .01532 0 .01 Mabsadd L s
.60768 .0163 0 .01 Mabsadd m
.60768 .0163 -0.00866 .005 Mabsadd L
.60768 .0163 -0.00866 -0.005 Mabsadd L
.60768 .0163 0 -0.01 Mabsadd L
.60768 .0163 .00866 -0.005 Mabsadd L
.60768 .0163 .00866 .005 Mabsadd L
.60768 .0163 0 .01 Mabsadd L s
.61247 .01587 0 .01 Mabsadd m
.61247 .01587 -0.00866 .005 Mabsadd L
.61247 .01587 -0.00866 -0.005 Mabsadd L
.61247 .01587 0 -0.01 Mabsadd L
.61247 .01587 .00866 -0.005 Mabsadd L
.61247 .01587 .00866 .005 Mabsadd L
.61247 .01587 0 .01 Mabsadd L s
.61725 .01432 0 .01 Mabsadd m
.61725 .01432 -0.00866 .005 Mabsadd L
.61725 .01432 -0.00866 -0.005 Mabsadd L
.61725 .01432 0 -0.01 Mabsadd L
.61725 .01432 .00866 -0.005 Mabsadd L
.61725 .01432 .00866 .005 Mabsadd L
.61725 .01432 0 .01 Mabsadd L s
.62204 .01234 0 .01 Mabsadd m
.62204 .01234 -0.00866 .005 Mabsadd L
.62204 .01234 -0.00866 -0.005 Mabsadd L
.62204 .01234 0 -0.01 Mabsadd L
.62204 .01234 .00866 -0.005 Mabsadd L
.62204 .01234 .00866 .005 Mabsadd L
.62204 .01234 0 .01 Mabsadd L s
.62682 .01061 0 .01 Mabsadd m
.62682 .01061 -0.00866 .005 Mabsadd L
.62682 .01061 -0.00866 -0.005 Mabsadd L
.62682 .01061 0 -0.01 Mabsadd L
.62682 .01061 .00866 -0.005 Mabsadd L
.62682 .01061 .00866 .005 Mabsadd L
.62682 .01061 0 .01 Mabsadd L s
.63161 .0096 0 .01 Mabsadd m
.63161 .0096 -0.00866 .005 Mabsadd L
.63161 .0096 -0.00866 -0.005 Mabsadd L
.63161 .0096 0 -0.01 Mabsadd L
.63161 .0096 .00866 -0.005 Mabsadd L
.63161 .0096 .00866 .005 Mabsadd L
.63161 .0096 0 .01 Mabsadd L s
.6364 .00941 0 .01 Mabsadd m
.6364 .00941 -0.00866 .005 Mabsadd L
.6364 .00941 -0.00866 -0.005 Mabsadd L
.6364 .00941 0 -0.01 Mabsadd L
.6364 .00941 .00866 -0.005 Mabsadd L
.6364 .00941 .00866 .005 Mabsadd L
.6364 .00941 0 .01 Mabsadd L s
.64118 .00981 0 .01 Mabsadd m
.64118 .00981 -0.00866 .005 Mabsadd L
.64118 .00981 -0.00866 -0.005 Mabsadd L
.64118 .00981 0 -0.01 Mabsadd L
.64118 .00981 .00866 -0.005 Mabsadd L
.64118 .00981 .00866 .005 Mabsadd L
.64118 .00981 0 .01 Mabsadd L s
.64597 .01042 0 .01 Mabsadd m
.64597 .01042 -0.00866 .005 Mabsadd L
.64597 .01042 -0.00866 -0.005 Mabsadd L
.64597 .01042 0 -0.01 Mabsadd L
.64597 .01042 .00866 -0.005 Mabsadd L
.64597 .01042 .00866 .005 Mabsadd L
.64597 .01042 0 .01 Mabsadd L s
.65075 .01088 0 .01 Mabsadd m
.65075 .01088 -0.00866 .005 Mabsadd L
.65075 .01088 -0.00866 -0.005 Mabsadd L
.65075 .01088 0 -0.01 Mabsadd L
.65075 .01088 .00866 -0.005 Mabsadd L
.65075 .01088 .00866 .005 Mabsadd L
.65075 .01088 0 .01 Mabsadd L s
.65554 .01095 0 .01 Mabsadd m
.65554 .01095 -0.00866 .005 Mabsadd L
.65554 .01095 -0.00866 -0.005 Mabsadd L
.65554 .01095 0 -0.01 Mabsadd L
.65554 .01095 .00866 -0.005 Mabsadd L
.65554 .01095 .00866 .005 Mabsadd L
.65554 .01095 0 .01 Mabsadd L s
.66033 .01059 0 .01 Mabsadd m
.66033 .01059 -0.00866 .005 Mabsadd L
.66033 .01059 -0.00866 -0.005 Mabsadd L
.66033 .01059 0 -0.01 Mabsadd L
.66033 .01059 .00866 -0.005 Mabsadd L
.66033 .01059 .00866 .005 Mabsadd L
.66033 .01059 0 .01 Mabsadd L s
.66511 .00994 0 .01 Mabsadd m
.66511 .00994 -0.00866 .005 Mabsadd L
.66511 .00994 -0.00866 -0.005 Mabsadd L
.66511 .00994 0 -0.01 Mabsadd L
.66511 .00994 .00866 -0.005 Mabsadd L
.66511 .00994 .00866 .005 Mabsadd L
.66511 .00994 0 .01 Mabsadd L s
.6699 .00921 0 .01 Mabsadd m
.6699 .00921 -0.00866 .005 Mabsadd L
.6699 .00921 -0.00866 -0.005 Mabsadd L
.6699 .00921 0 -0.01 Mabsadd L
.6699 .00921 .00866 -0.005 Mabsadd L
.6699 .00921 .00866 .005 Mabsadd L
.6699 .00921 0 .01 Mabsadd L s
.67468 .0086 0 .01 Mabsadd m
.67468 .0086 -0.00866 .005 Mabsadd L
.67468 .0086 -0.00866 -0.005 Mabsadd L
.67468 .0086 0 -0.01 Mabsadd L
.67468 .0086 .00866 -0.005 Mabsadd L
.67468 .0086 .00866 .005 Mabsadd L
.67468 .0086 0 .01 Mabsadd L s
.67947 .00822 0 .01 Mabsadd m
.67947 .00822 -0.00866 .005 Mabsadd L
.67947 .00822 -0.00866 -0.005 Mabsadd L
.67947 .00822 0 -0.01 Mabsadd L
.67947 .00822 .00866 -0.005 Mabsadd L
.67947 .00822 .00866 .005 Mabsadd L
.67947 .00822 0 .01 Mabsadd L s
.68425 .00808 0 .01 Mabsadd m
.68425 .00808 -0.00866 .005 Mabsadd L
.68425 .00808 -0.00866 -0.005 Mabsadd L
.68425 .00808 0 -0.01 Mabsadd L
.68425 .00808 .00866 -0.005 Mabsadd L
.68425 .00808 .00866 .005 Mabsadd L
.68425 .00808 0 .01 Mabsadd L s
.68904 .00811 0 .01 Mabsadd m
.68904 .00811 -0.00866 .005 Mabsadd L
.68904 .00811 -0.00866 -0.005 Mabsadd L
.68904 .00811 0 -0.01 Mabsadd L
.68904 .00811 .00866 -0.005 Mabsadd L
.68904 .00811 .00866 .005 Mabsadd L
.68904 .00811 0 .01 Mabsadd L s
.69383 .00819 0 .01 Mabsadd m
.69383 .00819 -0.00866 .005 Mabsadd L
.69383 .00819 -0.00866 -0.005 Mabsadd L
.69383 .00819 0 -0.01 Mabsadd L
.69383 .00819 .00866 -0.005 Mabsadd L
.69383 .00819 .00866 .005 Mabsadd L
.69383 .00819 0 .01 Mabsadd L s
.69861 .00821 0 .01 Mabsadd m
.69861 .00821 -0.00866 .005 Mabsadd L
.69861 .00821 -0.00866 -0.005 Mabsadd L
.69861 .00821 0 -0.01 Mabsadd L
.69861 .00821 .00866 -0.005 Mabsadd L
.69861 .00821 .00866 .005 Mabsadd L
.69861 .00821 0 .01 Mabsadd L s
.7034 .00811 0 .01 Mabsadd m
.7034 .00811 -0.00866 .005 Mabsadd L
.7034 .00811 -0.00866 -0.005 Mabsadd L
.7034 .00811 0 -0.01 Mabsadd L
.7034 .00811 .00866 -0.005 Mabsadd L
.7034 .00811 .00866 .005 Mabsadd L
.7034 .00811 0 .01 Mabsadd L s
.70818 .00788 0 .01 Mabsadd m
.70818 .00788 -0.00866 .005 Mabsadd L
.70818 .00788 -0.00866 -0.005 Mabsadd L
.70818 .00788 0 -0.01 Mabsadd L
.70818 .00788 .00866 -0.005 Mabsadd L
.70818 .00788 .00866 .005 Mabsadd L
.70818 .00788 0 .01 Mabsadd L s
.71297 .00756 0 .01 Mabsadd m
.71297 .00756 -0.00866 .005 Mabsadd L
.71297 .00756 -0.00866 -0.005 Mabsadd L
.71297 .00756 0 -0.01 Mabsadd L
.71297 .00756 .00866 -0.005 Mabsadd L
.71297 .00756 .00866 .005 Mabsadd L
.71297 .00756 0 .01 Mabsadd L s
.71776 .0072 0 .01 Mabsadd m
.71776 .0072 -0.00866 .005 Mabsadd L
.71776 .0072 -0.00866 -0.005 Mabsadd L
.71776 .0072 0 -0.01 Mabsadd L
.71776 .0072 .00866 -0.005 Mabsadd L
.71776 .0072 .00866 .005 Mabsadd L
.71776 .0072 0 .01 Mabsadd L s
.72254 .00687 0 .01 Mabsadd m
.72254 .00687 -0.00866 .005 Mabsadd L
.72254 .00687 -0.00866 -0.005 Mabsadd L
.72254 .00687 0 -0.01 Mabsadd L
.72254 .00687 .00866 -0.005 Mabsadd L
.72254 .00687 .00866 .005 Mabsadd L
.72254 .00687 0 .01 Mabsadd L s
.72733 .00661 0 .01 Mabsadd m
.72733 .00661 -0.00866 .005 Mabsadd L
.72733 .00661 -0.00866 -0.005 Mabsadd L
.72733 .00661 0 -0.01 Mabsadd L
.72733 .00661 .00866 -0.005 Mabsadd L
.72733 .00661 .00866 .005 Mabsadd L
.72733 .00661 0 .01 Mabsadd L s
.73211 .00642 0 .01 Mabsadd m
.73211 .00642 -0.00866 .005 Mabsadd L
.73211 .00642 -0.00866 -0.005 Mabsadd L
.73211 .00642 0 -0.01 Mabsadd L
.73211 .00642 .00866 -0.005 Mabsadd L
.73211 .00642 .00866 .005 Mabsadd L
.73211 .00642 0 .01 Mabsadd L s
.7369 .00628 0 .01 Mabsadd m
.7369 .00628 -0.00866 .005 Mabsadd L
.7369 .00628 -0.00866 -0.005 Mabsadd L
.7369 .00628 0 -0.01 Mabsadd L
.7369 .00628 .00866 -0.005 Mabsadd L
.7369 .00628 .00866 .005 Mabsadd L
.7369 .00628 0 .01 Mabsadd L s
.74168 .00617 0 .01 Mabsadd m
.74168 .00617 -0.00866 .005 Mabsadd L
.74168 .00617 -0.00866 -0.005 Mabsadd L
.74168 .00617 0 -0.01 Mabsadd L
.74168 .00617 .00866 -0.005 Mabsadd L
.74168 .00617 .00866 .005 Mabsadd L
.74168 .00617 0 .01 Mabsadd L s
.74647 .00606 0 .01 Mabsadd m
.74647 .00606 -0.00866 .005 Mabsadd L
.74647 .00606 -0.00866 -0.005 Mabsadd L
.74647 .00606 0 -0.01 Mabsadd L
.74647 .00606 .00866 -0.005 Mabsadd L
.74647 .00606 .00866 .005 Mabsadd L
.74647 .00606 0 .01 Mabsadd L s
.75126 .00591 0 .01 Mabsadd m
.75126 .00591 -0.00866 .005 Mabsadd L
.75126 .00591 -0.00866 -0.005 Mabsadd L
.75126 .00591 0 -0.01 Mabsadd L
.75126 .00591 .00866 -0.005 Mabsadd L
.75126 .00591 .00866 .005 Mabsadd L
.75126 .00591 0 .01 Mabsadd L s
.75604 .00573 0 .01 Mabsadd m
.75604 .00573 -0.00866 .005 Mabsadd L
.75604 .00573 -0.00866 -0.005 Mabsadd L
.75604 .00573 0 -0.01 Mabsadd L
.75604 .00573 .00866 -0.005 Mabsadd L
.75604 .00573 .00866 .005 Mabsadd L
.75604 .00573 0 .01 Mabsadd L s
.76083 .00552 0 .01 Mabsadd m
.76083 .00552 -0.00866 .005 Mabsadd L
.76083 .00552 -0.00866 -0.005 Mabsadd L
.76083 .00552 0 -0.01 Mabsadd L
.76083 .00552 .00866 -0.005 Mabsadd L
.76083 .00552 .00866 .005 Mabsadd L
.76083 .00552 0 .01 Mabsadd L s
.76561 .00528 0 .01 Mabsadd m
.76561 .00528 -0.00866 .005 Mabsadd L
.76561 .00528 -0.00866 -0.005 Mabsadd L
.76561 .00528 0 -0.01 Mabsadd L
.76561 .00528 .00866 -0.005 Mabsadd L
.76561 .00528 .00866 .005 Mabsadd L
.76561 .00528 0 .01 Mabsadd L s
.7704 .00505 0 .01 Mabsadd m
.7704 .00505 -0.00866 .005 Mabsadd L
.7704 .00505 -0.00866 -0.005 Mabsadd L
.7704 .00505 0 -0.01 Mabsadd L
.7704 .00505 .00866 -0.005 Mabsadd L
.7704 .00505 .00866 .005 Mabsadd L
.7704 .00505 0 .01 Mabsadd L s
.77519 .00483 0 .01 Mabsadd m
.77519 .00483 -0.00866 .005 Mabsadd L
.77519 .00483 -0.00866 -0.005 Mabsadd L
.77519 .00483 0 -0.01 Mabsadd L
.77519 .00483 .00866 -0.005 Mabsadd L
.77519 .00483 .00866 .005 Mabsadd L
.77519 .00483 0 .01 Mabsadd L s
.77997 .00462 0 .01 Mabsadd m
.77997 .00462 -0.00866 .005 Mabsadd L
.77997 .00462 -0.00866 -0.005 Mabsadd L
.77997 .00462 0 -0.01 Mabsadd L
.77997 .00462 .00866 -0.005 Mabsadd L
.77997 .00462 .00866 .005 Mabsadd L
.77997 .00462 0 .01 Mabsadd L s
.78476 .00444 0 .01 Mabsadd m
.78476 .00444 -0.00866 .005 Mabsadd L
.78476 .00444 -0.00866 -0.005 Mabsadd L
.78476 .00444 0 -0.01 Mabsadd L
.78476 .00444 .00866 -0.005 Mabsadd L
.78476 .00444 .00866 .005 Mabsadd L
.78476 .00444 0 .01 Mabsadd L s
.78954 .00427 0 .01 Mabsadd m
.78954 .00427 -0.00866 .005 Mabsadd L
.78954 .00427 -0.00866 -0.005 Mabsadd L
.78954 .00427 0 -0.01 Mabsadd L
.78954 .00427 .00866 -0.005 Mabsadd L
.78954 .00427 .00866 .005 Mabsadd L
.78954 .00427 0 .01 Mabsadd L s
.79433 .00411 0 .01 Mabsadd m
.79433 .00411 -0.00866 .005 Mabsadd L
.79433 .00411 -0.00866 -0.005 Mabsadd L
.79433 .00411 0 -0.01 Mabsadd L
.79433 .00411 .00866 -0.005 Mabsadd L
.79433 .00411 .00866 .005 Mabsadd L
.79433 .00411 0 .01 Mabsadd L s
.79911 .00394 0 .01 Mabsadd m
.79911 .00394 -0.00866 .005 Mabsadd L
.79911 .00394 -0.00866 -0.005 Mabsadd L
.79911 .00394 0 -0.01 Mabsadd L
.79911 .00394 .00866 -0.005 Mabsadd L
.79911 .00394 .00866 .005 Mabsadd L
.79911 .00394 0 .01 Mabsadd L s
.8039 .00378 0 .01 Mabsadd m
.8039 .00378 -0.00866 .005 Mabsadd L
.8039 .00378 -0.00866 -0.005 Mabsadd L
.8039 .00378 0 -0.01 Mabsadd L
.8039 .00378 .00866 -0.005 Mabsadd L
.8039 .00378 .00866 .005 Mabsadd L
.8039 .00378 0 .01 Mabsadd L s
.80869 .0036 0 .01 Mabsadd m
.80869 .0036 -0.00866 .005 Mabsadd L
.80869 .0036 -0.00866 -0.005 Mabsadd L
.80869 .0036 0 -0.01 Mabsadd L
.80869 .0036 .00866 -0.005 Mabsadd L
.80869 .0036 .00866 .005 Mabsadd L
.80869 .0036 0 .01 Mabsadd L s
.81347 .00342 0 .01 Mabsadd m
.81347 .00342 -0.00866 .005 Mabsadd L
.81347 .00342 -0.00866 -0.005 Mabsadd L
.81347 .00342 0 -0.01 Mabsadd L
.81347 .00342 .00866 -0.005 Mabsadd L
.81347 .00342 .00866 .005 Mabsadd L
.81347 .00342 0 .01 Mabsadd L s
.81826 .00324 0 .01 Mabsadd m
.81826 .00324 -0.00866 .005 Mabsadd L
.81826 .00324 -0.00866 -0.005 Mabsadd L
.81826 .00324 0 -0.01 Mabsadd L
.81826 .00324 .00866 -0.005 Mabsadd L
.81826 .00324 .00866 .005 Mabsadd L
.81826 .00324 0 .01 Mabsadd L s
.82304 .00306 0 .01 Mabsadd m
.82304 .00306 -0.00866 .005 Mabsadd L
.82304 .00306 -0.00866 -0.005 Mabsadd L
.82304 .00306 0 -0.01 Mabsadd L
.82304 .00306 .00866 -0.005 Mabsadd L
.82304 .00306 .00866 .005 Mabsadd L
.82304 .00306 0 .01 Mabsadd L s
.82783 .00288 0 .01 Mabsadd m
.82783 .00288 -0.00866 .005 Mabsadd L
.82783 .00288 -0.00866 -0.005 Mabsadd L
.82783 .00288 0 -0.01 Mabsadd L
.82783 .00288 .00866 -0.005 Mabsadd L
.82783 .00288 .00866 .005 Mabsadd L
.82783 .00288 0 .01 Mabsadd L s
.83262 .00271 0 .01 Mabsadd m
.83262 .00271 -0.00866 .005 Mabsadd L
.83262 .00271 -0.00866 -0.005 Mabsadd L
.83262 .00271 0 -0.01 Mabsadd L
.83262 .00271 .00866 -0.005 Mabsadd L
.83262 .00271 .00866 .005 Mabsadd L
.83262 .00271 0 .01 Mabsadd L s
.8374 .00255 0 .01 Mabsadd m
.8374 .00255 -0.00866 .005 Mabsadd L
.8374 .00255 -0.00866 -0.005 Mabsadd L
.8374 .00255 0 -0.01 Mabsadd L
.8374 .00255 .00866 -0.005 Mabsadd L
.8374 .00255 .00866 .005 Mabsadd L
.8374 .00255 0 .01 Mabsadd L s
.84219 .00239 0 .01 Mabsadd m
.84219 .00239 -0.00866 .005 Mabsadd L
.84219 .00239 -0.00866 -0.005 Mabsadd L
.84219 .00239 0 -0.01 Mabsadd L
.84219 .00239 .00866 -0.005 Mabsadd L
.84219 .00239 .00866 .005 Mabsadd L
.84219 .00239 0 .01 Mabsadd L s
.84697 .00224 0 .01 Mabsadd m
.84697 .00224 -0.00866 .005 Mabsadd L
.84697 .00224 -0.00866 -0.005 Mabsadd L
.84697 .00224 0 -0.01 Mabsadd L
.84697 .00224 .00866 -0.005 Mabsadd L
.84697 .00224 .00866 .005 Mabsadd L
.84697 .00224 0 .01 Mabsadd L s
.85176 .00209 0 .01 Mabsadd m
.85176 .00209 -0.00866 .005 Mabsadd L
.85176 .00209 -0.00866 -0.005 Mabsadd L
.85176 .00209 0 -0.01 Mabsadd L
.85176 .00209 .00866 -0.005 Mabsadd L
.85176 .00209 .00866 .005 Mabsadd L
.85176 .00209 0 .01 Mabsadd L s
.85654 .00195 0 .01 Mabsadd m
.85654 .00195 -0.00866 .005 Mabsadd L
.85654 .00195 -0.00866 -0.005 Mabsadd L
.85654 .00195 0 -0.01 Mabsadd L
.85654 .00195 .00866 -0.005 Mabsadd L
.85654 .00195 .00866 .005 Mabsadd L
.85654 .00195 0 .01 Mabsadd L s
.86133 .00181 0 .01 Mabsadd m
.86133 .00181 -0.00866 .005 Mabsadd L
.86133 .00181 -0.00866 -0.005 Mabsadd L
.86133 .00181 0 -0.01 Mabsadd L
.86133 .00181 .00866 -0.005 Mabsadd L
.86133 .00181 .00866 .005 Mabsadd L
.86133 .00181 0 .01 Mabsadd L s
.86612 .00167 0 .01 Mabsadd m
.86612 .00167 -0.00866 .005 Mabsadd L
.86612 .00167 -0.00866 -0.005 Mabsadd L
.86612 .00167 0 -0.01 Mabsadd L
.86612 .00167 .00866 -0.005 Mabsadd L
.86612 .00167 .00866 .005 Mabsadd L
.86612 .00167 0 .01 Mabsadd L s
.8709 .00154 0 .01 Mabsadd m
.8709 .00154 -0.00866 .005 Mabsadd L
.8709 .00154 -0.00866 -0.005 Mabsadd L
.8709 .00154 0 -0.01 Mabsadd L
.8709 .00154 .00866 -0.005 Mabsadd L
.8709 .00154 .00866 .005 Mabsadd L
.8709 .00154 0 .01 Mabsadd L s
.87569 .00141 0 .01 Mabsadd m
.87569 .00141 -0.00866 .005 Mabsadd L
.87569 .00141 -0.00866 -0.005 Mabsadd L
.87569 .00141 0 -0.01 Mabsadd L
.87569 .00141 .00866 -0.005 Mabsadd L
.87569 .00141 .00866 .005 Mabsadd L
.87569 .00141 0 .01 Mabsadd L s
.88047 .00128 0 .01 Mabsadd m
.88047 .00128 -0.00866 .005 Mabsadd L
.88047 .00128 -0.00866 -0.005 Mabsadd L
.88047 .00128 0 -0.01 Mabsadd L
.88047 .00128 .00866 -0.005 Mabsadd L
.88047 .00128 .00866 .005 Mabsadd L
.88047 .00128 0 .01 Mabsadd L s
.88526 .00116 0 .01 Mabsadd m
.88526 .00116 -0.00866 .005 Mabsadd L
.88526 .00116 -0.00866 -0.005 Mabsadd L
.88526 .00116 0 -0.01 Mabsadd L
.88526 .00116 .00866 -0.005 Mabsadd L
.88526 .00116 .00866 .005 Mabsadd L
.88526 .00116 0 .01 Mabsadd L s
.89005 .00104 0 .01 Mabsadd m
.89005 .00104 -0.00866 .005 Mabsadd L
.89005 .00104 -0.00866 -0.005 Mabsadd L
.89005 .00104 0 -0.01 Mabsadd L
.89005 .00104 .00866 -0.005 Mabsadd L
.89005 .00104 .00866 .005 Mabsadd L
.89005 .00104 0 .01 Mabsadd L s
.89483 .00093 0 .01 Mabsadd m
.89483 .00093 -0.00866 .005 Mabsadd L
.89483 .00093 -0.00866 -0.005 Mabsadd L
.89483 .00093 0 -0.01 Mabsadd L
.89483 .00093 .00866 -0.005 Mabsadd L
.89483 .00093 .00866 .005 Mabsadd L
.89483 .00093 0 .01 Mabsadd L s
.89962 .00083 0 .01 Mabsadd m
.89962 .00083 -0.00866 .005 Mabsadd L
.89962 .00083 -0.00866 -0.005 Mabsadd L
.89962 .00083 0 -0.01 Mabsadd L
.89962 .00083 .00866 -0.005 Mabsadd L
.89962 .00083 .00866 .005 Mabsadd L
.89962 .00083 0 .01 Mabsadd L s
.9044 .00073 0 .01 Mabsadd m
.9044 .00073 -0.00866 .005 Mabsadd L
.9044 .00073 -0.00866 -0.005 Mabsadd L
.9044 .00073 0 -0.01 Mabsadd L
.9044 .00073 .00866 -0.005 Mabsadd L
.9044 .00073 .00866 .005 Mabsadd L
.9044 .00073 0 .01 Mabsadd L s
.90919 .00064 0 .01 Mabsadd m
.90919 .00064 -0.00866 .005 Mabsadd L
.90919 .00064 -0.00866 -0.005 Mabsadd L
.90919 .00064 0 -0.01 Mabsadd L
.90919 .00064 .00866 -0.005 Mabsadd L
.90919 .00064 .00866 .005 Mabsadd L
.90919 .00064 0 .01 Mabsadd L s
.91397 .00055 0 .01 Mabsadd m
.91397 .00055 -0.00866 .005 Mabsadd L
.91397 .00055 -0.00866 -0.005 Mabsadd L
.91397 .00055 0 -0.01 Mabsadd L
.91397 .00055 .00866 -0.005 Mabsadd L
.91397 .00055 .00866 .005 Mabsadd L
.91397 .00055 0 .01 Mabsadd L s
.91876 .00047 0 .01 Mabsadd m
.91876 .00047 -0.00866 .005 Mabsadd L
.91876 .00047 -0.00866 -0.005 Mabsadd L
.91876 .00047 0 -0.01 Mabsadd L
.91876 .00047 .00866 -0.005 Mabsadd L
.91876 .00047 .00866 .005 Mabsadd L
.91876 .00047 0 .01 Mabsadd L s
.92355 .0004 0 .01 Mabsadd m
.92355 .0004 -0.00866 .005 Mabsadd L
.92355 .0004 -0.00866 -0.005 Mabsadd L
.92355 .0004 0 -0.01 Mabsadd L
.92355 .0004 .00866 -0.005 Mabsadd L
.92355 .0004 .00866 .005 Mabsadd L
.92355 .0004 0 .01 Mabsadd L s
.92833 .00033 0 .01 Mabsadd m
.92833 .00033 -0.00866 .005 Mabsadd L
.92833 .00033 -0.00866 -0.005 Mabsadd L
.92833 .00033 0 -0.01 Mabsadd L
.92833 .00033 .00866 -0.005 Mabsadd L
.92833 .00033 .00866 .005 Mabsadd L
.92833 .00033 0 .01 Mabsadd L s
.93312 .00027 0 .01 Mabsadd m
.93312 .00027 -0.00866 .005 Mabsadd L
.93312 .00027 -0.00866 -0.005 Mabsadd L
.93312 .00027 0 -0.01 Mabsadd L
.93312 .00027 .00866 -0.005 Mabsadd L
.93312 .00027 .00866 .005 Mabsadd L
.93312 .00027 0 .01 Mabsadd L s
.9379 .00021 0 .01 Mabsadd m
.9379 .00021 -0.00866 .005 Mabsadd L
.9379 .00021 -0.00866 -0.005 Mabsadd L
.9379 .00021 0 -0.01 Mabsadd L
.9379 .00021 .00866 -0.005 Mabsadd L
.9379 .00021 .00866 .005 Mabsadd L
.9379 .00021 0 .01 Mabsadd L s
.94269 .00016 0 .01 Mabsadd m
.94269 .00016 -0.00866 .005 Mabsadd L
.94269 .00016 -0.00866 -0.005 Mabsadd L
.94269 .00016 0 -0.01 Mabsadd L
.94269 .00016 .00866 -0.005 Mabsadd L
.94269 .00016 .00866 .005 Mabsadd L
.94269 .00016 0 .01 Mabsadd L s
.94748 .00012 0 .01 Mabsadd m
.94748 .00012 -0.00866 .005 Mabsadd L
.94748 .00012 -0.00866 -0.005 Mabsadd L
.94748 .00012 0 -0.01 Mabsadd L
.94748 .00012 .00866 -0.005 Mabsadd L
.94748 .00012 .00866 .005 Mabsadd L
.94748 .00012 0 .01 Mabsadd L s
.95226 8e-005 0 .01 Mabsadd m
.95226 8e-005 -0.00866 .005 Mabsadd L
.95226 8e-005 -0.00866 -0.005 Mabsadd L
.95226 8e-005 0 -0.01 Mabsadd L
.95226 8e-005 .00866 -0.005 Mabsadd L
.95226 8e-005 .00866 .005 Mabsadd L
.95226 8e-005 0 .01 Mabsadd L s
.95705 5e-005 0 .01 Mabsadd m
.95705 5e-005 -0.00866 .005 Mabsadd L
.95705 5e-005 -0.00866 -0.005 Mabsadd L
.95705 5e-005 0 -0.01 Mabsadd L
.95705 5e-005 .00866 -0.005 Mabsadd L
.95705 5e-005 .00866 .005 Mabsadd L
.95705 5e-005 0 .01 Mabsadd L s
.96183 3e-005 0 .01 Mabsadd m
.96183 3e-005 -0.00866 .005 Mabsadd L
.96183 3e-005 -0.00866 -0.005 Mabsadd L
.96183 3e-005 0 -0.01 Mabsadd L
.96183 3e-005 .00866 -0.005 Mabsadd L
.96183 3e-005 .00866 .005 Mabsadd L
.96183 3e-005 0 .01 Mabsadd L s
.96662 1e-005 0 .01 Mabsadd m
.96662 1e-005 -0.00866 .005 Mabsadd L
.96662 1e-005 -0.00866 -0.005 Mabsadd L
.96662 1e-005 0 -0.01 Mabsadd L
.96662 1e-005 .00866 -0.005 Mabsadd L
.96662 1e-005 .00866 .005 Mabsadd L
.96662 1e-005 0 .01 Mabsadd L s
.9714 0 0 .01 Mabsadd m
.9714 0 -0.00866 .005 Mabsadd L
.9714 0 -0.00866 -0.005 Mabsadd L
.9714 0 0 -0.01 Mabsadd L
.9714 0 .00866 -0.005 Mabsadd L
.9714 0 .00866 .005 Mabsadd L
.9714 0 0 .01 Mabsadd L s
.97619 0 0 .01 Mabsadd m
.97619 0 -0.00866 .005 Mabsadd L
.97619 0 -0.00866 -0.005 Mabsadd L
.97619 0 0 -0.01 Mabsadd L
.97619 0 .00866 -0.005 Mabsadd L
.97619 0 .00866 .005 Mabsadd L
.97619 0 0 .01 Mabsadd L s
% End of Graphics
MathPictureEnd

%%PSTrailer
grestore

pp_save restore

end
%%Trailer
%%EOF



==> sigma_angular.dat <==
%!PS-Adobe-2.0 EPSF-1.2
%%BoundingBox: 93 3 324 146
%%HiResBoundingBox: 93.1875 3.1875 323.563 145.5
%%Creator: (Mathematica 5.2 for Microsoft Windows)
%%CreationDate: (Wednesday, November 19, 2008) (14:57:43)
%%Title: Clipboard
%%DocumentNeededResources: font Courier
%%+ font Times-Roman
%%DocumentSuppliedResources: font Mathematica2
%%+ font Mathematica1
%%DocumentNeededFonts: Courier
%%+ Times-Roman
%%DocumentSuppliedFonts: Mathematica2
%%+ Mathematica1
%%DocumentFonts: Courier
%%+ Times-Roman
%%+ Mathematica2
%%+ Mathematica1
%%EndComments
0 148.688 translate 1 -1 scale
150 dict begin
/Mfixwid true def
/Mrot 0 def
/Mpstart {
    MathPictureStart
} bind def
/Mpend {
    MathPictureEnd
} bind def
/Mscale {
    0 1 0 1
    5 -1 roll
    MathScale
} bind def
/Plain  /Courier findfont def
/Bold   /Courier-Bold findfont def
/Italic /Courier-Oblique findfont def
/MathPictureStart {
    /Mimatrix
     matrix currentmatrix
    def
    gsave
    newpath
    Mleft
    Mbottom
    translate
    /Mtmatrix
    matrix currentmatrix
    def
    Plain
    Mfontsize scalefont
    setfont
    0 setgray
    0 setlinewidth
} bind def
/MathPictureEnd {
    grestore
} bind def
/MathSubStart {
         Momatrix
        Mgmatrix Mtmatrix
        Mleft Mbottom
        Mwidth Mheight
        9 -2 roll
        moveto
        Mtmatrix setmatrix
        currentpoint
        Mgmatrix setmatrix
        11 -2 roll
        moveto
        Mtmatrix setmatrix
        currentpoint
        2 copy translate
        /Mtmatrix matrix currentmatrix def
        /Mleft 0 def
        /Mbottom 0 def
        3 -1 roll
        exch sub
        /Mheight exch def
        sub
        /Mwidth exch def
} bind def
/MathSubEnd {
        /Mheight exch def
        /Mwidth exch def
        /Mbottom exch def
        /Mleft exch def
        /Mtmatrix exch def
        dup setmatrix
        /Mgmatrix exch def
          /Momatrix exch def
} bind def
/Mdot {
    moveto
    0 0 rlineto
    stroke
} bind def
/Mtetra {
    moveto
    lineto
    lineto
    lineto
    fill
} bind def
/Metetra {
    moveto
    lineto
    lineto
    lineto
    closepath
    gsave
    fill
    grestore
    0 setgray
    stroke
} bind def
/Mistroke {
    flattenpath
    0 0 0
    {
    4 2 roll
    pop pop
    }
    {
    4 -1 roll
    2 index
    sub dup mul
    4 -1 roll
    2 index
    sub dup mul
    add sqrt
    4 -1 roll
    add
    3 1 roll
    }
    {
    stop
    }
    {
    stop
    }
    pathforall
    pop pop
    currentpoint
    stroke
    moveto
    currentdash
    3 -1 roll
    add
    setdash
} bind def
/Mfstroke {
    stroke
    currentdash
    pop 0
    setdash
} bind def
/Mrotsboxa {
    gsave
    dup
    /Mrot
    exch def
    Mrotcheck
    Mtmatrix
    dup
    setmatrix
    7 1 roll
    4 index
    4 index
    translate
    rotate
    3 index
    -1 mul
    3 index
    -1 mul
    translate
    /Mtmatrix
    matrix
    currentmatrix
    def
    grestore
    Msboxa
    3  -1 roll
    /Mtmatrix
    exch def
    /Mrot
    0 def
} bind def
/Msboxa {
    newpath
    5 -1 roll
    Mvboxa
    pop
    Mboxout
    6 -1 roll
    5 -1 roll
    4 -1 roll
    Msboxa1
    5 -3 roll
    Msboxa1
    Mboxrot
    [
    7 -2 roll
    2 copy
    [
    3 1 roll
    10 -1 roll
    9 -1 roll
    ]
    6 1 roll
    5 -2 roll
    ]
} bind def
/Msboxa1 {
    sub
    2 div
    dup
    2 index
    1 add
    mul
    3 -1 roll
    -1 add
    3 -1 roll
    mul
} bind def
/Mvboxa {
    Mfixwid
    {
    Mvboxa1
    }
    {
    dup
    Mwidthcal
    0 exch
    {
    add
    }
    forall
    exch
    Mvboxa1
    4 index
    7 -1 roll
    add
    4 -1 roll
    pop
    3 1 roll
    }
    ifelse
} bind def
/Mvboxa1 {
    gsave
    newpath
    [ true
    3 -1 roll
    {
    Mbbox
    5 -1 roll
    {
    0
    5 1 roll
    }
    {
    7 -1 roll
    exch sub
    (m) stringwidth pop
    .3 mul
    sub
    7 1 roll
    6 -1 roll
    4 -1 roll
    Mmin
    3 -1 roll
    5 index
    add
    5 -1 roll
    4 -1 roll
    Mmax
    4 -1 roll
    }
    ifelse
    false
    }
    forall
    { stop } if
    counttomark
    1 add
    4 roll
    ]
    grestore
} bind def
/Mbbox {
    0 0 moveto
    false charpath
    flattenpath
    pathbbox
    newpath
} bind def
/Mmin {
    2 copy
    gt
    { exch } if
    pop
} bind def
/Mmax {
    2 copy
    lt
    { exch } if
    pop
} bind def
/Mrotshowa {
    dup
    /Mrot
    exch def
    Mrotcheck
    Mtmatrix
    dup
    setmatrix
    7 1 roll
    4 index
    4 index
    translate
    rotate
    3 index
    -1 mul
    3 index
    -1 mul
    translate
    /Mtmatrix
    matrix
    currentmatrix
    def
    Mgmatrix setmatrix
    Mshowa
    /Mtmatrix
    exch def
    /Mrot 0 def
} bind def
/Mshowa {
    4 -2 roll
    moveto
    2 index
    Mtmatrix setmatrix
    Mvboxa
    7 1 roll
    Mboxout
    6 -1 roll
    5 -1 roll
    4 -1 roll
    Mshowa1
    4 1 roll
    Mshowa1
    rmoveto
    currentpoint
    Mfixwid
    {
    Mshowax
    }
    {
    Mshoway
    }
    ifelse
    pop pop pop pop
    Mgmatrix setmatrix
} bind def
/Mshowax {
    0 1
        4 index length
        -1 add
        {
        2 index
        4 index
        2 index
        get
        3 index
        add
        moveto
        4 index
        exch get
        show
        } for
} bind def
/Mshoway {
        3 index
        Mwidthcal
        5 1 roll
    0 1
    4 index length
    -1 add
    {
    2 index
    4 index
    2 index
    get
    3 index
    add
    moveto
    4 index
    exch get
    [
    6 index
    aload
    length
    2 add
    -1 roll
    {
    pop
    Strform
    stringwidth
    pop
    neg
    exch
    add
    0 rmoveto
    }
    exch
    kshow
    cleartomark
    } for
    pop
} bind def
/Mwidthcal {
    [
    exch
    {
    Mwidthcal1
    }
    forall
    ]
    [
    exch
    dup
    Maxlen
    -1 add
    0 1
    3 -1 roll
    {
    [
    exch
    2 index
    {
    1 index
    Mget
    exch
    }
    forall
    pop
    Maxget
    exch
    }
    for
    pop
    ]
    Mreva
} bind def
/Mreva  {
    [
    exch
    aload
    length
    -1 1
    {1 roll}
    for
    ]
} bind def
/Mget   {
    1 index
    length
    -1 add
    1 index
    ge
    {
    get
    }
    {
    pop pop
    0
    }
    ifelse
} bind def
/Maxlen {
    [
    exch
    {
    length
    }
    forall
    Maxget
} bind def
/Maxget {
    counttomark
    -1 add
    1 1
    3 -1 roll
    {
    pop
    Mmax
    }
    for
    exch
    pop
} bind def
/Mwidthcal1 {
    [
    exch
    {
    Strform
    stringwidth
    pop
    }
    forall
    ]
} bind def
/Strform {
    /tem (x) def
    tem 0
    3 -1 roll
    put
    tem
} bind def
/Mshowa1 {
    2 copy
    add
    4 1 roll
    sub
    mul
    sub
    -2 div
} bind def
/MathScale {
    Mwidth
    Mheight
    Mlp
    translate
    scale
    /yscale exch def
    /ybias exch def
    /xscale exch def
    /xbias exch def
    /Momatrix
    xscale yscale matrix scale
    xbias ybias matrix translate
    matrix concatmatrix def
    /Mgmatrix
    matrix currentmatrix
    def
} bind def
/Mlp {
    3 copy
    Mlpfirst
    {
    Mnodistort
    {
    Mmin
    dup
    } if
    4 index
    2 index
    2 index
    Mlprun
    11 index
    11 -1 roll
    10 -4 roll
    Mlp1
    8 index
    9 -5 roll
    Mlp1
    4 -1 roll
    and
    { exit } if
    3 -1 roll
    pop pop
    } loop
    exch
    3 1 roll
    7 -3 roll
    pop pop pop
} bind def
/Mlpfirst {
    3 -1 roll
    dup length
    2 copy
    -2 add
    get
    aload
    pop pop pop
    4 -2 roll
    -1 add
    get
    aload
    pop pop pop
    6 -1 roll
    3 -1 roll
    5 -1 roll
    sub
    dup /MsaveAx exch def
    div
    4 1 roll
    exch sub
    dup /MsaveAy exch def
    div
} bind def
/Mlprun {
    2 copy
    4 index
    0 get
    dup
    4 1 roll
    Mlprun1
    3 copy
    8 -2 roll
    9 -1 roll
    {
    3 copy
    Mlprun1
    3 copy
    11 -3 roll
    /gt Mlpminmax
    8 3 roll
    11 -3 roll
    /lt Mlpminmax
    8 3 roll
    } forall
    pop pop pop pop
    3 1 roll
    pop pop
    aload pop
    5 -1 roll
    aload pop
    exch
    6 -1 roll
    Mlprun2
    8 2 roll
    4 -1 roll
    Mlprun2
    6 2 roll
    3 -1 roll
    Mlprun2
    4 2 roll
    exch
    Mlprun2
    6 2 roll
} bind def
/Mlprun1 {
    aload pop
    exch
    6 -1 roll
    5 -1 roll
    mul add
    4 -2 roll
    mul
    3 -1 roll
    add
} bind def
/Mlprun2 {
    2 copy
    add 2 div
    3 1 roll
    exch sub
} bind def
/Mlpminmax {
    cvx
    2 index
    6 index
    2 index
    exec
    {
    7 -3 roll
    4 -1 roll
    } if
    1 index
    5 index
    3 -1 roll
    exec
    {
    4 1 roll
    pop
    5 -1 roll
    aload
    pop pop
    4 -1 roll
    aload pop
    [
    8 -2 roll
    pop
    5 -2 roll
    pop
    6 -2 roll
    pop
    5 -1 roll
    ]
    4 1 roll
    pop
    }
    {
    pop pop pop
    } ifelse
} bind def
/Mlp1 {
    5 index
    3 index sub
    5 index
    2 index mul
    1 index
    le
    1 index
    0 le
    or
    dup
    not
    {
    1 index
    3 index div
    .99999 mul
    8 -1 roll
    pop
    7 1 roll
    }
    if
    8 -1 roll
    2 div
    7 -2 roll
    pop sub
    5 index
    6 -3 roll
    pop pop
    mul sub
    exch
} bind def
/intop 0 def
/inrht 0 def
/inflag 0 def
/outflag 0 def
/xadrht 0 def
/xadlft 0 def
/yadtop 0 def
/yadbot 0 def
/Minner {
    outflag
    1
    eq
    {
    /outflag 0 def
    /intop 0 def
    /inrht 0 def
    } if
    5 index
    gsave
    Mtmatrix setmatrix
    Mvboxa pop
    grestore
    3 -1 roll
    pop
    dup
    intop
    gt
    {
    /intop
    exch def
    }
    { pop }
    ifelse
    dup
    inrht
    gt
    {
    /inrht
    exch def
    }
    { pop }
    ifelse
    pop
    /inflag
    1 def
} bind def
/Mouter {
    /xadrht 0 def
    /xadlft 0 def
    /yadtop 0 def
    /yadbot 0 def
    inflag
    1 eq
    {
    dup
    0 lt
    {
    dup
    intop
    mul
    neg
    /yadtop
    exch def
    } if
    dup
    0 gt
    {
    dup
    intop
    mul
    /yadbot
    exch def
    }
    if
    pop
    dup
    0 lt
    {
    dup
    inrht
    mul
    neg
    /xadrht
    exch def
    } if
    dup
    0 gt
    {
    dup
    inrht
    mul
    /xadlft
    exch def
    } if
    pop
    /outflag 1 def
    }
    { pop pop}
    ifelse
    /inflag 0 def
    /inrht 0 def
    /intop 0 def
} bind def
/Mboxout {
    outflag
    1
    eq
    {
    4 -1
    roll
    xadlft
    leadjust
    add
    sub
    4 1 roll
    3 -1
    roll
    yadbot
    leadjust
    add
    sub
    3 1
    roll
    exch
    xadrht
    leadjust
    add
    add
    exch
    yadtop
    leadjust
    add
    add
    /outflag 0 def
    /xadlft 0 def
    /yadbot 0 def
    /xadrht 0 def
    /yadtop 0 def
    } if
} bind def
/leadjust {
    (m) stringwidth pop
    .5 mul
} bind def
/Mrotcheck {
    dup
    90
    eq
    {
    yadbot
    /yadbot
    xadrht
    def
    /xadrht
    yadtop
    def
    /yadtop
    xadlft
    def
    /xadlft
    exch
    def
    }
    if
    dup
    cos
    1 index
    sin
    Checkaux
    dup
    cos
    1 index
    sin neg
    exch
    Checkaux
    3 1 roll
    pop pop
} bind def
/Checkaux {
    4 index
    exch
    4 index
    mul
    3 1 roll
    mul add
    4 1 roll
} bind def
/Mboxrot {
    Mrot
    90 eq
    {
    brotaux
    4 2
    roll
    }
    if
    Mrot
    180 eq
    {
    4 2
        roll
    brotaux
    4 2
    roll
    brotaux
    }
    if
    Mrot
    270 eq
    {
    4 2
    roll
    brotaux
    }
    if
} bind def
/brotaux {
    neg
    exch
    neg
} bind def
/Mabsproc {
        0
        matrix defaultmatrix
        dtransform idtransform
        dup mul exch
        dup mul
        add sqrt
} bind def
/Mabswid {
        Mabsproc
        setlinewidth
} bind def
/Mabsdash {
        exch
        [
        exch
        {
        Mabsproc
        }
        forall
        ]
        exch
        setdash
} bind def
/MBeginOrig { Momatrix concat} bind def
/MEndOrig { Mgmatrix setmatrix} bind def
/sampledsound where
{ pop}
{ /sampledsound {
exch
pop
exch
5 1 roll
mul
4 idiv
mul
2 idiv
exch pop
exch
/Mtempproc exch def
{ Mtempproc pop }
repeat
} bind def
} ifelse

/MFill {
    0 0         moveto
    Mwidth 0    lineto
    Mwidth Mheight  lineto
    0 Mheight   lineto
    fill
} bind def

/MPlotRegion {
    3 index
    Mwidth mul
    2 index
    Mheight mul
    translate
    exch sub
    Mheight mul
    /Mheight
    exch def
    exch sub
    Mwidth mul
    /Mwidth
    exch def
} bind def

/Mcharproc
{
    currentfile
    (x)
    readhexstring
    pop
    0 get
    exch
    div
} bind def

/Mshadeproc
{
    dup
    3 1
    roll
    {
    dup
    Mcharproc
    3 1
    roll
    } repeat
    1 eq
    {
    setgray
    }
    {
    3 eq
    {
    setrgbcolor
    }
    {
    setcmykcolor
    } ifelse
    } ifelse
} bind def

/Mrectproc
{
    3 index
    2 index
    moveto
    2 index
    3 -1
    roll
    lineto
    dup
    3 1
    roll
    lineto
    lineto
    fill
} bind def

/_Mcolorimage
{
    7 1
    roll
    pop
    pop
    matrix
    invertmatrix
    concat
    2 exch exp
    1 sub
    3 1 roll
    1 1
    2 index
    {
    1 1
    4 index
    {
    dup
    1 sub
    exch
    2 index
    dup
    1 sub
    exch
    7 index
    9 index
    Mshadeproc
    Mrectproc
    } for
    pop
    } for
    pop pop pop pop
} bind def

/_Mimage
{
    pop
    matrix
    invertmatrix
    concat
    2 exch exp
    1 sub
    3 1 roll
    1 1
    2 index
    {
    1 1
    4 index
    {
    dup
    1 sub 
    exch
    2 index
    dup
    1 sub
    exch
    7 index
    Mcharproc
    setgray
    Mrectproc
    } for
    pop
    } for
    pop pop pop
} bind def

/Mimage {
    4 index
    4 index
    mul 1600 gt
    { image }
    { _Mimage }
    ifelse
} def

/Mcolorimage {
    6 index
    6 index
    mul 1600 gt
    { colorimage }
    { _Mcolorimage }
    ifelse
} def

/g { setgray} bind def
/k { setcmykcolor} bind def
/p { gsave} bind def
/r { setrgbcolor} bind def
/w { setlinewidth} bind def
/C { curveto} bind def
/F { fill} bind def
/L { lineto} bind def
/rL { rlineto} bind def
/P { grestore} bind def
/s { stroke} bind def
/S { show} bind def
/N {currentpoint 3 -1 roll show moveto} bind def
/Msf { findfont exch scalefont [1 0 0 -1 0 0 ] makefont setfont} bind def
/m { moveto} bind def
/Mr { rmoveto} bind def
/Mx {currentpoint exch pop moveto} bind def
/My {currentpoint pop exch moveto} bind def
/X {0 rmoveto} bind def
/Y {0 exch rmoveto} bind def
%%BeginResource: font Mathematica1
%%BeginFont: Mathematica1
%!PS-AdobeFont-1.0: Mathematica1 001.000
%%CreationDate: 8/26/01 at 4:07 PM
%%VMusage: 1024 31527  
% Mathematica typeface design by Andre Kuzniarek, with Gregg Snyder and Stephen Wolfram. Copyright \(c\) 1996-2001 Wolfram Research, Inc. [http://www.wolfram.com]. All rights reserved. [Font version 2.00]
% ADL: 800 200 0
%%EndComments
FontDirectory/Mathematica1 known{/Mathematica1 findfont dup/UniqueID known{dup
/UniqueID get 5095641 eq exch/FontType get 1 eq and}{pop false}ifelse
{save true}{false}ifelse}{false}ifelse
20 dict begin
/FontInfo 16 dict dup begin
  /version (001.000) readonly def
  /FullName (Mathematica1) readonly def
  /FamilyName (Mathematica1) readonly def
  /Weight (Medium) readonly def
  /ItalicAngle 0 def
  /isFixedPitch false def
  /UnderlinePosition -133 def
  /UnderlineThickness 20 def
  /Notice (Mathematica typeface design by Andre Kuzniarek, with Gregg Snyder and Stephen Wolfram. Copyright \(c\) 1996-2001 Wolfram Research, Inc. [http://www.wolfram.com]. All rights reserved. [Font version 2.00]) readonly def
  /em 1000 def
  /ascent 800 def
  /descent 200 def
end readonly def
/FontName /Mathematica1 def
/Encoding 256 array
dup 0/NUL put
dup 1/Eth put
dup 2/eth put
dup 3/Lslash put
dup 4/lslash put
dup 5/Scaron put
dup 6/scaron put
dup 7/Yacute put
dup 8/yacute put
dup 9/HT put
dup 10/LF put
dup 11/Thorn put
dup 12/thorn put
dup 13/CR put
dup 14/Zcaron put
dup 15/zcaron put
dup 16/DLE put
dup 17/DC1 put
dup 18/DC2 put
dup 19/DC3 put
dup 20/DC4 put
dup 21/onehalf put
dup 22/onequarter put
dup 23/onesuperior put
dup 24/threequarters put
dup 25/threesuperior put
dup 26/twosuperior put
dup 27/brokenbar put
dup 28/minus put
dup 29/multiply put
dup 30/RS put
dup 31/US put
dup 32/Space put
dup 33/Exclamation put
dup 34/ForAll put
dup 35/NumberSign put
dup 36/Exists put
dup 37/Percent put
dup 38/Ampersand put
dup 39/SmallMember put
dup 40/LParen put
dup 41/RParen put
dup 42/Star put
dup 43/Plus put
dup 44/Comma put
dup 45/Minus put
dup 46/Period put
dup 47/Slash put
dup 48/Zero put
dup 49/One put
dup 50/Two put
dup 51/Three put
dup 52/Four put
dup 53/Five put
dup 54/Six put
dup 55/Seven put
dup 56/Eight put
dup 57/Nine put
dup 58/Colon put
dup 59/SemiColon put
dup 60/Less put
dup 61/Equal put
dup 62/Greater put
dup 63/Question put
dup 64/TildeFullEqual put
dup 65/CapAlpha put
dup 66/CapBeta put
dup 67/CapChi put
dup 68/CapDelta put
dup 69/CapEpsilon put
dup 70/CapPhi put
dup 71/CapGamma put
dup 72/CapEta put
dup 73/CapIota put
dup 74/CurlyTheta put
dup 75/CapKappa put
dup 76/CapLambda put
dup 77/CapMu put
dup 78/CapNu put
dup 79/CapOmicron put
dup 80/CapPi put
dup 81/CapTheta put
dup 82/CapRho put
dup 83/CapSigma put
dup 84/CapTau put
dup 85/CapUpsilon put
dup 86/FinalSigma put
dup 87/CapOmega put
dup 88/CapXi put
dup 89/CapPsi put
dup 90/CapZeta put
dup 91/LBracket put
dup 92/Therefore put
dup 93/RBracket put
dup 94/Perpendicular put
dup 95/Underbar put
dup 96/Hat put
dup 97/Alpha put
dup 98/Beta put
dup 99/Chi put
dup 100/Delta put
dup 101/Epsilon put
dup 102/Phi put
dup 103/Gamma put
dup 104/Eta put
dup 105/Iota put
dup 106/CurlyPhi put
dup 107/Kappa put
dup 108/Lambda put
dup 109/Mu put
dup 110/Nu put
dup 111/Omicron put
dup 112/Pi put
dup 113/Theta put
dup 114/Rho put
dup 115/Sigma put
dup 116/Tau put
dup 117/Upsilon put
dup 118/CurlyPi put
dup 119/Omega put
dup 120/Xi put
dup 121/Psi put
dup 122/Zeta put
dup 123/LBrace put
dup 124/VertBar put
dup 125/RBrace put
dup 126/Tilde put
dup 127/DEL put
dup 128/FractionBarExt put
dup 129/EscapeChar put
dup 130/SelectPlaceholder put
dup 131/Placeholder put
dup 132/Continuation put
dup 133/Skeleton put
dup 134/LSkeleton put
dup 135/RSkeleton put
dup 136/Spacer put
dup 137/Cross put
dup 138/DblEqual put
dup 139/Grave put
dup 140/Acute put
dup 141/DoubleAcute put
dup 142/OverTilde put
dup 143/OverBar put
dup 144/DblUpDownArrow put
dup 145/DblUpExtens1 put
dup 146/DblLongLArrow put
dup 147/DblExtens put
dup 148/DblLongRArrow put
dup 149/DblLRArrow2 put
dup 150/DblLongLRArrow put
dup 151/UpDownArrow put
dup 152/LongLArrow put
dup 153/LongRArrow put
dup 154/LongLRArrow put
dup 155/ColonEqual put
dup 156/Diamond2 put
dup 157/NotSquareSprsetEqual put
dup 158/AtSign put
dup 159/Solidmedsqr put
dup 160/OverDot put
dup 161/CurlyCapUpsilon put
dup 162/Prime put
dup 163/LessEqual put
dup 164/Fraction put
dup 165/Infinity put
dup 166/RuleDelayed put
dup 167/ClubSuit put
dup 168/DiamondSuit put
dup 169/HeartSuit put
dup 170/SpadeSuit put
dup 171/LRArrow put
dup 172/LArrow put
dup 173/UpArrow put
dup 174/RArrow put
dup 175/DownArrow put
dup 176/Degree put
dup 177/PlusMinus put
dup 178/DoublePrime put
dup 179/GreaterEqual put
dup 180/Multiply put
dup 181/Proportional put
dup 182/PartialDiff put
dup 183/Bullet put
dup 184/Divide put
dup 185/NotEqual put
dup 186/Equivalence put
dup 187/Approxequal put
dup 188/Ellipsis put
dup 189/ArrowVertEx put
dup 190/ArrowHorizEx put
dup 191/CarriageReturn put
dup 192/Aleph put
dup 193/IFraktur put
dup 194/RFraktur put
dup 195/Weierstrass put
dup 196/CircleMultiply put
dup 197/CirclePlus put
dup 198/EmptySet put
dup 199/Union put
dup 200/Intersection put
dup 201/ProperSuperset put
dup 202/NbSpace put
dup 203/NotSubset put
dup 204/ProperSubset put
dup 205/ReflexSubset put
dup 206/Element put
dup 207/NotElement put
dup 208/Angle put
dup 209/Gradient put
dup 210/RegTM put
dup 211/Copyright put
dup 212/TM put
dup 213/Product put
dup 214/Radical put
dup 215/DotMath put
dup 216/LogicalNot put
dup 217/Wedge put
dup 218/Vee put
dup 219/DblLRArrow put
dup 220/DblLArrow put
dup 221/DblUpArrow put
dup 222/DblRArrow put
dup 223/DblDownArrow put
dup 224/Lozenge put
dup 225/LAngle put
dup 226/Diffd put
dup 227/Expe put
dup 228/Imagi put
dup 229/Sum put
dup 230/LParenTop put
dup 231/LParenEx put
dup 232/LParenBot put
dup 233/LBracketTop put
dup 234/LBracketEx put
dup 235/LBracketBot put
dup 236/LBraceTop put
dup 237/LBraceMid put
dup 238/LBraceBot put
dup 239/BraceEx put
dup 240/Slot put
dup 241/RAngle put
dup 242/Intergral put
dup 243/IntegralTop put
dup 244/IntegralEx put
dup 245/IntegralBot put
dup 246/RParenTop put
dup 247/RParenEx put
dup 248/RParenBot put
dup 249/RBracketTop put
dup 250/RBracketEx put
dup 251/RBracketBot put
dup 252/RBraceTop put
dup 253/RBraceMid put
dup 254/RBraceBot put
dup 255/Wolf put
 readonly def
/PaintType 0 def
/FontType 1 def
/StrokeWidth 0 def
/FontMatrix[0.001 0 0 0.001 0 0]readonly def
/UniqueID 5095641 def
/FontBBox{-120 -220 1544 923}readonly def
currentdict end
currentfile eexec
D8061D93A8246509E76A3EC656E953B7C22E43117F5A3BC2421790057C314DAE3EFBFF49F45DA34B
424A961BE670A194E7E4BF0FF295DEE23134A14A7C08B6602621D885EE631B1D8D3003CF2093E039
4D77FCEFCA8BA8965D1783DCAD9EFE6C7E420CF7B898933309A89F84721ADE7F3AE4443C5EAE8155
759A9EB6F738F7BA81C192EE45DAD00F398FFD6904111BBD91BFEE328004F2A18BCCD98DCDB2CE23
961B00F204E50EA022D00CE2B68E653626D4BB5AFA334A0D657307416FAF7AA8C43ED4DC541F1B7B
B7500B3F423D9D369F8192FD00A59FD5E6ABC70F788FB70976CC1907DDC309F4B690AA2D2BF12CAE
C493958CC0E76CE9EB5FF8BD1F1650F659E5C123EE455B7D77C39952C212AF319BF19A91E36DE52F
0EF84B602704BD6C7C94E1B0E067210DB919F6231755A2CC5D5FE129279B43A2E2CCD27F56F00B05
C8AC10AB07FABBEFB3509088301FE78CAF8B440C5BA2FFE06BBFCD066046618F3B6AA2E4B17B296E
1F3F1560E19CBAD54E16E4B7A65622E468F6BDF97C50277E355D1DD8843D0A449A147FFBA071BA99
CF70D7576DC18B96FEAF8070BF25F3A3141F873241EF4A07F332306B56F1D5909A4F233A9DB3A08E
E43DF38DD6DB2D6DAB908967A907303EE1FA04F048FA6EBC531738C170B8B0F095FF3B05D14C2BDC
272F7EDA8926A77D9CDA49A90AE1387A51A24ECDB2E4E287B0F95A83AD2EC0310F9B6F396AC10479
835035FD5D4C84D91917FE8A8755C976504AB1A830ED516B5F325EA4ADFD115900D23039A2BC84EE
D21CC21E2BBE29A5E0CF28BE047CBD515DF7785F37DDD4474042B102A1F28193BB8567FF6FDEF811
25CE9A504BE5011C0010DCEBCF321824C9DA249D8DB11F79298F7B674CEDB6F33C111F8B0115E407
99E0FE1B6CE9F6B2A3EED1827A9CEB453D643FE5CE2540DCBCAF7B2EA2C8F0AE9434D4BAAEAB3488
FEC7541D57179BDEAA0BB6145EA783E73E70E0AA71A4FA58E81EB510E9FD2CF4ACFBF28E48CA313C
CF5ED2BE032B7C9A07ABBEC9CCD8D5AC9F775D36BECC252B9FE01B6AA79A70E22478904DADDA08BB
7CA3B66F3A83AEEBA37406127353790348AE5FBD144ABD8E1B32D1BCC70E2BC22A63E854D38317E6
BB97C52A6C9B0C6AB5C336CE2D417A714825DCD237F7486C33925A995CD8AD3B359176C4CA775FE2
2C6F8A7C7343F31F39D1B9A5A744973BF65D655DDB59E3495B28DBE2A877EBB32A22A4AB8EB13C67
02B239F6932E2DC8B4B88915923B1C2AFF2F876A31F765B91747D5A858BD632B0BE4F135AC484016
AE1BC01E44B6653A58EE1380B6DF24AEB73220A36FA8FDE9A152C16E049D2F247A9AA71CD2DF3D9E
653054FAF518BBC1EEB43200DB0BACA93FEA9445FA5F32A99926C4F1F2370B2E3E03CEFBEECE5D5C
DE299FE1641A9CE0C90E42E7C465DF8C19C153EA76C11791F8E112853E708CD0F6EFC22E44808A44
3686442645D643E7118D128BF34188FD313E53B8E951E605E96825738C4DC893D942C145C3E1153F
CDED16D1EE10374626F45781461FFC94C77D431BCF167FD29136A0B369631E139A59B06AC5281B3D
52470B38237B469C0E49CBE74C82A940F8AAD10E05C5DD2A8F3218C4BE40DCED0982770869190845
D2E8BA2A1A2F9CF16DDDE418B6E2013C3258FBE9AFCDACCD57B01C4FEF3526C06FD5BAB6F195C557
23A96FA3E5CDB2ADC9AA8989DF78F163F19E26F3B9EAF60D44B745FCA49B09D9CE5CC16D1E2C78C5
A28F14D3374956E9721C0542A01A731A3D5A771C7B51FB72960BB22C99BC8F216530AA86C1A0346B
3D986EF1DF68BCC46EC4C809C6D54FB9C50F225ABA2C96965F4DE77E2C5D131318231C6773F0976C
DBD016B803C38B8923822BDF160FB87BBE744D0953EDEBDE87394282B9950C89F58824D731355E8F
A3CE364F742E3337A983BD1219CE8787CFA6925B560001F6F78343647821D408B60965966C16C454
394D33268483F51984614FD9964CCE5F1AA4AB12144874A72D3FE97F4416ABE4213B4EDCA9ECF73A
937B562F978E059705E561A6D0C8B89B59B4CAB2248BFC4A6D3D98F89FF38A4D1C3E5A4570E2E2E8
D328772E11DEA2116C260B13328045139A819F5489A2C302F311898230CD26DD03E6CE3BE75EDB86
0D982FBC8E1E24D1F83E8CA64174495B2F32BDF0505FC96E9C65FDB0EB0C4ADA410F0A1C4BB4D551
93B1AA5EA1F988882A56413F77CF24FF6516CD5095077BA566116797895FD7EA616D10510957025A
1DA05064FD9176303A248C94CE2A9875C03C7D8755A1A8010B712B64BAD73BEA4195D51A328F076D
12C0E52E87D98A5269D157D544CD7B4E1CAAEA6BDD59F08D0C5FBB84A6B099BECF8BEB721A874BAA
1BD1F8CDB5ED5CD3B49A763EAA36D33837667A6643B83537EF5515DBF7659E28692E0ACEB48FD051
45534A443092E0A510B05B5B51B402CB3372A4E8BAF98A7FEB6D8BEF6B364A5EA0F3FDF301A44EE2
3485D4493E7B4C33E0E352202931188D156983C40F7A4B615B6F5281B33FB32A2E6A0F7AE84BEA2C
5C3635D7DA17371D608847EB402270B83293EC09E4B1D85996C1CC81196BE590EC9EF0F258364746
BC4763976FDDB3707D37AFCBDC0F4EB2B1502F137EBBB1541B992EAD43B5D64CCDF505FF2F127115
4857C69B689A11760979F6D2BB032CF0DCCBB33D2B6F6D6BB29A1D0E371AA5869A408225C0AFF523
CEFB08A7D3D17DF9064010363196CC569C436E720B1B4573CDAE1CD93A10FD2D4ACB14E47046B5B7
66B75B40BA97027FEC4218980B002FAB60A9F1F5A37861B9A63F696732F8127B2C6F036BF32311B8
FF08A489E88218092D57A99C8981EF8CBBD09DF49CC836B9C1968692D1FB551F47619F020289F1A3
D3898A96DC1C7D39A21B49C2D0DD9508CB8A8BD6A5EB40FF86F555FA32017B67AEC07BECD659E8C4
8DD1D43E8D1EE08A117479015F78BF20D3318224572D9C90884856E4307A8AFFC83EDD317B008484
3BBE8EB2A4E2D70077A639FE3637C3DCF87C67F1BE62E63CC67BCEF8EBD07E030524A53DD440F2A1
3A019B7AA89E155AAD1497974258A01DA45DE1D94BB9F925290FE9BDDA29EA3F2BF1E64DF7EBCFC4
23AB2C7310D9D87A5CA673EE95189135E1B134B431B231428FF2BF64C8F155CBDDAD17BCB524CF7E
ABD66B75705BFFB1DDB27B72D681D7AA19FAD0FF23EEF028B606DD20D58588AACB299A3CF38372A8
E7494A65227C1E4A231AC7843962B8A4A7BDD90F3F8B83277E696F3514139BB8DD207641B62286F0
0E32C7FAD7029DC0E092564C7CE1BC5240FCBFB00A06F075D9536F0326CFFBA958BA7A1A11AA047B
B14E7DE16761BB0FEF19ABE85154359807C339961B9695CDED59E489CA4D9BB75D86D9EDDF0502BC
0B4EC36B1D71FCD4E03881ECEC703E5DA23B3F5DB98CB8DAED81D5BA20B844A92A4B92FE5B082952
6837237C7F994786878404BE744D0953C676E52CB05FCE193E8827F977B31929E36E320E770A6F1E
972B84AFA21E01719759DF0132C5CF9692BAA487E86E8453C09FF97642600D1024ED5D6C7D5B387D
CB5E6147D20B4A14D7D485B5747D765C5A1CA40B9416DC4EF5DC08F43F0706B27B1C90E901556E1C
EFF304EA8DF8D727E4B7E7CEAD14E4FC7E76002DBC37B92BD0E58AF29DA7DA91E6F99DADF1A9CBDD
04648E2F5B811F2AF0729646B17D32D7EF25AD47E267EE53A61A7CD744C9ABFDB1EDB71C0705412B
15769188CA1601AF0395796FAC0E2139EF90FAA65D27AAEEEE319D2831A56CE82203523097D0574D
22742D17E519D95560B8445B5B29033BF3454B94F20C23EBE8B90DDF26D903F1D66CB39D3A64579D
39D136C537CCD9FF2D6ACE5F79DE696C7330C0C4EA179D7911B7B67858D86CEE0833AB1E105B1993
2A9BD572C41E78FB4A2A2421514DC2066E2F56101A9027F4BBA5D48E5DA9218E81CE46B95B50380F
560C67A5D547A8D32610AECECBB6F5A09DF44994F6DAC64F7399C07E182033BC1B9A32B69C41FDFC
7E1DCDDF273F045F154D727AFEE3CDB816CF2ECDB6733C579276353DD59C9D2AFA455935C1FCD0AB
7D57F9DD79FBCC7A45E5E5A501FF17EE1C5FF0823C6FDE29C60F85F6786940D8E3540E891B5BF7F5
D36C57AC3AD359BFAB12B215E7FC94B933386C250E6B236506FA3D151ABAD893A817772071C09144
6E5FB23A17591A4CECAA46DD46E3C41B4578F21D8894A59B72FAF6F88EE6E514FBD2FE69447D2B59
9A6AA8BC5C1FD5C25E50BFB5CE5DBF5AD5771BC42FCC3706B6E9F7E4FAAFF2E63ED1684C5A4C136D
609D03E31EBCF31E864AAA74D8DDBCA52F85CCF14AB739CC55617EFC964D6CC6988AA45245B19CE2
B63CB865DF1F1DA4A200A4A043C5CB706CD303EB31C32866ED92077AB11BF136D158840EAC67E7A1
1BC2BFDCD5894AF735D677E1AC98BF3F19F69AF75355F168632037F6EDEBF61BE5854057AD05972C
7DA8D37AE65D35738547A9D835C6351D8D732F8C0DC49D7605F00A6A6045559D3A0B0CC21DFDD75E
2FCF25522001741EBBEB5CC97DDBD9DDCE490FE3CB186C101940DD02CACB685ECCB8C1DEDCDD4156
F5F9F6B3CA53EC6E7E8A2F8159451CD5479D91BFBF91C6B32A1E0053017369330EAD2DDE323BCAC5
EEC91A595473F447355B1BDFB873D0B538BF54AFB8EAADE5309E1B74283218F59272E59619D66405
E74B5A9D6323CB76AF00FB27FD984F740601248C7206F59EF7FF4E95AF95327D12C47D2D34CBFF33
29F28236831D7F0FD9D633B940D8282E1F1D5D95616CD839C6B41A7195A22B7A320864E48943CE99
C68E3591A97689986A6536C3A1C37DA9838FF71A8C1A03094537C95D3585DF5AD9292874D8D05720
030133B02E2754DA24712B52D6D8871422C709532B09D147EC8ACD861FA5392A82A6C2981347E327
1986017B8315822B5FCB19A1B31BF6909E0D6490EC823434BFCE031045D20FFC675A73EBD7A39A50
44C3B40906186CCF6E8502CD7915F053BC8CF6BE9FDD9A0330AE943D5C9A11D60D43F5BBE8A045EF
CDB7D19C0053F4F082303442C35C432E0DA4408C5917D24A6658DB807BD754AF140CE84A34F79851
9323060D60F4EAC0E82D3E17042BB6729C69A8B8774904C6214C2EB016C528DC1428DB41075AA6C5
4E4D849901838C6B6DADF7B67CD0CBC6EE1B415B44654D89397274D4A6AD2BA69DD81567F5B802F2
684DD3516ECA0F6D66046EDA0B2B38F420A238D67D98676925ECBE6711D64DAE5DBE8AC5473A2EE9
97AE65F0715A2E5DB2C75F20D9939EF58692EDA3AEA81F25AEC888327CFA6CC13D496714E63A1A87
11FC50250D6D23FC7A8017038281F659A685ED7F1BB1ADBF8833ABC6DBEC0D96D08334E58C67E0F9
0046132F0D4FBCB9CDF52EE74561498B42701AB826A6DD77F46C14753748E1EC66F4BD3583FCB4F1
DC91050CF18B0D51BC366549261282779FC9694A7B987973C0D59F65CFF3CDB88D23952E46F5EEC1
BDA0DC354188C11B0FA191F5C11A45BB9093701B33B8E7AC1A8621793D5326E92CDD3A76FB9B67D6
860567B9CEE7B9F9056C6E9971F642DC0BCC1D2882B5BDF1B1CDCAA3FC61775A74E70CDFC128DE0F
9606091BB8E53905108EE77A1D3C506550FCFCAE454B020379BE3A7D6C62D162697AF1383F7BC8F2
34FD616324C1E56E3E440277862CAB2C02395D9937816117F71A6828344182E6B5AF2799E29A6611
9C0543E135300E44746EF2EBA57C4EABB1A15D8AC6D037F4BA2BE1EB4D1A7496F9711FC67E56D4D0
FDA4D810B5383A72ACA15872DE9F3A9890E33759CE4DA493691BCA47A92E42D950DF588C3574D6FC
72B5AF7DDE915E3F5925B3E97DEBE6A4208CE7337754045607679296C4EEEA3A3EF1915E85EB1A32
F1BBADB2904B09806631E20BBF5E57AF11BC784C75BF049B4BC7E479F1D4AE7754CBED7B11ED80A5
2DD0006FAE5CC23A7C234CF628B42F4104A490E7D59E8B1F2A1395D37641C478FF8CB9FB602B29FD
3E48D6087CAEE48B523887F27F69DB32BF80B760B030A6766F8F9B19DE70704DAF81D3DED2BF663D
89B5BD8AF253BB8FA59DF84A52FDED83D2737532B6D66AFB9EF0446ACD44BFAB797AB9FDB47F2E18
8F0A55887853772EBFD029B5FA0AFBAF10A88D464BD6F634C5839B230D583E36671A51DDB1EBF471
8ABB84D057729D514751B0EEF4F756B91DEDAD7D9AD529B3886008F1F32645F3A205F304B2A8D808
D37A38E389B8587E8D3654DC374568FCEBBA160395BE1D132B1ACB434164525FBF250A5AA30F3520
F0F2A75F9D1B7C6EAB0223C209A120D894D6ECA336B57B7F2AB0E2A94E6616D7539010C700311966
7B4A9EB3A812FEF4D100AB4C036401D21DDF8AEB393074638D154418D3A7AE51CD1F0C2D5CF4B475
3B582D5071F91E6D3AFBFB09EAABBEAB2A60A5D388D16232939B5483CF7D5C1C9D05DDC85B266F39
6F61E179AB9FAB644040014293EB53F2B50E8751F9D92D1DAE8DC89594905A39357C0098265FBD24
E407F9A22027E36D5608FAF15BD9E354228E3BA943EC30301ABB2CB105F3B6D57C001EBF8328A8CA
318A7B1B999AE8BF9E2FD530B669640116149B622EB3C0A8CCDE62449DE9D39E0F5E5E01CBBF4F5E
52B33A2BD60B52FA4A5CE98B7313FE4C3FA30FA07DE4516109C3EAEE97ABE430C505647DD8B3DBF2
BB4B3A806B14A9E0F629863F15D12A1CA62E8E055FA6ACABDE1926D3231CAC271C30A3F7AAC6084D
D88628B943052B618E4E39148600AC1EDB57B0835C291F73D29C51FCA3C5EFB1DB18A5CA47433B45
C57EB3CB28AEBC68E4171E6DE357793B0FD2A1F4E76180248017112674DAD7ACA6ECAAF209CA174A
5603CEA5CE528F20919443900636E2FC79C303EA7B467A3F001EA8CB849BCF28BF40A3364C08ABC9
B5D935CFEDA827A8C3FE2F6ABA54017D2AD0393A05AE21F7AE1F58AE1E992B5C889219DA157FA7EE
92E291DE2F9DFC244F2CF0FDCEFCACC487F0EA830985B687556D5AF53B81814DE9CE0C6C430DCBCE
51EBC6091B4E0227732E07DF20D59E9EED4D8A83761CED84CCE244BFD6A39103A2B48A684AEC9210
5C94495D54FD6690AF857E5A3915E6A15689F1816F75F1FC8D5769B240639B339EBE54BC6D84794D
50F4EBE892530351984C6F8BEBE097CD46F4FED7D46E32830A16F77C13F13D17003737482F02D1B6
F04C57B4C2B1929AA315B4BE1C7C9CB55F8981508546B67E4EBF84B6026C355C5E4E07CD98C95F07
56F6643FB1DD7D8C77C4AF4C4F23602DD3F61D1C46583071AC460E74084F7F7CF812BC53975CAAF8
B3C1160B5D6864AF08A1733FA893CE4248C8F8B46AEFCCF317DC726BC1E5F2445E462E0591BEAAEA
49AD8E4E2D3CF07F900EC46D596E9CDB3A8710A0B93CE5DA9D35E612596A6374F35AED0EF55DC46A
8E14A91163B87417259DE926BBC3FC5423FF0AE2AA6D740BFFD26981A57C8C1D97FB04A90A567296
B07437F94C8FFF4709213DD5D8862A777CF3F97723F43A4F913F4A30F7554ACDAE34713654E21731
C594C3718C0547FCDAF7BB1620B2D6BB19E65596A585290CC43F50B34A2FE6EB1E495ACFFB16DFEE
8784B66FCB9359600412969E2BDA330C421C68345A797C49728450A6CF41C926AE8EBBE80BD97863
593C3E8AB5415A8BA625957F242378948F5C7EA9C2641312E8E46955FE5C1A1824C71D3B0C9FD211
7CC965DA7C21D257587F291AB7C594459A11B977A278C74CF5E6598B0C75ABBB2FC1B3D167D7E31D
B519F4A0BDA650A3FE7F1A281DB9B69B57A23656BD820B22D0E30B07361FE7C90933E24A32B6DE2D
F240635D543315226E32487F264AFE83EFEAC74117321A82A92F4FC7B259F26DBE74C966B4CB3F4E
3499E30B9B326F72D73919D9FA9024AAC0B95B6751AD4CE569CC3DDFC399428DF1298FB1733FFCE6
240FB3BE3A2837E1A66E08B784CDD131B5A61423508000785CDC5610CE4DA1DD314131767C8857E3
3D9741EF3FD7B8D0AF0371CFFA3DCF74FF2D3B421AC0339EBC05FB4B61A2F46D6BD1144747AD148B
7968D7DF4D0F742AB39B0A04A88D66F5CF9876970879879872BFDA0C56C253DE5C72016B4990CEBB
2455DCDEC7465EE7C7E1C557B570E9F3EF3E31A22DC8AB9B17F34F48E135BE7820ACE383DB7C5B05
8A9DC855C6850E49AB7D7D00ED2D23C50AEE671B11752F0A682EFE179CECBFAB47B76676AC0E8FD1
0A47353D3AC3477A59B0F3CAF22849DE97AAC8B79935F7C57F3052DE7E13BA0FE7CEC4685C86E841
EA8C7D6734D0FEEFF538CC2AA1414EC9126637E169FBE4ECAFDFA29A08451B25954F0094710195E1
69E0A6004419E432E9319BE2AEC8D93407B25B758336946C6E30032657DD857BE9C0A05F487423D2
0C2772D4416D27FEB5CCC971DDEDFE9B8C2D7DF9DEC90D0868D5DD18850BE567A04D08310883D9B2
D50B817D0690F8550E238C1139C0A117B48199B1B4D489C9E52C58E0CA75E6C386ADD447D8AE52D1
D979FD52A50D82BBCB8867B5D49C19BDEC414929DB67A00AF7C6482A87E46BD11D8E4E52783E5845
FB2CC7439F99FF6552C7288354B436B1C361AB8C2932F77B14A50A7407FC0BCC29662D710248CA46
AC42A03FBBEF9C972783942F3721BD32BDA3273D1E353D9E013D4CFF630BFE4E7C2963FECFE350A2
860421D17D6ACA888FA26403726A0E16BD10638D8511A2C8A36C99E9B72A422038E1149BF88A7CA1
B2DB196333F3AD32D6FE28F18FE1ADA06FD25E4597936A924E71C188B9E8779BDBA928A182042C96
F6A14A6FAB5C1A819DB8E9374E32F77393734A65606809E90D188F749180A3E6CA7AD8044E168677
15FDFF350D70B14454B692715DC3AE2CAA561FB953B478E873EB19C41A8D83288451E4E910D5988F
33D83C5974DD0EE4DF2E6C849C500D0714038ECB1E9336D71D852889F2FBCA6769949699BE6BBF19
A9318CCD7C845D0EC7FF3CFD871328CF7B45E6BBBBD16094E8ABE4D3789DEAD2C930AC8D810C911C
03AF2BDA4EBA62810F19B4506592005ACFF16EB58E33D6A71EA4DAD28A2D7B10FF89ACAB4BCC0F96
E622EBA20347AE04C62A298257D1623977D185BB46B42CCDD733F72B37072B8DFAA5D7FF77E35618
3F6D25EE1D951F7EBFBEA8FA17A859B8545BDB212A6BFE9C3078C32124C4E5D4DA09404E40498F76
7B7164C13E12BF006EE8DE408070296EF0A08AF759206DB3C445BF49EAB18ECDE1FEDEFFAB653FDC
B13FA4649B35D12266FD42D0498331560E96F54D4238678F70233F56097E1944FC671D6BB1AB66CD
E0E9DC24349E44D67C36B3E3A00B07755749A597DF31C25F28D55779841BD3F6221BCDE389852DD4
590E075C1298B36181D9F64BDCB54A556C05A9EF661EA1CC7C7549A3E1CCF79B87A6E71C3ACDECC9
C4EFB05B643744407029258B8225DBF960DE529EEC262D1D3113F6CDDBCF4BDAB706BF085C0FF2EE
E8420CF755E46B053B774DF37C5683F8432EEC183C96176BFB24B3F478FACACBF1FCB73D83D4D857
2D0F15783C8AE95D7CE959D794FDE1D973867D8F30A301598BDB7F2824B2629D64B88F0FF4498B6F
3728CF8916EA884C5930677E7481F90C85ED41DD28AA00E714D3A4F2CC136E417A4C591C7944C409
70D2BCBE410A940937C3CAA118FA32317444B401968B8ECB2F0B3C8DAF6D4886C2015000A71FDAD4
066B82312A4CD1E49A9ACFA05C3E7CA5A5CB3FA713CA0AD9E66A34730A36612C72D1F803D4CB1501
9184FA2FDB3E5D067BC64B29299D5531565264B70FFFF86F5A5B03848E55D73337650208D21F35BB
D5C14748CBE17EB3A7E02BE53136DC69E8740C597CE28472CAEEB96EF2A5752CF17CFBB82F6C104F
2BBB50C216C49E8AB7E661207E1742B35392752051A1E409BEDCDA2654CB5155B770C8C5E4A2968A
A35CF1924D0C74A8D23AB811B7DCE60F1EBC1494A295C8D670E84B7B886A6064151065BD96F2D364
7BA049A444CF16EB6432CAFCC70FF2E8B354F55A192C94BF08D156856A6512403F5140DF4C8D254E
DA59B2B3ADEE19A35E9A61202B711193A7E7BA8EF427152157DA5A51084EA46510864E1CD7B4FD11
16E74D7BA769ABCFAC556BBA7CC528C18003A2AE059CC97C18263500667F6A9A8C421F2ABDD73EAD
82D9D08940DEE1688D4AA200ED80C3AFEF6A4979154D99478D4F4EB3738333E8581A755190D87BE3
09A319ED170A107512F056E4C619D4BB1615BA6C0680117610A26462F267B76F9DBC9A7A3AC08C9A
512A44697082A2718B62FD1D565010AC96E1006F958070AB7567A33E1FF7BD450681DF6BD4EBD265
CF12726A7EFDEFBB9BA1E596BC5C2940A4FC9DE60116C9082138F1C672977F4AA6B7986ADABBB2B0
651A7B0C06C4BD405C58B8C81BE075997E118E10FC008AD1F9ACF9F6AAC6C9E3F6DC7FCB838720E8
D0D9BB99F203EEA2566F18232711E832810F10DD4E2DE44A0A81603EB1162E1BDB60AA1E2D771EC2
E6E2C3B39508E5CA03A1E2A7F2860BC6F0B57240880DF54C325F4729EEFA1D2753D57F055CDFCA5C
E9C6630980C7121FC21E2F7223E6111C18FFDA0A0A7643A213DE9525AE138814C4183BF03A26A36F
EE9199821464C845A746945413629DC53F5A2B0D8CE9282B580ED662F2F07398D6A8B7093CFCC6F5
E0F5A7926D2862AD1CCACB84D85902038551EE3EAED02AC7754E3B65818C530A0252C049A68862DC
A459DDD937F7BA64DB16AC86885B68AF46422D7C4923070E20CBAAC9F14E43979C5D5AC4C9321016
7CCC52E7DA272146D68D8F61DB4D60063E74F6673B41ACB601DEEB1DF73517A8C5388F00E8A9D236
9C85DBFE4C1E9864AB52E09F465EE98C194151E66CB98E6981EFFCADBC48532E9795290CF745FDA9
CB7FD40BB77C148A8B90C0CA50176103E2ECCAA57030F7C0882F1E891F9EEBA077AA4992FAE38C75
5470A4C35454EBAB45271DD76E4DBB2D9147817F7D3FB800EA136D3F27C84B4D45ACEAD13D3C91EE
BD6836AC04F95E578D1B7B8CE5B718E42FD1BBE91EF9A7873F0C6DC59AD231D08CEB4AE312F83F1A
9310155D2C4F216A6FC72385C899B5390EBADE7CF7BEB028F73DD76EDEEF639E9EDE034ACB25BA57
8C7BEC3581FEE0B221F7340570489596FC60EC805405E0D2ACF0687A62A75358B3878972D4C039D9
07D868DD00C5F7F3342384C09B01F1926F7D37C2B862FC516361253CBBDAB354898B31B1FE58F773
61517F2C2E106708AB659D95CE3E9E7777B7327DE01AE2D1E0C84B9EE3887C094C149700CB095D5D
A5FEAF1AA9027AF257576A7370D79FF4DB98511AA27C5C083FA0CA60A3A5E66B8DA9A22FE5DD3DDF
C529BEA71E83881D8B010D140AD686DBEC9AF4B331086F6556B695CAB14BF24B5FE64382E6F9BC21
5E9EC40C0914B1E27BC25F43E6F555B551726A8D9CD590D5AD3732777EF3B00CBAA89F8E8E0E0347
7D45B00181A7B196FD4919F110C0F2C0F1B41231051AB5BC8F8025ED00C10F2C2F51E97B622A4E84
E6AADA59F896F83EFADE779B37FACC56BDCA1892A3BD965B65D51B55AC1D73ABCD16D0EADE55C0BD
3C1BE9FDB323E9FBC9835C63F757051E29E773D3491706DEEBAA0F1182F0E02D0CB701661B30770D
94E240E1358195781006E18CBFC2D83F229A89C3066E35CAE1384A0266D5A37824A089E855F11209
9F723AF03BC1C8B1C0BCFFDEBE3EF73A40BF83F5E038B63267DE5413B88D30155E62EDCFA35C0047
0178E5558CDA2B30C4EE2A9854C93E0E484D4363E3614E5BE829FAEAE51935386D20DBFC00B42952
7F56FB045EC4D97B3D649415045337AF44BCF4AD9B9F9BF3EA72151DB616FF8F6B13EF66516D9640
67460FF123C7EA525A97F1D04BDE9D3D495602620659F6E5DCF1AFC5360D1C371BDF9984C4A7B462
180A3CAA7098E0FB0BDCE694806BA466883BD28D77DB4CFB6635BB7DB45B4D83AAD4260A4CA0D411
0E251AE7476A95327BD6AC1AC88F85CCB705FBD09993B9E2990D51C37F1110F78B887C54E4EFDA80
4ADAE5D81477913B6938FE1B39913C6582021A1ACA834500D9D75C9942CE2375D0A2A73805751EC0
970D6FA62D4354337A43D85DEA6C6F3334F40221FC473DD79344D028FAC689645963B371A55CDA92
F6BC989F4F1880AC11D8A056DF7A0EE60471800126526488B95B785698D2AC488CC027D31190ECE2
54F80757DC9B4FF18171409C457F5FC58DD1D43E8D1EE08A6AA2F374B7C245B7A21287DC333BCB1E
EB498A2BD723EE6BB30B76E574773F70A61F1E163A25941531C049ADEDDB59AE75B7A6725D997752
10ED356DD93D0F0AD7EE6495F07869C570125125BC84946F6AA1152CA18FCAD3B68004A7F7AFC6E0
9EE6E1B365A4DA15DA95AB980A566DEC7394F385FE041B3B7F46D62424F4726B55DCB4BD3625CA68
1221CE01DAE78E24F8045EF21F85C13D27D1F0F1B589F936F62F699B93EF05930C6F5730B0AFDB7A
7A829F2ECBF0DD196ED66C7E4E4E7E05B565BB98385F017D01B1305856DB747C3634BF05DAB08836
029674ED3A4053CC3DC696F758F86970F94034B4F0DFEAA4DBDE449800DB040B55E7FC83E6B5584F
A00F7C70ED18524037CCB48A22A5A69506A825DED81D98FE93177DEEFD42B485013D4C4184CD690D
714530B56E355FB01BC92DD90A7AE8095748A872F79121A28E965E6149F37C9D5F4DF64574F605E1
B929174AE0CF533F77EBA0E10862BBAC46BEBF583B951BD0BFC5128B08CD998DE897033E7CA8B198
625D865701394543845CDB7A45BF82DD8B6319658E28B34FD319E38E650869742BD2672623ED9810
8DF14CE5C911AE0AF2035B4F9CC0D1D84176CF3AEBC4834E8BBF07B7720521C4E6C081A962FE29E0
700C4F4ECFE92C39BEDD64C3DDF52959A4102CC242C35F56139643F22613D675F970CFDF8C6A57BE
9D168C9CDF93915F66A5CB37DDB9B8B729F8131391F9D6EADC8BDD5C13D22A0EF967622F3F7C08DC
C422E3D41B3BDA6B4520C98FD08262303E042DF37B9911C1447F3DC8A854973323E1C380A02DACDF
8A53A0D1EDE9BF34A50E8B76C5AD5B15F8E25B2783BCF4B1247309E9B70CC951CF3D98C1A25E9CB7
11235352F3BA91FABA828F2D7D91F0FFC50852860C531C20A5FAAFBCE1197CA367F0F84DEB86A8FF
A9FF4C252EB2633AA2BDAB30F2094721F482CF926DA3299452177B79251B311AA60D4CC82F5A9F50
E942703877AF1C10CD92DCFD16CF19BC7314FDA5A85284BDE964DE2BEE782F4D52D17FD2084E0A95
59EBD5AADCC74A6DE64C1F799385F5EC2E2F5F869F78F7289A26B03A9FD906934C3A6BA4A7B36E7C
3B77A7581BE9CD62B49C34572A870053CBA85DCDB9FDDE407B29CB3D02AD1C752B54DBB995DF0F8F
CB117CF8500B97849275A4625EF9937AFD7C8751B9B021E778F7DE9A9B191BFC470823FB8EA919BA
DB8B68755DD83C6905B118FA18FAAE216E2494FDEE9C1125C3941092C592DEC7A5B0C763E7E0D3CF
DA02AF9FFCD234A01D75C661603820C37E9A681356A6DB424F5F991FACCFF78EAE3518C0747C35E0
8EDEA2E108CBBFFA0B2D3BFD612B5743AC95CC4A0580A6739BE4EDE6CB1E8B2F4CB5C6FA4572329A
06080E0085748067462F3EAEBCAD734DDA18BF206EAEFE9F882807694B80A63AF2F40625E98DF55F
BE08AEEEC2C1BFBC16F1BB4D391B17122EFB5FB539005A613EF5C9F154BD50F05862F813F2083CEA
149FEDC651191259BA4FAA658A42AF151B03A7B553AA79726A44AF9175A724E0D65CE84F41F3B7B0
E0B684656EA56B4E7E654946AEFABDABCC4F3876B3C3A67373F4133FA8498DCFEBDC27476FBB28C4
003FBFB063267FEAB2B2BB8DC647345803B2723DBA8905AB0741137C43768B434CE118954AE55DD6
61AAA1BB60B87ADE97D4197211A0C70CDD7855783B7C570FD742AE5A5940A3D90F9EFF687C4F1E4A
D3C4F5C3B9FF20B61C0076B9FF060EB99860F31C41B5AEC0D2C4DE626C6059678DFA35BAC5F2F171
A3BD00065AB2007EABA499E4E7F30EB994F8BA757FF9BB0C9A2E3E384BC1DD4B62036E2D70819AD0
A535816761800CFEA50681AFBF0057E69A0CDBB4BAAFB8B15F7727BE1169BDD4FAF692F9CEC12893
E4E4425DE4CB20F330951EB5A7FBB0FC10DE78A7F9B0EF6FA629CA13E8C2F616A1BD42B1E26E2A0B
533DEA701AB7BA93526E2439755FB9BD5CB076C3309E73807A5935AF6CDBBDABD5DD7B036324130B
8BC40163FA0999364553CFBE351509F8A5167F205E228ECD66EC9375D0E0713563AE75B6C23423AE
63EB67167F2F4512BEFFE96B90913E6920F1F8B7139F1CAC9E38482B6CD26576776A01103FDEB164
A176023370D08906E2EF27E1E8B6F6C27EC67A86EA36A6C82B681385F3A60AD53A8512E0880D7ACB
5567F2654731CCC1796C47E18DD6CCE30F65E27DDC5A3E56BFA0460DFC3F9FF1E98B7BDA9DDCC615
718D7C6CD8DC1270E70FDD4973B287396E2B85ADFCC83C71DBEBB97346E858CFDA78713C0EDEFEF6
B84984D719C4729C0A3F2A7422DFFBB2AA5FE61891D3D16CDC1BA4A84E7A74B0076FEBE0C2C74F4B
B9314E5246D7E67DE23466D47C8AA93AC4859B347D8CE31FCFB4D41137B51C41BF19D626A59D0999
FF2A4FA5FE6FA60E029494EF99C8B00700E6E752F4F9ED52F2AF5845563ED8AA5D4E19F82DC0F87E
255ADA53AC62E3D7BC788EAA135431DFF49F2D3ACB61798353B27409D149FD635690F8AD324804DE
A99D12B02F15D9C6DAA01BE2C1512BB8DBE86EB31D7034866C10558C008D69DAD8830745F2BEFC2F
FCD957D0FEC30BFEC54F3C440F3A99BFDD7C6D0D657402A064F2656694E5F5A5524CF4A7A2AD4625
5DE9D2E9916DB9DC2C39986A221C31F89A1884ADBF7DD62D4EBD47957E7A359F2ACFD38E073E8502
5F907941ED233EE3582AA955CEF67A8ECE6D8B301EF37B7D40ED84FA9DD604C74C8E870F9C26A2D4
DEC8F03563D29E1DFB974CA191D4696D877A468082951B02A88884B9B760961D9C37154F32D54512
4F0E4357B68547CAE9CDB571089752D7881613E7FD8DAA8CFB98CA9E930B48B78AE13523E43A3568
7B42DD2F0A99034ECA1DD782DA692EFF6AC99D6734DF1AED3616B198E6C242EA7A9954B7337ABA3D
13EBF06B95E16F19047AB0EDBAB6A8928D81003E593C1F134B0E2B8C250EA251B59CD04905F57016
1662514225C393C42BCC172DD23D8871908522CFA5CE113EC05F39E4583EBDEB5DA425E4627A4A2B
D5C511F9C9C155BC81D0EFAFB0D0F2E96BD49A5C942933336EDF9AE0CDCBB159761DFC50F6180FB5
024D2E5C2A20233AFF282FD3B1AAE9B65D2989BB8176AA8C7A1F58E43A9AF3A6D0168CADB6930706
C4F974282D4A23F71B0A41C75086DC1C45CB98ED68ED0E4FC62807EDEF13C6C85741B11FA957D791
D92B750F3B7BDFCA7E148149E55EDED66700483C4D5BFC3973580F7199FD99CE6B358B508FFF5DF1
78A5E495977D851B0B06DC7F6B38388D5C94BC8934584D8EE2F4E0CCD3332A737BC066F042B14931
57BE93622E346FC6B293B8DA0D3EED02508AD2183454FD4D5D21235268834B257EA8B06117F67589
3E0505E64709FDE03F2D5C82B163C29629EEBF5D408547AC363758D8D134AD7B9A55AD9C7D90B67E
6DF3AAE6867759D2A75993265118BF6C5A261C6D80EF039A0163BCF8E6B40E643D1BF87BD2592BFD
6A41EFDF9CFC2E6DDCA83FEC28B5EEEA2E363C20AFB4A13B5EEB2CA3BAEB2CA6F4824AF1A59E4CBD
884CA4C62852A095E4B13CD018669AF3898DFC4840C874B97408C811E431163887E5BB8CEAC12FA4
A1EC50E8305137437441AE0FDF8FA4DFFFC77C05FCCC41696E40889A02DC4B1267D5B892647D6AFB
BA549F737543652D3C3A051E36BDB692DD7EA0D8964EEC27BCAE8EF5FA853C54D67A8ABEF7B01FB5
AA473DF48CFBD3D697C9B55C852773A35B9A7C97908DB701AB66DCFB274A824B60E275E1CB341147
36B26E50EFB1DF01F01688E09E096533E95B3AF5D09D7823DED38487C58B4F10D6AC76EB48731CED
78AB098C452AC83CCEDFE4E8E4AEB4A93A715306A096F262BFDE5036F38A3B733B1A0134904A3EE0
8A9F7C2723FB5D0535C5B57CB80C29E292A49AF936DAC66CDE5C01640490109E679FBDC13F892438
D70CAFB12909FD2ABFEAB23ABF6D129F5628B36FA00548ACCC39C8312030DBB87364DA44FACF3818
D4C8ACFE3302B1487D5CFED16E17B05CE9889219C13C9DEA28C9BAE5D788578C309CB7781244E30B
7DFFFAF5A9F594B8781F849EB20B1F3A346C2D697CFFEA6AB4134DD46C86BD0F89AB3EE9DBB2F87E
988D906C21A43E5ADE58BFE82D4D4009A39EA3D1E779FC374FF21B86BE48AA4A33186DFA0F97BBB3
218CE963643EF2A35788D613DFF934139B3EEA36377E67A713D20BD3DF04720AB49834E3FCD78908
1FB726CF642A5B87D5D23609661F7D694EA0256F3EA0DBAB7C2CF79CF89CA0FC9D25281EE0FC16B0
D089DC5B156462343A375F1EA2682A53F70A1F239D58080F4F884DBFFA68CC6D63365A8CC308DC5C
BC2387BF3D3107C95FF4DDC3A902B31C3F414355748B10518EBE00C92682CFA413FD071A16B8D129
4021B0ECC5025E33F6116C89C7B983C6BFC31C5C8D7FB5E5E81D3AC500123CC05B3C8DE01357E192
0DCFD172EB4B488CEB9E1ED5FA1D235C96FAD22B319239FDBA08ECA2C5C1192B4D7A797ECE135228
6BBF1E59AB3B54B8886E67A82AD971DFD1EB21CC5E3512CA922F9B870A48E6DC94F94181E422D274
2D3A14FCB3939FC8C1D62CAF79033D6EF4DCC93751BDABE588BF5D97B52AFC5084C5BC17246FF977
7AA4D738BB9B15E534ABFD68848B879A9840EEF4774734F0BACED5E7B6177DFD430E0497E36D1077
7654F351348BCEAAA18C3B362B2791A006782C25C9D544CF1594EA623BB4C782C6AABCA95F9CBB1A
8C86318834E1430376406D2B6CD5AB09644361B83AFF66C96CF549C2D309F7439254C6C3A5B210E8
23F83647FF420BE66901C317349C1B305014EE7E9F90DDA917E3F853F1A8AF3DF1528A81C50B76A0
F02E933229C2743BFA639003025697612BFD8575DCEA0BA5FFF805EEB4D9FBFA8D2014BC239E9D5C
4C87E36D1C83E010B92F43C06733976BC84AAF1C05C0A0CF45CA7746ED7E1DF5A12F2401C0FFBEAB
EFA199A7299E4BE5089C2CD83E7838F163F6284FC299B213513F803E93ABD8D759595DBF513D68BF
96031B9FB95A945B7C9153B0B315436C850FA5F1415AA2C9565F6FA39E9F5C5FB265CEEEA8C98E4D
00A72CE7F9F6677DCA7E58C1A8C111A9C6C44781867AA5FC71F36486AEE73FB81C03BF4EC728E43D
75564244AACA3D66B6D36DFD38332AD05F150D4972FD475FD087E13C9312D5A17A83411B45740153
81CB568CF85BD66428FF9EA2C07E7BF8D0AF4469AA367DAC0230650036240634AB81766E832EBA8A
2D8BFA402DA804D264757E74B3465EE21A1EA1C92929444DAB2EC83050AD169F257B77D3F4B9BA61
B11361F5DA6DD2DD933E101B64F9DC82945A2D421807F09F3E587D4B13BE0FDD6D7133CE890C3AC7
1D0880418880362E27635986795E2E8426A0A7D7E8E5C41317209D957B53B6CB9E4EE7C3EEAF3315
E006B7FD90E7A58FAE5289AE513D7751201459BE029563B58D967AD24E90DE5E96357D37E86CAEB1
6059CD8593F92617AF636C7D32E2B074A40B6A1C40828313C8DF1BCBB002DF276D424519EEE2F234
FF9B9B27126996834BEFB6E05A7BFE958B4AFC810E8B77F0EDDCD43E81549154F81E282276A7133C
23650ACB159EFEA53ABABAE1C1CCEF5642898A5605A285205DB40DF6C768029D8CAF85C520AA66CE
5BF1E0A0520CC94917FCC3118953403A1B16312096DBD56883F03E78A14315A5F97345E13C363C06
3A01D49492349D60A9114A77BB9FD48FC0C3AC76D190204DC69C3ED4A265B8148F2C5F2E147A504E
4F373637C065FB894446031F78C4BDEA68088681E0C5099CAB1D13833FA87AB96E511013A9B3D806
E71EF6E0A1442C91FC2A1795A13145ACBBF5D18880695EF11832ACD328BDE6E0A7308B12759D12C8
6B558CDA038590787704BC1BF49EE8C788C41594332624D56082ED8627EC110233CA328D2A0BEDAE
3511719EDAA726F338D324D1577593948A8B9F0300F27FD4420638C6972EEE2D6248B87643275DB7
69F72E8F86803184035F6A539A7CDF43A79886ECF110ECD7053FC04EB5E51B3C7625B3BF95C0F5EC
044FB7226281BC723988AC2498ACC0489DF0BFD1DA82D04FE3ACF6B63EB269BA9489F8D5D07DA9A3
AD04BA924B99B9C1EA64AFE7BB2886513EA6730462D4FB5DD82659C7DB7687F4CD8E006581A15EA7
715E274C9B89F66F1ACE9C2AE7698FCF7479A04F2208DEBA6DE801A6D184A8A9AF6BC1B0E37CEE3B
323DC4EF93EAA8219F946DB9F4D9C133C6CE0FCC6884F9C2F3A816C4ABEF44DD6256E7BC4574600E
1D825080660BF6858B415648258399839118F3C11410C1C29B3C208A3B54AD5D7484708DCFBCA04C
849F2AAB79E4D96328D990C63DE05DC8E804DDAE255F94FC3D56270BAFF6F86190796F91BFA018C4
FE4FAEC3F1ABE8ADE43D0DA18E710BC1F419F77DEBAACD3BE011BB93E111B18CCEDA8EB0352934F9
690F3E73D71655191F150BC3788677D1FE46070FDB354BCCAC8C179009553A7D67C87518131A4D8B
4FFF85FB9485C9F30F4CD31EECBC4A44CC267F6C57AA05A11C6FCC09B5CCC83F189F6A32F8EA56F2
2D20DA4D4008F08EFB1487675CCAE22BC9494441682F4E46839F0F4D2D16AD58AD0886C60C925DB9
C7D9AA1A7FF41C94B6289E1B72382789006F40B99B78B05ED1FB1F715CE4C0A1078AAC02EFBE6306
F53F5F7E73DAD249995DAEBF17E5F55082CC6885A54F93F1A935E0389FE54E8B1B6C5ED19D483620
A697873D5F18CE9A48E3C2C1C871FD4739A78782D8112602DDF8D4FC497C459067A6B118AA998740
6C8DE97C2F09CB9D388D341EAEC0A5BB4BBBED92BE59B273C77F3D6965418669BFCE0C43D5C86275
D8E658BE1893DA8E698DC858CA459711969B2CBF4CE294071EA572496575CC35CAF57ED49C2FF1AC
CC21E19D189B7C2A1ABB1AEAD7185675413C224CC4C0E1AF4EB76BA9F44148A95D8609838B967784
2391DECB30BB0FEB92CC890F224FD2E9E9D34466D6091443CB69E845D4419F9A04664706FC8D2D15
9002422367F39CA1B1CB1A6C32A65F46230CA2376C3E5125CDFD367514E087E59873EEE569B7F376
227DB126060F063662F118C7BD01946BD04172147B601BABA952A01E0AD31AB1147D48FC2C3F52BB
75D9618E6F03F1F1EA393AF0E8474025F451616C4ED236ED831E14F40BEF5B86806B73ED64AFE7B1
2A3C1F5036BB9AE79862EDAF13BDFFF06C94939AFDA1A749364BEE73449520111CF56181527F9568
F3189652FA7FFDF4BA1086DC5992C6E0282B6F88D7CB73F485F8A27A77453C151B0BA40E294653A9
73298EBECE8132B440ED4B4437283356B79CADA8198512A45044A7AF04CD02CD4DF7F47D5D1E7FE9
52C346B01D03D1F69904D1AB5E8C433B0615E88CF4D01B3C96361F82B5CF7CB4D92FF3971E44F0C3
317D3C5B0BC8DF4BCD4DC63474D0E0B5BEFF3177E2722D4AD4AC4B4AB6269EE948BBAB6019ECF2F5
846A3D215F6C0D999D489215D4328875DE21F2CA243CF184280B229ECA4B8A9C5290973503AE5883
03C67DDECC577F12B41F0D4DA266772867F9D93E1863BF76C6AEA5DE3FC6567EECE93D96F717E39E
DF536ABDFEC14DF6748DC90A2CDF6066246DF69D2745D2944123AB3A6ADCFBE7C74EA8E8D712AE86
F76B3059178E78FB2FBE8D1F25831C70F58FB6B5922B371A27501E7463E01C844A2226CBA263B570
4E5C4D3E50FE31435437E1ED39E6E3BF47B4E2C4588274F044B3294E7B2BFE302E76EFA3CB74108D
A6CFBBBF383F5C456128ADB5E667E1F7ECB4C3E00AB8937769E5A2830520E9FC0A1DA1662F881ECC
DD7967647B5841D8FDE1DF7C9F5475523F236005EEC0DF307BFCEF379355C30A83EDC96D6086E224
388DC7B5E951B819347AC5A1F9FBE7EF1907726EE7E972AA1DDECBF7F72658C20FDE99FEE686D7E5
01A7759DEF55169938F34978A6BD4DB49E494883F67E868A9AB177FA8E6F81157A95A03B4D9DB572
EC1CFF33B450BC13E00830BBA20AFF928CCE04B4F79F3795DB54A4A8B5A2F3CB323194990050CBBB
C7CD32103E0911160FF4DFF135A77DD0CC15867B994CC88E1EC10E3A097D329DBB90FBB62981FF61
C2521F9AB4B9393C6764E5B4361D0FBB1938456CE437142F0AAD9341588BD15EA0F6EDDACF12A62E
C025F3294AB1AC45719C5EFEE94067390D579AED4D1D36041D358CF1A24446176DCC808CE2D6CE02
7A2C2F6E517A5ADAC722EE94A1710BF61254DB4693B30225C12B9C4F856E1D24075327017D6B288B
B52EDE713B3710778A565EFF6C89656BE3C5F590F6ECA600390C1BFDE9B0EEBC2E4FBB9E0E2F405B
39738F7969F64E8228494B298C3FFF4C7DED00B0EEC336B7EFEAA892C4A80CE9ABAAB4318FB34348
93AAE6A90FF00B892D1DEE254DACDB268A6308E91FB628A98989956958C9634896B878CF93F4E0AB
A0170C1B7BE2A0C4A0D514D7BBBC4CA114349D4D4985E96DB7E2ABB752C7828A9E36D9B0B4551DCD
D878C06C3C68D2C214EC8121F6675D8D03545606B582B09B76B6D8608DFCED5C4A721F7008FC2014
1D877353E8BA5DEB1CB61F7C956D4A9F8CFFC8C4FF81B2660AE4BE45F7A63141BAEDEA05C43CAC2F
A04163ACECAEF90F61E0473E5CBF1F1994076B6A72CB5C33B17DD57E2632F7C6DEF7837F8A939055
CF357795865D86C7745DE54C6079C791850B20C0C7349472FB6018521DD5924ED1505A1B8C8F9CF4
C892CB40795C4ADBA3CC11C8A52A1DCFA8FD334D7F3C344CB4057E80A4B66AF6A97799F8DE817CDD
0202870BBF42E76C9BABD2D9B66D10F1A68388AF1A511887FFC50EC7D07581D4C4FC3F6C4F7EFCA9
4799D74132B5EA25DF0C9557902C7EF1E04E612D9E40DBA459513E584C3A3EE5614ACEBA165E07A7
CA3394969C2CF1FFF28B1C7DA85451270DF0FB71DE22A03FC2F17531FD59B12B55DEA7F5F56B0DF9
34C96E26124342571BD04FAE6A12C6EB0E21F06275605FABE91C6EDCF55B298BC4CC52891DD90360
AA5FDC150004BAE65225FFC42D13026F9C6FE343D7CE2F52229B4846F6E23BB2BBDB6DCF60F07A74
8F19F74A1168DC5C67BEF840A3C68CA7A4D8CE7F94610F4CEE989459D0CDF1B194C63A2B82479746
03A89150C4C6AC67AE3A1341F9516887C6BA254F81C5B552C527765A52ED5C4FC45D575F606E465F
7C2EDD2F5927319BE737D48099C333BBA84486F5F8CC0B32052DB6E57DC55A68019788DEABF8D649
A531C1880D07E425D55D4DD4F3966B2FBD2A0B55E5C429051DCF0E3B9CB1DE6A5B3DA05DDBBDD3CC
1C81877AED2BD272FC7A10707C07DAA54FD6CD37E15C247E3100A1A0C527727B73D45C8E02798C44
1864A2D1D30FAF94121F0CADA24753221C85DD5B43E5F00FCAF73A1E531D9453307581C6FA28BB5C
54D93F149D3871D2E017E6E7FFF7B0BEC71B83AD12AF353CD13311D3A6F16C51938986C9B6A24EAA
06B8BE6DF27A5090B3B120D1D1E064C6C1745536C6B0AE5C899C3DCA91BC38B7E900D9614F291B9D
BAA85AFBBBB57D58C3E1FA8713CCA1BF4EED469773EB4B9605125C08A8F7E998E37BD893F3533232
ECDF47D26E8B2A0437220FAA760DC8E90FCBEF59AF6C1C55FE1A28A4C98E2A67DD5A7E55BD4FE272
15533A56561F0D80989BFE15B321976CDEF26FD6530EF7A368A7239CC55D7AE2B8F0E980DF63CFE6
F562F3ADD0AB906B60682BA447CE4A86E6D5538E13C6847791D8A16F5BA29E5840847A7E33AFF57E
BBEC1A5B329A461FD0E858DE5163A2120BA12839C3A216C44F364452A2D6401EB549791012C4B65F
4FEECA2B73B2D88CA49B44493802B01A23321470A2593A8F8ADE3F88D87247851561372137E11D10
11A733C671C71D33EC939B05060C73697EE577A8F2BAE08309585887E5F314BCC642BA2715B51E0B
4D093F6B11CD37BD9728EE90A0C92D15BD1105637052F89B417F6F36340588601C9C2BE9526D01B2
E88EEAFA300E38B0EB5E2B54341533B31DA1193588974DC054FFBDF374960D28F0C8C1AB8505CF5C
64988DB86E17213EF0D9D6D52ADB1BCEBCD02B5E16F0866D21D7C0FE108D551E695CEAFBB83AADC7
362727C47BF24C482EAD6F122F1F35923DE5D6A248BB36433D044F73C944E6CE4D9FBDF0417ED53C
8F56B6D389519E7A539D6BE9444A4747957FEABCFFDCA5FA54BFF46F637B3A3299988929CDE008E9
E3C4CCA97054A822C4AAD01ECF9861AF6238E6643358B0EA141B0E161C6ABCB45F38740B344D4112
9D4E898DAEA8F2065263D68D97966FA24BF88E61BD86CF2C7BFD1F058FCF04AEB88F3A30C9D446C6
3611112CCF30F163C103D6C7C5AF946ADD33B50A58FCD8EC612268F7E119BDF387104F22E4C2CAE2
DAC407F206186F12D93BA87711FB05E6E96F17DE333305196FA7C33DC06255828744B590FA0E67CC
E4B0375276FC7AB9B324978B15FC228DAC17F955C7B3D441C540192145FBD002EE20FBDF6F397F95
336C0A056609E28430E123A432EE91594E20A8D9E5774FE8768C84CC040A706D8D3590BBC9AFE373
4A5536162846B6B7BB7B248924F1DAFD768B9546BD2A2CFA1203D6A3FF45C8EBDE2355F01744484C
DA9FC337CF7D9D54106407F54FEEA81B77BFEBEE088F344CA2E537644B615D8D6B6A79D03F6CBD9B
573FBA87EB00410B5251A29007CFB60E711F642C19847F58333B48F66B6758E4ABE524A4671B0635
C491341B3CDEE650CB9F774A5B6FB92AA70FEC7D9A057084214D81EA5A36A7F8EBE9922A70F2B102
121736E0BFB178A08ADC0A58E2A9DB347FB9B0BE707C038CC19A5519C3FA9AAEF660653086191E59
320D0E696218CE1E8EA7DB5FB3318EEC98C130F3F1C45D0D2401223421FF99BD6E1546873C6F12C6
F45D2E1C3EE41634F5A415FC8338A18EF2299EFCECEE00F9025E79610168548BF2A52623A479EEAE
CC55BE5172B0CF07F9B04E2B2AC08A2BC839DFBA9680F2BB2E438519BF3B434C71B4AD9E64262C76
9F6C1AD174FCFF3F41B5BD7652AB296C543F323F0A16E88C6D1FD3025C33794551DCAED303B57A87
CD1E7FA46E16ED357CE0FEBAAD2678A4D84E4D6B1635F412465C0F3E7246407BDDF934F0E2E0F5D3
EFE318D7D63A7B6BD0CD5556B6DA811D521408EF336CCE2D2B6777AA472A9EE0DB9FE0D6914059FE
25EFF5D7E3D2A6EB96B23669118B9EFFEE5B7FB8F1EEEA355998BB48430156F14766FD77605BBF80
CDEF19879E8F8C07B6998AF145B0AED86FA94A952F2F49D2891D41AB0184EFA8616B139E640A3A9B
D808BDF79E283B0CC4686935D0D96630D590A5F4A7C71C05E110BF3CDB5150D8CAC418AB25419BCF
DD5EF0A2015305561CA26494E267BA89892AD21E0BFF44D48E330694A1CE12183B9A7E4E25D78EA3
498EDF9A22DD7718ABD06DE2C28D7762F609A1E9A5C40A878FB8AB33A60383152A119B9FA077B109
90AF19C261CE43AFC116593C30BC27EE4D8CBCA0C0298BB84327FDBDD93F073B1E06F71933C0323A
6E7FD2AABA783E9BC995C4AED621434B82B34424B768B4427EE65228E612581B0B8A7AAC3149788D
FDD106A6AB93E01771802AD93B63EC386B057690E5C34A409421E532C6614EC61A0197C13EAEE438
35ED9BB38CF811E39CF8F154684E3D8B12E3B673152B82DD9B15A2A68A6163D2CCD72D3117F7C24C
F1575671832ECC4AC6B912882C0231050D60ACDC7D6F36C6BB4E32B6019B32D1DA08C7ACFC1DF451
3A338FACC16D297C56C6138FB02FC7FB5BF7B9DE4C61B63C6B37B0F9CB42E6FF86693BAE1CEBB60C
9C15CB6222F547E0D0776BC5545A73A2ED3C7799F0CA3C2D5EE17849DFB15C6ECF7C2846AD10870A
00E0810F35A57770EEE9D49D05B54500DF164A02FFC324CCFDB5F828AF7307DDFBBE647E98909C73
A3CC6BFB360042823C678EE6ACA0D658C12776F2A573656073E4F40505F5CB4A3D340B034B0FBC29
C3B6B055D23F0BD47E44B441D430B8703883AF8EBA79081D528AF5646340A27291472B8E1F19C8BB
B4AD17C7EA1FCFCC7B52E6EBAE0BC8204AA52C08B3A63B2F07FBFF20092139143A24130191C41D2D
69077D71FC204C5FD41275DCEBEF7E5701BFF6C0A4217F6F60C2E37697C7F1C35D2451B040BA0D28
0C9D23AAEF592BFFB436165C314C3CB75223D15694B6EF312CBCE8035A1A9172365FCCD119CD5DCC
569B84C6BBC5AC9CAB6942096034523671156FAE2012F6A24A001DCB2F35A8A031A2366CA98F1E52
944B58FBF1852710CEE0116BD2C7D68DB956B15FB6AAA147155E9F179E67357F231F8252D728AF12
49DAFCF6AB4EBC8637E1BA10D27555D2FAAC9EEE5E51C8BBC793ECC6011C4FEDDF7116E719147927
0BC11D5EDD9215A4E8087A6A16A591BF7ADFDB69C4A03361C0DD078017DC5851BBF60E06A86C6C0B
E08087C99F4F9002ED5206534913353AE16C4F358BC1564A442CAE506A107D1FBC0B9ED99AFC6633
209BEDBBB681CCE475645E92155285C00FD6985216CCE60064946F94778F7AA85ED87F5762C20FE9
DC007954281BD6FCA8554D2A0CA5B76A3ED42EE5F44F3B276E574F64B20E1AD489753903ECD20B4B
EC88ABD1E1CF5D06AA1815AB771E350EB6D04078EC04616B977CDA8CE88C483DDEE9F28D58366D3C
224C41D19E550B5ECB9775F569C2D391F61C4667A9BD11C69A88473AA7884B823F762195CC403823
690A32087893C29C63100A5935842F6B612C95EC9B5F07459608786310C8AE65DBBDCFED21B43191
874E20D08F12E1384DCE1A990CA5F07DE36BD012DC9EC558FE7CC44494F48CA3BCBF1F1F11BB98BA
EBBF8691F8590F84AD849923E656860EFC0EC27496FE6D6C185791E3261027DEEE4C57032547F94E
7D593F7885526AAF054BB850C02E863D831ECFEE61A781B89867139889A362F95F48A837ADB955C9
939F609D2EBBD56775151D2EA4B09D38FC1D824A952EE7E52849260DE61F07333076CF887A3AC2F4
CD088C29E47715C5242E2366CB493B2FEB38C19FC159EC50EAE88409CF0A30C0A6823C45D0532C2A
72E45A17916F6CEEB475C4D4A19372AE271326697CCCAFBB43D92C25A052797186FE8314FB41FD94
2A4B24548866BAC19A83BCD2E6979FB3C7B70B075DCDAB3EF6B6181A00A98AE73B6D968EE2DDEF07
503A92E4FE1E0B67A90A2F351D600DF960101A15808AA99B3C680A8F50D5CBBC96D98A3A2AD5F14C
43857F4CB9DF9372FE74B5D6CA9CD801667399E778B56EF702A56F0F393137B20BF11BCFF9DFC0F0
4E67649D07A2A5F4C42C9A929231D5BACFB6B53210E9FE311642D8BAA7358E6A7370B6CE921765B3
68A354B42C8877E59227146409DA83E407657BEB475329F228CDFDD11BC73123234649AEF0E2E9DA
76C12AF91713828368FB778905A6B7150258695D4D9DF6111E1B28A9462002D7C476FE44A9B13F32
9FF84930D213787932A1BA01EA608ABE7054FFDAAE2176EB960005E5407D7C1D39AEF8EAD8683A50
D93398C584312EE4A12C07E9D55AE9981D7EF57D66499CA93EA653EDDA1BECB494662E54CD7ED8A3
0B2A8522CAB12B2751F7E9B3B66CA0B5C8905E0F3A51F68C96E9C02F10FE515FD6133D3ED298D15E
8B1649F3D13341BDADDA7FCB838720E8D0D9DD92D0A241A0CD8E25D7B313DDAA2F25B543BB0E7965
402ED0F24AD146E49919ABD9604ECFEA5A7A49E58664DCEFDC893F5D722CF24A44D26369F5D86569
9632141348086A80AE528EDAFFF9D9986D5665DBCD375DF221D5EF1757D79361E5A5BCBE333B6C9C
1CF46794A7C7C776477023BB298C970F6DFF9AE6C7ADDA8CEBE73B07117BFED6CED2A36548081C79
BDA9A70C8FC5FA16D0EFD3E9F869DD5DBDF6E70CDA4217935FEFE577B64DA1DDBADB9A092B9D1E3C
E1FD3B6E0117DDED155313A5DB7D8742C3409FC18B9743F09ADEC49BFF2FDBBEF9D5FA7110266287
7C65E3A1421BA56E258A49D76C436C97AE2116F772CA5EEA5726BF17AD5D5CE37DC5F45235730E90
A1A1E3087132C820EB9E0E311500F2CA193C72E2ACCB4D77ADFA34E268B014FFAB5DD1BE7187251A
A69B7BB3A517796BACEFB9ACE0114FAAEFB0D9BCA028A52F5037291232A04C2353B9663BFCBEC2D9
30CB007954B8C6396003214262AA9CA9FA876B4191313FD1831D664863C4A19946AEB8F4E21C468B
9C94B8CAA407A74AF418DFB60D46BEE5029C884950D3BE8A58023DA864E9AB34005337D335B0B35A
91DDEB53A54C3233150E27225B0800C841E489E9EA6C12F5D95112BB723C3E88AAEDA3A942D06242
2CD80B04DDF024ED79224E166086C5770EB10C389D0BF0327B2F753358D9BD552C04EA52BA154EEE
5A84C51FBBFC79055AD0F1243E489F82FD3D1A3D2CCB24A02DB3F306767564A2451DA405BAFFED98
20241A82C6F4F6E1D2A36FD954540EF3C091247120F5E1B362D1EBCBF80951A3158B1547E7A0CCFE
40C03F992BAD00496C32BBE9B0A06EE9554EA3FAA247A7399A37D05329CADB006F679B58F2E5969B
13A5516A9F6949505A64B7B3FE5E748B9B9662C05E6C5CB79D64FD72C54F557ADE72880B3F9D8718
58D5EA3FEF2BD3FCFD670794AEA6144D13782BA89648C98E7CF5160089DB9798E49BE2DEBC2669C1
0C42AE1AD7C1FF4921EF465300977E057C0AEE61579460F56E51B6EAFC1F7F41D669ADE9610EE777
055F927444F971121CD76A55A273CEBB481B89D6B78D0066ECE31BE3EEF65CE9FD22D22EFD6E3ED4
536E6439782AD53550CEF1A903125F228A3E2F1AA3342B0551C59924149358F8E941969125F6E54C
8B2C068F57FE0DF91912CD71BE9492768191F4F6B70BA45C72409D4AC6E9619E8A34398E6A66E984
55F1793D8A2C0DF30EABE2B19679318AE09014262DFBB9AED5D637653FBA1C10821908ED6E088910
AA033E2E0798A630966D29F84845A9C937C27A268CAB8BA1AE9B32E12B52EE4B64BE5388AD32035C
7F98904F052B31D7C4819E27BCBC597E8503A5614E0DC2BBE5C51922980E3F492B61BEEB169C3EB6
AB9F1DA82EA6BCFBCC16199923C8399B0495EE9A9E1749DAD9FB289FF3FCCF34F55DF7D94F91EF31
B3B4C8074C567C4FAB337A337BCC2F459075244F665B079C159AAB83781E465F5259D41313183EC5
F5F53BFB4797942F93EAD6CBF9255F9B4DD0748A3BC6BF36ACBE0127AF68EA6566B65430D0595FD2
A7A2FF74055BF2E70BFFF2B79131F1871CEDEFB495FF914B88770654F9E5556AF535E1B9AF812004
99288AA39D1388ACCB5B11B13596B550F2746B2A83B076F4F606F7580156E54FBF6976AA4CFC9581
0A7FAC41A1635FDCFD6F7CD6BF738190D7F9FEAAB8C0B7CE38DD1459E2465C3B75625C8BAFE3B60A
F66ED183965AB9681A8174C44311D8EE36E468A8FFE2035B7C5AB6A372FE37FF627F4697C0D19F7C
8A1E356F829BBF2B8F4A95A49F85CA16ADDCA5C0817D6A4F7C4EAEE908DA13E0C89C9AEFF6D1D7B5
BCD1BBF672B46C4960720CD1C74E70C78784CBFA8930576AD4067D406A0FCE9248DCE6D610D7EF0E
97F3F9CEA1D08DDA90DFF0C484DD32265FD13A2571513F361DE3061F2EA76886112AC7589B290220
E34610277CF81535CD628CA688CA812275D7B9909757DD519F1FC89FE4D0AFE5FDB999323A470C6A
A0D9BA9CC92BAC24514E7CB3A3EAD2A70271EA8B02B2DDFEC6CE803F1B761D9BB7099FFCBF918D8E
B602946FB0DC14F0FD1289037B15A4A96A4605BBE53BCEA9112BF9746F3BDDC06CCCD808C62F2B41
D4F508EEFB03AD22E2E154888DC63C6BEC6A21D1851A5C82397FA49BD163BA8A72527827E4B6F50F
585325219FAA9B3A2CE14A0134C19DAE50373A0F9E6DDC8205467242D11A3989D17730C8169964B9
CC9549BE20A84FD9137DD9C9F7DEBAC3A41345DFEB0AEDCD7ED408A909000FE8D9CAC85D93052256
7A2C9312769DC85F902D4A5F5766EA3C561549F1F2B4C5269276946809ECA26B6F51DB4CBDA9E668
BE1023D8962C0DBCACD5BBC9E5F61C459B825036E1322737C0F196C0DF93DA76011DF2CA06F7B383
8C672A802EA24A474ACF7A51F2DE867ECAF5674B1053CD5419F5FAC20584A3F7565D7CE584CD395B
1968B622FE3C68DAD2F0E33274DFDF03B5A8EA047B077DA1316DF487C91ECEA84E9B417EA25EC9CF
1F1CEDD7A1C2CB0D51A58BD8F9772FAED8D553141ADAB148AFDA200479CD04C0FFD1478EBC618303
5437A5BC1AEE3218E9B27D21656EB9F31BD4E7D3186C89DF251207E8B67265585083111BC1AFD4D6
A2773629147A29CBB4BBC3935B83392487858E0D18FFC96E57C83C4C6744C8E0DBF001DFD64B660C
CC8064907AA4BECC12376A1EB55EDF655CBBB4744C1A6166590B9572073A2AB577EF446B80567241
389F990AE6C90B286EB48454166BBF264422FF2A387FA0B413F2295B6B188A64927DF702C232CCAE
59A2CCD1D109840A464BAC74A45B865A6667C901D86F771C4A36421308551F532497990BC15DA648
6E322566C210C517DAADDBC24DACB39CA41611B9F961E4696D1FEC46E71C608DFDEEF19ECDD88724
24E1BEF7176B0AFA4888BDB4C56C8690AFD03428F32740DFBC4BE22B7583DC47BBA42DF4E83C14AA
29F4E79397BBDCD2EC43338BA1F0D2CA9DA6E64A065FCB0073ACD0D86E46EEBF1454C9C172C6BAA5
0F37FA19756B05405763387237794E9FF74E6749BF6CE5EE9145413950D342DBE5B0EFDE57163127
2A8D060E935547E1FB0FB1FD60400FF856D027671CCAECFF7E215BE61E8A77E9BF5C72C2C1E4501A
A11B2F8574BD823574EC9598D579A9C5C525867F4BAAAA78DDA0E5BD7AC832DEA41328A507874A85
90B7F133E743471D4FA27DFAC39C6F99E233C913183B2A039CBEB5CB3BF8825A92D83D266246D5B3
CC7B11469E611E260C6ED16D17C9693B13B78E3F0DE2F0ABBE73FD6AE1ED25F57B4894254FFDB332
0E65ADA53669B95CA28BB4BD166507E9D8F12727E46D2B9593186C090764FE8A95F1594291FD551C
A96E4CBE1D6FD42852B2B65E7F10C4F17707F930DD934E2A2ACBDFA40E04EABC1E54632D67AB7D5C
00DC103A3D11DCF78B6771D98ABD5CCA0B253283C67B0863C80D1A78FE6D5422568207509FDB1946
92706C7A211B29955F6354092C9732DB2ABA8CDAF407FF25B40BF9D73317D5985E19E6C12B6AB5F5
DD59328905F822E1EBEB87C4E386EF20CEB7EAF842700F09BDC50D7AE6442D1C93804D56FE194785
968373A154E1F426BF76692CE3E4474360ACB9FEBD3191B8EE909E7C224EF90EEF36CD660AC9A642
4DB5BB20B8835D365D35A442ECB2444F30466C3323001A087639B73848E3EE275406CFFB495ECDB4
52F2A357F45D2D32BB22CAF9F9C2C44741A5341B29BB6C4322287A2A3891E1E853B976E17DD9306F
D98BDE8A0C97ABDCC7C708BD1BF49B524CD0DCECB40DDC557E9C90A1EDDEE57BBABC4C338F08A625
E03C1C1A20DEA709051EB1A3264D7002D6DD2BB7B622AF93C7DF54F49EFA5FBA58F115A049A91875
A2476C19F9133D0BE1B07C8102746163CEA0A98F9B62EA59C9CED7AD808DD52DDF8687933AE52A7D
9D7081150A812801D3FA78F90C4933E5DF09C991325324DEC6ED364ADF73DFC7B78953B51FBA2F81
F264C2A94139289CEBF7ECD6D8FEE9E579BE231FE1ABBCC07B4BF1884CABDCEBFC56610A5E2B7510
37FE804511FB5443F7B21290E38855F6DE5EE38960E02481DC57F83CFCB87C8FF1CB196CDC19B2B4
6C7C72B64D7D45C678851ED7E2860DE7DB772BE7B33C84ADF7E6F9B2063D1263CDF55E6220753ACD
67C4701EBDC0799AF47AC58A0CCE796384A50DE6A814DD994B372630E64E5FDFF57393522F689DF7
81C44599B21AB1C214D4ACF94F07CFEE79C628C85378B96D9007ACD4225E14DAD8C70984DC596DF1
96BC814E7346217C94F172FA40B3DFC73C30E6E530DDE4A91F6A5166AE19EAA3D2CC3D9D6917BFD3
1EFAC19C236463AF8D7FB7D9B3A4D6FB6D962C59B296E988561957A3C3D11F33ACF69F5768A2DA30
462BA9AFE67D3C41A1E8368099361F50D4F6368963A48C75F1590804E7918A02EB9DA5F60F49828C
95AC60E9D86DEB7699C35037669C02D408269D6BF481EC745E4EC630F68FF5168BE5E0BDF875EEC1
5EB9CAA9CBED1CE2A0EB4CE97C14E10114087DCBE5DE1DB6A070CBC6B68EE141B7D62ED320F7B74C
07D9762E0F5C8AF0779D38B7677ED65B5DD2F83ED06F041B5701228EFEAA0FFC031E44D6D68B274A
45FF9EB62FDA007CDC98B86831E9A668098364B421E1FE2A45D85824612A521777C6177316F0C6DB
D9847A2F61326E74A3114EAC3ABAEE456156DF125E4EDAD6BDB66E7DA6370C90ADC4AF4EC1958170
C32D5AAF3B45BF749EE1DFAD8A5D0C03973B7C1589EAE4E67F6C87213C721E4A33466F3F54253545
5014417CFFC9AF461CF695F5E1D7A37E4C7680A5624AA11EEA65C59BB38A96734E4A4A238C636638
9EB8083D5AD753FA7F74EDF10054315EDD53DE61D48846F70AA9272626E23BA3DAB7CCEE819B0A88
9CE775AA7F5205C95A19AAF475729D2C0BCAD9AB5459380A5F034C108A64B80621820D779582A198
14058DFDCC6C2D6461AC6F98C64AABA53A2EF77CEF612EA766FE15498F56F54106D70D0F8DD4134C
8C64B282E79A96F15D4BBE0297885ACF775BA5009006315637D60AD86D25A3CA6AC5BF5B4DB95B1A
672A8C589D89101809D838236560F7690E329784C1D335203BFED3A258CD79467D16B6DA06A282BC
4B9669986CB50C54DADE3D5B20FD5CD9FDDE60AF4B5D8D9C50E77CF50DF3B36F37F381FE7E28A719
91C8199D18258C09BD0440F5E258A5D2E22C6CFBFDC5F91228992E86532F4C0A50067BCB2D4387B2
9FEFB8043D7BC44A322FD3629D7D92B6EEBA21B035DAC884110BDC6B22CF59B08C195BBA1C682E5F
8CF32F479937D329FE8EC6E9A3A3AA63AE95EEB766E0EACEEAD4DCF46617888AE687009112732A7A
8FA8419A4652075EDDF83E291613B66BA793D3858CEA093C79B89B0C93E11CAAB86AD1980C401713
0B6A02545DE484FDA6E4DFBCEBBC848751B2A8821CB3F7AC96D2EA9B83B575AB60CECA41EA567EE0
8ADAC8F1060255057527485D6B12A26D2E7EF6892865FD65FEF28F8B46249C4F19341089D59DAF82
582CAD1A3B53C763A0E57134A57C4A24AB4FD358592ADB01BE8F1D9FAE9CA97A3BC3A0E2939913E0
62960CC1D29ECEF9E61BAC20E92F13C49078E7F1562C9D7C01C2B300ECD6ADCAC9AA0C1F1BA30401
0573F79D158C66D91A8D987C5239C9D4FEED1DC5C9586C4129C33E7C737C624EE9BD1EDE38E9F72A
78DC19E144B5AABF3B0FB72216815E371A5D6452684965CB7208B87CE5A27E444820E03F80AD2DF4
E280D25D9BDE41E719BB2C939E25B7965DB162CA8665CBFE65DFDC7992A508D54FE4EE8454C11482
7186A280D3D9EDF397640A809E3646675AB6621B9CDF42808E2F19859AC975CF70F41D2B3D22F8E0
C180126F4A12122B207A150BC8E1819962DAEBB821DE59B7EEF8FF9219474597AF859E353B4B713F
5F1350F4049DCE99627492E396038B10A2F8E82AB679F65BE14A166E4502921BA44CCFE04E5DD3FE
B04BA47C3F7A3E7DBF7D55328AD1E96092C73EDB16C3325537295DF768E2633D01304EA0B01379AA
DAFE6CCA2AB3E246768C5AC841A458A2F69141A9A9D716D129B26643F1BBC95D8CD0ED44148F7C6A
F370201E454F4AFF7C11A8080508FEDE242343E7ADDD5A8AAF079C50765A79BD25FBBDC59EDF980F
FE0B60435692C49D20AC22F8BD1FCA3F3D8200CA26D61A30212558B54671E63BC09776A3AE7A906F
CA63281F080A00500C42C02B8F82357A3EBF572CFC4BEBA3FE86537DDDF23A861C240A31778A131E
F638C1DBB7E87A45487C092D23FD9FB2C162C3253636ED263B141178FCA9F2D5BE2D81F99B2872C4
B3C08749CE18C9C00E75DA6B3E4C6A6DD79EBA731618EF5B5E767BB40429D8FEEC6ABFE9975746FB
3A82A03A07B7D0DA8BAECFD1F72AFE17EB0C0CF100A2D48F4449A42C482BB1D64C19F8FEA73F5BA1
8FC9BFEE3F640C39C081669A9B0EE3FF6B2BDC0A726301EF0E2259E65BE59275C76E7A3F1C76C3A3
3AD0E2F79198DCA39C482B4E1196238DBA937692CF319436830BBF441C0A8A04161DC0814B5DF049
83099439EF421B6D37D351D4A988A8DFE93D796B2E8B2564C602F79E6162F56F933196A0DCE91051
600BAFFD9D439A91F17C20CD6A9104B553D823A0317E3C8344E9F0B2560AD583BF876AE307892500
2177AF61BDBD745CEC2B2A7931D27423D2667584AE0D6CAA2B281EB9271ADE86C493791AC9A2265B
8324F764D20DE65F6267439F1574DB02C600E771D3C743D420FA6F8BF01A977B91AF035E0D5412AB
0B85D6ED3ED9D0345ED434F9B95FD911A9D3828CD162686E6ECCD2B6A5B1104F0E6838AAC7FB3FC7
09F08F8E82B4BFCB55D8984771F9F4D339EE7FF391448C7807A436A78B6A487D3A5A86F314B302FA
C5BE1C1DB9844F975619D615D1C7A20EC2B144797E0648CF5C044C8DD1699EEA3AC9D7E3BAA54A85
11A932623D5ED3F0A9C3028CA439AC395F58DEAF1C0354A169D9AC7F380900D9828C3ECBB975F6FE
6BD79EA4BEA9B71F3A9B1D2EAF8F1E475B4FB99758192EBCDA21B47EA33F57C58E904DA260C801AE
CF457C84592B81CFA96C10E448D705D24871F3D1AD1FE004406C8070A54FA3747788C5B55E9462E6
F51378BF3F848360542CAD2D5FF9EDAC84C164DFEC115A2F3D873760EAE58CC8F361B37E6CE076EF
325A1C54DFF84DB95DB7DB5B56C48ED15C5426E6153D8A94B1A35B22EAB1D7B871097DF12C093BA5
538957AB7D0AB2E39A2D1AECB91F0A693B8F6A00601929B6C55AAE8A227CAB6404FEBCC8BC4EEEE0
ADD4CFD7DEC225170A0063457918B9875AD7F022A8F9932ADE316E4126EAB75C1D0B2B9F44E85F1C
54755D1301345665EA630C8E885A8D9AB069DEA2CC6D12E4A0BF6E80C3AE12BC7ABE507422A5D92B
65F70B4A472DD945EBB960880EC4C34E4C206C260FDF86A997D7D399A0219A51E6F8BC1189EC0ED0
B8686F0243BFAFD829979747442AB1DA8282F10F4C37C4E6C88D231460DA3BF34C23A4755E2F8F21
F6D138C86B6091CB3BCE5ED170242C4CC87C010FE63DA9A2ECBDD85311DA8572AD67E40F744D2EC9
6607701D9790574F051C859EF29291AFA301C809E0A5513DF9A7FC2DB1776DBD4A2CB622BD17811B
C0E584A8D89D4BEB17C2D0AA8BF31CD7E2B36C0E1888409788E30EAC2E46AFA1CFE457D3A19C28C5
80669CB82CF36BF40DFAFED78F99A5D5DF189CE293413FFBA9E8D2457986C68483242AD767D5F026
1CE303153C35D5DEB1789448088B51C48A9B8E903BBC69ED7FB0129CCE33A0337198F11DBA94FDAE
AD74BBC5E519F559094E15B03AF3EFA89DC38B4278C68D2AEEEBE4B28B351D7B72F52D94480D8CBC
06544645F20800B8284A4E7C8FAD59D0AA8EC8EC0551912CBC62694A5DD15C469BBE614FB187C084
838D676E5A1CC8DFA8676758EB7D53FD2BA8F1C434F4F70AED8F2CE27EED2F6A82E20E30EACF9BF0
CE28B4BF7D556815A887D777B7D75F60D2C410AA2D378B7BFAA6C3A5BF0A5EF80D3E35A0CF393A5E
BC27A895D712C6F004F1A03F9FCF493973F33E6FB106407DFD992AB0E9E36EF395663A6EEFFD71BB
2DAD9DFE6AA4685F307B8FD69BB2F74E672666414A71FA479B37D3DEF6AEAF80FA14821C65F7ABBE
5CC6DD49002216E23B3D22C282F3DE0077EA81017E79D8C3BDB61EC031CFB13FA981120A6C518F4B
4C39C9DD5AC6EDA29ABA527C9948BC3162EF65E8251C9D4E3494C6A51A41D489F8BC89250128EBD7
0EFD01B9F03C40B6E0384364F2571F7D969016A959E4243D7AB728F0F030B8E2FB456D8E47A85898
313B0E91C68C7A8A7226603427AC6DCB5C69924FD026E90CB0EE89AC42D874BB15AFC981079E9DC7
1271C3E461265AF327D4AAB4AEFAB6A9DC3F84DCE7C7868D4719006344B9055C8BA952A2250B8041
E5EF519BB788201124BE90AECAC2293A310D9565E1EA4AEB99F7ED7106649169E8EBF3DCB210706A
F2FA65158D3059DFBD7AB5B00DBB06B016F73FEDB3AE1C1CC03BC2D94B143BFBD759338EB181B1F6
841F7B539D8D126FC5B31B244A3A00ABBB121A98F73314D1F1683F513C3CCC9A0C2180824ACE5D45
E454062CE1217F7AFBDC60A6022B0134EDA6C5D787DE8A5925BEB374F64D612329B9AC17B6EC03F8
56CFEE502C1FC3AAC7B6F251E8DE4147DCB1580185C406F38E6B729307EADFF6D7A0E824C9830093
F0C4FECEEFC7FF839306FEFEB780FFBD8879F22AFDADCA4C0767B8EEAE5DB869D7BD91355F0255E1
CAC68A81A276967F233624DE0D2082B89E2C2D1DB0F8BE0B2BD7051C4DE9B1564AA6CBA03E50386F
D685943D1EDDF5BE0EB34418C48E5EA645CBA552A0444B254E82E9E84A5B7BD0064D5EA87B1716C1
4EF7FD14E2187FCE16FF6ECBC0A6588B30B4329626F024BDBA65457028668BC6750A4DD668D017CC
EF35CD9CF45EC73885FC91B8AD78920919B4747A710D25BB850B558C5CCF7170C20012DD0F2874A6
699DF53EDC6C75716A5B6B06C98F4904BAD22B18C77B3EEF32DE3F45A8AC12383DA16DF6F06CD923
D344CFC2253ECF97A52F2DC6A22539231E29A324F851265BA82BE566E42167247CEBD914EBE42EAB
E189E74FE1FF17ADA8A5F47DC9866CF86694DEE28EED333B0A8AE380557820E3F1D32B05AE27FFE1
68267FADD310C4EE550F71704EF71F4C669952F30E485AF37561884066C0E3425C748BBAC77CC7A9
87EC336B8BEBA44358BEA4ECFEA32494A8006E9852C4BFCB1C0F00ACC247F1F8E3F3B34539C67638
64527F9F885132DCACBFCB1DC80EE3B2A711145DDA1D3B5F83144E2CD698D43A02B0DEB706C78D75
A24FA39B9374E1155969FAD7D5FB477F4C3C7440DBFE1BD1DC877360E8690A6D3A64EF0A1313A520
C49320295302227CE5625E134EA442A537505D206EE46E7E218BDA38F7B6BA124ACA0E949725CEEB
961EF8B0727E3A78287E61E65A84AC14D1014A213259A48F04C634C1F04C73B4110D0DB491250CCD
7DAE323CC8BD29BEF605DD92AA5480009DEAD1256E5C9FFB18362D63B022C2A378D15ADE2C6AE603
1DF385CF090226F0AF889464584A9EA63B884453DE231058C5661C4F7DCF7505D7B1E48C78AA5799
8FF39084FFF1CD18CB2989D867F2E085B291FE52367B4E8667E5CDA4F41DDBC7129DA5BDC39549E0
8B67D9C9E4C332D91FE261728521245CBF51870F24C42F5814F393719A9E126C5693C0E776E4D8F3
0F0288537B8E9A7C5DA4F931FC83F96A1950B1DF26C0448B646D3BF42C0429E2BD0164703FC71833
19DDEA75CE65D9DFFE8369787FE664306D843421C2C0C3A5B210E823F8366161A96CA88D95FD6486
5F9E5B0D53DCEE4A98AC10A8FF1BC34A46DB6016E973C9FA298D3F58228E3D9FCCCF9632556CE2E7
F9C81E05FDB0FC1071E69A4C158E742D0B8939CA3DE33A4BE8D01D679C81C6BA9CF396A6768CA626
05D796AA5C323E3A6208F2DA5000FC4462ED81AD0044D9959E40E4764562ADA76E33EC63271966F1
7A13AD376A54FFA40FA247896A22C1C4A4CE51094CA1892A0B9904EB762839AAE1EDB5A0A5A69343
CCA45F88F61926B23E6C85688862B1D10F1ED827FCCE2A427E49D960DBEE0D39EDE08D2565C6F5AD
66CA83DAC1467C38F742132F715DA7E9757A5D067FDB4A8859D148473F302BF6ECB9B7EA5C0DF851
8F58D4D076625B92BC8201028064950D70CD40492DA83B98FFD79BD3DCD9CEE95178B6DEA9AB10B3
4C61A74B49C3697CF714F56A9B1E366B04500C9A67704AF6F721851EA4566B96E220E7B526873F94
E6013EA8C489639D291167BCAEFB661C96C27DC7BCD5B317C1F101CD8DF2FB29F6162B5ECE903C0D
5570C8C6325F05218850E4A5B5F94C7CE334BADDFC5DB98EF5333B4A92129F41D046D0F5EB6F342C
F362BC8E45511FCF328E2CE2D4C579516307AEC400BA207071C887F5185AF536A6827307D7698095
E8A6F8C19812A11C32AD207FBC353172C8DF626C5C05CD24C171B3C8DAB270A74AC48E35F0A8849C
E0934B93D56C93599F5235EC441B5232257C4C6767C7B5A35830010E60E56AFBE9199B42E725A216
C49D45A3C554767DF192F04D1A192D5CE196831EB7A56201A4A96CD44DD084729774334F698E1902
614405347A37A4C753C0211D7F24D5265CF033E3C4D30E61886CF781D2AC30385E6021A892AB116D
1F5505635BF5C915D0300ACA8AC32CAA0F3639550C4AEB390DA7B86E53B6BB0E4819626757BA9986
BCA4B4B18F6BF3706577A3BE146F2585025D5A36EB14E587C5469EEEB622D31FD32EBFA812B9CCDC
CFF7D17D00D9F21BF8871661F20E89A25A4543068EC509D0DF7DEA2A24FF68957943BE0FC7BD319D
92A575E12E6FB8112D72A100FEF3EE85972304BBE07FC1026CCC068E8A414F641116E51F76009C5A
F9E664BCCF93C943CFF2115235BB3290F935AA3FAB4F2E73FCDB9FA5E1866EFE278FFE7EA9DD6F89
38CD5E5F4F31F6C659AF7EFF5B291AFB86521678B42C99275024EDAD04E5929D201A36F4A6C4DCD7
2E349D6B9A1F90B123DEDE3DA50EDF929F9285747CD504C8F4A73D522F312D623BD65A35419C0729
30976129B2D99B32D1DEDD81D64F7879CEDDFF04BBBF1286E07BCE651E2DEC190DFB9D25F3C1EEC8
D7277752BB7CCC313A0FEEBF0EFFA2A189861AD4EA13AD4FDBD5160DC273F12525815F0D693C1413
AFE4FBE09BCBD71E16C33E6CF8D18732447FFDCC2E4AF9E270D725C1D262D96E72538CA3309BCAF2
35A3FAFAB27D265C583E6F6F062B555C97DFD89AC46E6154670ADCA13FD99F7A4B9B8BB224D43764
8CC9DB76E177F562862C912D8CBC248A4C628FF2D0C9688611CED3DFB89064B988F16655633B7CC7
AFAE34B2937528EA0814ED245D6B0D2AEF87A5B63E2BD7E4F7D9CFE372C295A0891F97C3855C97EC
C03C7C2A231704BED419612255F8B2C9262D48CB4FB46D63CC9697A210FA9D7BFC3BAB7E46172D3F
52A4AF9C4114BC72A5C7CBA042FA633AFD5E404F29408D4485837E55E6F9702F04C7AB410C351039
6A78C8672F8EAD53BB9CBCED63FB9E72E7238CC88FB4E7C48C3DE3E4B80E277B952727916A4127A2
5CC1413C390F4DAFD5253B07BC96DAE8CF4DA08330DEE580CBC1E12B75A661819E96B018D47A8B71
B6BFAFC5E3CBFE68E5193417B6E730E6A2820838D22049BE6BB64B74AA13779D46519965ED80D5FC
30B0A6F73D26DEBD8150B3D27B3F135F608D59BB1632AD9C2E11177FAF54CBD1C4E58D58C395BAE8
AD7C7AEEB0E1C3F0C0B7A5E7142E9A1DCCC8B4EF56C319D4A4F750857D2FD180F871772B9CC69FB9
B222F83C3ACCB66125AF6848B2EFDCE3D2284FA5844641FB32F701FBF32F1D2F2E2233B66E36CCD1
49FCB3FCDB6EA04367D11624717D73D9128EA7D9AABB8658BE9E9986E532
0000000000000000000000000000000000000000000000000000000000000000
0000000000000000000000000000000000000000000000000000000000000000
0000000000000000000000000000000000000000000000000000000000000000
0000000000000000000000000000000000000000000000000000000000000000
0000000000000000000000000000000000000000000000000000000000000000
0000000000000000000000000000000000000000000000000000000000000000
0000000000000000000000000000000000000000000000000000000000000000
0000000000000000000000000000000000000000000000000000000000000000
cleartomark{restore}if

%%EndFont
%%EndResource
%%BeginResource: font Mathematica2
%%BeginFont: Mathematica2
%!PS-AdobeFont-1.0: Mathematica2 001.000
%%CreationDate: 8/28/01 at 12:01 AM
%%VMusage: 1024 29061  
% Mathematica typeface design by Andre Kuzniarek. Copyright \(c\) 1996-2001 Wolfram Research, Inc. [http://www.wolfram.com]. All rights reserved. [Font version 2.00]
% ADL: 800 200 0
%%EndComments
FontDirectory/Mathematica2 known{/Mathematica2 findfont dup/UniqueID known{dup
/UniqueID get 5095653 eq exch/FontType get 1 eq and}{pop false}ifelse
{save true}{false}ifelse}{false}ifelse
20 dict begin
/FontInfo 16 dict dup begin
  /version (001.000) readonly def
  /FullName (Mathematica2) readonly def
  /FamilyName (Mathematica2) readonly def
  /Weight (Medium) readonly def
  /ItalicAngle 0 def
  /isFixedPitch false def
  /UnderlinePosition -133 def
  /UnderlineThickness 20 def
  /Notice (Mathematica typeface design by Andre Kuzniarek. Copyright \(c\) 1996-2001 Wolfram Research, Inc. [http://www.wolfram.com]. All rights reserved. [Font version 2.00]) readonly def
  /em 1000 def
  /ascent 800 def
  /descent 200 def
end readonly def
/FontName /Mathematica2 def
/Encoding 256 array
dup 0/NUL put
dup 1/Eth put
dup 2/eth put
dup 3/Lslash put
dup 4/lslash put
dup 5/Scaron put
dup 6/scaron put
dup 7/Yacute put
dup 8/yacute put
dup 9/HT put
dup 10/LF put
dup 11/Thorn put
dup 12/thorn put
dup 13/CR put
dup 14/Zcaron put
dup 15/zcaron put
dup 16/DLE put
dup 17/DC1 put
dup 18/DC2 put
dup 19/DC3 put
dup 20/DC4 put
dup 21/onehalf put
dup 22/onequarter put
dup 23/onesuperior put
dup 24/threequarters put
dup 25/threesuperior put
dup 26/twosuperior put
dup 27/brokenbar put
dup 28/minus put
dup 29/multiply put
dup 30/RS put
dup 31/US put
dup 32/Space put
dup 33/Radical1Extens put
dup 34/Radical2 put
dup 35/Radical2Extens put
dup 36/Radical3 put
dup 37/Radical3Extens put
dup 38/Radical4 put
dup 39/Radical4Extens put
dup 40/Radical5 put
dup 41/Radical5VertExtens put
dup 42/Radical5Top put
dup 43/Radical5Extens put
dup 44/FixedFreeRadical1 put
dup 45/FixedFreeRadical2 put
dup 46/FixedFreeRadical3 put
dup 47/FixedFreeRadical4 put
dup 48/TexRad1 put
dup 49/TexRad2 put
dup 50/TexRad3 put
dup 51/TexRad4 put
dup 52/TexRad5 put
dup 53/TexRad5VertExt put
dup 54/TexRad5Top put
dup 55/TexRadExtens put
dup 56/LBrace1 put
dup 57/LBrace2 put
dup 58/LBrace3 put
dup 59/LBrace4 put
dup 60/RBrace1 put
dup 61/RBrace2 put
dup 62/RBrace3 put
dup 63/RBrace4 put
dup 64/LBracket1 put
dup 65/LBracket2 put
dup 66/LBracket3 put
dup 67/LBracket4 put
dup 68/RBracket1 put
dup 69/RBracket2 put
dup 70/RBracket3 put
dup 71/RBracket4 put
dup 72/LParen1 put
dup 73/LParen2 put
dup 74/LParen3 put
dup 75/LParen4 put
dup 76/RParen1 put
dup 77/RParen2 put
dup 78/RParen3 put
dup 79/RParen4 put
dup 80/DblLBracket1 put
dup 81/DblLBracket2 put
dup 82/DblLBracket3 put
dup 83/DblLBracket4 put
dup 84/DblRBracket1 put
dup 85/DblRBracket2 put
dup 86/DblRBracket3 put
dup 87/DblRBracket4 put
dup 88/LAngleBracket1 put
dup 89/LAngleBracket2 put
dup 90/LAngleBracket3 put
dup 91/LAngleBracket4 put
dup 92/RAngleBracket1 put
dup 93/RAngleBracket2 put
dup 94/RAngleBracket3 put
dup 95/RAngleBracket4 put
dup 96/LCeiling1 put
dup 97/LCeiling2 put
dup 98/LCeiling3 put
dup 99/LCeiling4 put
dup 100/LFloor1 put
dup 101/LFloor2 put
dup 102/LFloor3 put
dup 103/LFloor4 put
dup 104/LFlrClngExtens put
dup 105/LParenTop put
dup 106/LParenExtens put
dup 107/LParenBottom put
dup 108/LBraceTop put
dup 109/LBraceMiddle put
dup 110/LBraceBottom put
dup 111/BraceExtens put
dup 112/RCeiling1 put
dup 113/RCeiling2 put
dup 114/RCeiling3 put
dup 115/RCeiling4 put
dup 116/RFloor1 put
dup 117/RFloor2 put
dup 118/RFloor3 put
dup 119/RFloor4 put
dup 120/RFlrClngExtens put
dup 121/RParenTop put
dup 122/RParenExtens put
dup 123/RParenBottom put
dup 124/RBraceTop put
dup 125/RBraceMiddle put
dup 126/RBraceBottom put
dup 127/DEL put
dup 128/LBracketTop put
dup 129/LBracketExtens put
dup 130/LBracketBottom put
dup 131/RBracketTop put
dup 132/RBracketExtens put
dup 133/RBracketBottom put
dup 134/DblLBracketBottom put
dup 135/DblLBracketExtens put
dup 136/DblLBracketTop put
dup 137/DblRBracketBottom put
dup 138/DblRBracketExtens put
dup 139/DblRBracketTop put
dup 140/LeftHook put
dup 141/HookExt put
dup 142/RightHook put
dup 143/Radical1 put
dup 144/Slash1 put
dup 145/Slash2 put
dup 146/Slash3 put
dup 147/Slash4 put
dup 148/BackSlash1 put
dup 149/BackSlash2 put
dup 150/BackSlash3 put
dup 151/BackSlash4 put
dup 152/ContourIntegral put
dup 153/DblContInteg put
dup 154/CntrClckwContInteg put
dup 155/ClckwContInteg put
dup 156/SquareContInteg put
dup 157/UnionPlus put
dup 158/SquareIntersection put
dup 159/SquareUnion put
dup 160/LBracketBar1 put
dup 161/LBracketBar2 put
dup 162/LBracketBar3 put
dup 163/LBracketBar4 put
dup 164/RBracketBar1 put
dup 165/RBracketBar2 put
dup 166/RBracketBar3 put
dup 167/RBracketBar4 put
dup 168/ContourIntegral2 put
dup 169/DblContInteg2 put
dup 170/CntrClckwContInteg2 put
dup 171/ClckwContInteg2 put
dup 172/SquareContInteg2 put
dup 173/UnionPlus2 put
dup 174/SquareIntersection2 put
dup 175/SquareUnion2 put
dup 176/DblLBracketBar1 put
dup 177/DblLBracketBar2 put
dup 178/DblLBracketBar3 put
dup 179/DblLBracketBar4 put
dup 180/DblRBracketBar1 put
dup 181/DblRBracketBar2 put
dup 182/DblRBracketBar3 put
dup 183/DblRBracketBar4 put
dup 184/ContourIntegral3 put
dup 185/DblContInteg3 put
dup 186/CntrClckwContInteg3 put
dup 187/ClckwContInteg3 put
dup 188/SquareContInteg3 put
dup 189/UnionPlus3 put
dup 190/SquareIntersection3 put
dup 191/SquareUnion3 put
dup 192/DblBar1 put
dup 193/DblBar2 put
dup 194/DblBar3 put
dup 195/DblBar4 put
dup 196/BarExt put
dup 197/DblBarExt put
dup 198/OverCircle put
dup 199/Hacek put
dup 200/VertBar1 put
dup 201/VertBar2 put
dup 202/Nbspace put
dup 203/VertBar3 put
dup 204/VertBar4 put
dup 205/FIntegral put
dup 206/FIntegral2 put
dup 207/FIntegral3 put
dup 208/OverDoubleDot put
dup 209/OverTripleDot put
dup 210/OverLVector put
dup 211/OverRVector put
dup 212/OverLRVector put
dup 213/OverLArrow put
dup 214/OverArrowVectExt put
dup 215/OverRArrow put
dup 216/OverLRArrow put
dup 217/Integral put
dup 218/Summation put
dup 219/Product put
dup 220/Intersection put
dup 221/Union put
dup 222/LogicalOr put
dup 223/LogicalAnd put
dup 224/Integral1 put
dup 225/Integral2 put
dup 226/Sum1 put
dup 227/Sum2 put
dup 228/Product1 put
dup 229/Product2 put
dup 230/Union1 put
dup 231/Union2 put
dup 232/Intersect1 put
dup 233/Intersect2 put
dup 234/Or1 put
dup 235/Or2 put
dup 236/And1 put
dup 237/And2 put
dup 238/SmallVee put
dup 239/SmallWedge put
dup 240/DoubleGrave put
dup 241/Breve put
dup 242/DownBreve put
dup 243/OverTilde put
dup 244/Tilde2 put
dup 245/Tilde3 put
dup 246/Tilde4 put
dup 247/BackQuote put
dup 248/DblBackQuote put
dup 249/Quote put
dup 250/DblQuote put
dup 251/VertBar put
dup 252/DblVertBar put
dup 253/VertBarExten put
dup 254/DblVertBarExten put
dup 255/Coproduct put
 readonly def
/PaintType 0 def
/FontType 1 def
/StrokeWidth 0 def
/FontMatrix[0.001 0 0 0.001 0 0]readonly def
/UniqueID 5095653 def
/FontBBox{-13 -4075 2499 2436}readonly def
currentdict end
currentfile eexec
D8061D93A8246509E76A3EC656E953B7C22E43117F5A3BC2421790057C314DAE3EFBFF49F45DD7CD
91B890E4155C4895C5126A36B01A58FDB2004471266DA05A0931953736AD8B3DEB3BCB2A24BC816A
C1C90A1577C96B9096D6F51F9E21E625ADF6C3A49867A632A605C117E6325C820121799F412E226B
EFE61F2813676F172CBD7EC10FF1EFBB92DF3A88E9378921BBD00E6024CC08EF057CECD09B824E0A
CCDAA4644296DE34D19D779A21C30666026829D38FB35A2284CAED23C8B913E7B28BB3DA7C8CE390
4C0BAE30B0287680CCCAB2E6D4CAB2E7D786ABF54068028FD7D94FAC236094761B62B7E76F68D2BE
58C23AF85001950EFC1A9C1BB71520B78DDF6AA0058D25D041E86D01878DF56A5C48D74DCB2BBD68
D75C94A3CE878484D28049331CE3D4364B40FAA2C754E8F443D244C5BC44B1C7868E36EAF4F7EF1F
6CB81E6CF63FABD65C29A991EB7D724DA06535AE43F3D0E2D04F6113B493C15463B4CEBFB72AB879
7E4645F9CC0BB17E02A9626BEA4B4259F798B53B18DF2ACCF2B86BF2209CF0265DE0A46869333F98
CCF70BF2C9239A0ABD2E97923AA5695BAFEA31E27B8F532BAA45F2980A11D069265A5312A260A627
A765C4A08897E5C500990AE6FDA4CD6D575905468417297380EB6400CB2CF001C4B8EB79811CD8D7
C173A337922B99DAB1048D5D03C78F78F36FEE31673D8C5FF8AD689A63AEA055CA705DB47D3AF965
73571985E62F63866018C96EC4CA7E735C9294D8C81C03806D23CB87C0C08F86F5FA68CFC9AE48F6
958AE016DCE4D60EB64AEAAD59D8A2592BC398BCA479FBC2F0C20C3E7F730481494C88781A6A9E0E
4F47A94619A3841FAC76A4FB252EB6FB43628AE1A4944539B1DFF672940AA5E93FFACFAC04624EF6
7ED9C691788F0004DB7FFD1C995F2C52C0042F02F5C789F85D9E51716F3B4EDB21D4B9E660E4A892
B747201EEC6DD6A8881FA3039664061094D1892108A2AD068D7F0251BFA72D874ECB2F42D27CC343
052156F6A3A66D2CA6DAEF046A433FD54FEB4410315690971D0F43363EC0119B21F4BE3DFDC8C28D
BF5D68F145D3AC932EE62C32DFDEB1C48C2455392193268C893093BF911645986607DD13D8285895
1854A7FF81FC98ADD44742907818B3C8E3187371BD9FE6EF5B4315E82C359BF2EA91D2894EE7FD9A
734BF2745D7FE8D08D29DA2A03176C992E11F1AADCE219D5E33F325BCFF4521D6D04E61B913B6C41
740AF8BD9EA83F3AE7C4E5402366A812B1724431EE78D2028317B975E91941B591CC6C97740C453C
C7D7AB3CE97AE2F4DFAB6B9C8810A52A276BEAABD687BDA0971EE623A40B7AD6A8E69ED8BE63959D
3DCF8799E2505AC7F7B0E2FFECB0B08027A6266B7F96311B0AD78B7B6C78392AA062A73FDF179FEC
7F748929D060289F899FE417D4028FF332204FE04146BB130EF05FB57AF4BF9337EF71094DC5922E
3EF2D6A9F8257AF242019C349B65C2A3972ACA842D14EAB6A8D287456C9D7D295198F4AB7632EE43
7D006B8124A80BBF26C1B902379D7F90080B51F982630E27B6031CE20930C273EA5D7FF0FC7E996E
67B072796CD96A7739444D21FE10DE7B57D143E4155EEE1B89F32EBCBF4C64D6D3FA1C46E06C9E9F
F99BC9BBCC61A400C7DBF812C42AAED863FE9EE3B02E731D1809F3CAB941252DE486BFE641F60F60
C788F68519A6B04A4D6F50F02F93C6B8774B960C1FE893373D2AC2D865C487CFFE7669E1F1E73630
7D34C15835F0453C8B0C1AE352CE1F27065F1082E6C84F86330F76B39C246315D6996AB69F81A020
30D92CCB4C2A5AA4F4B3CAC88B2C8C9C621294A5EAB6AC3778DB99BD2F411735DC1421861417B4FD
399B365AEA45185A3D9D687546E36BB73994FB7FA3EE890AE3734BD9381B0E7AE514E8C517B87268
7364C38D0A8379039F33336799205F2F54BBF7C2E9B30B27BCFB9FF2CD64F5D700F2455EE66B6252
6E79ED2B0E5FF9732281CA50D27A93F259B6D4B5C7F856BB7D4F2E0F7741FA2419BBAF86C372E34D
59BC7AABC4CEF4F47EE40E118AB95A4863E16C55824D34002D59844D1F51B5DC6FB6BB5D595C4404
1E05A84FD453A129279F894D726F6CD53BA3E234518324C5F715DAE6E7B5695326FC0C9B6CA2B53D
B25EC76BE9662388058629E70DC7BD861E188F1FF32A754A455195163CB4754D116D24E6A6300B67
1862625E260442DEA2505E36D5F7AA4AD1FEB3B42632E382959C7E84569B2A790A0D0A208C2D4816
AD28046B42C7A4797D424277AD9425C04DB87DCF112AE431CFFF6E4FFA979E947502AE5E1755C112
0AE2361888B956F3F513A5975680E6E8374D8BF26C32AADC826D729E9026B14A68BC3D065E11C697
D4D474CF963AFE083DD7D9278A0C27447E25AD70DD40B2EBAB8040164E11CD75AE3125C29806DEF4
AD1B989F7001E227685DEF6EBE3287DE43BBA5FE2123A0EC835AECF879C13F7CFDC409901F291E89
06C26E42B189862AFAE029F03D86D35E44E318FE16537E2B73E4F39F1E6945A3A6432438DCB6D2B2
09814B5228D08165568617C279499ECA1B88C90300F1C88C45D4BE3DC726A59E24B46C5B2FF228C6
E6645819C6F1D5B05737BE7353F4787EE52A21DC47A44F3C44406E79BBFDDC164682B02F4C39300D
12EF37A58E317FC1B8CE58E04BE666ED5DA75DBF752BEDDA4C7491E4D6922BCCA9CF421CE6751002
8638EF643119841F423626D6B19A5D2CFB193B093D7646913F64614C098E5F5FF9422EBA75FA9AA8
4F8ED114AEAB011E6F0727FB96F26BECBBAFE3AA8D0ABC5A8E9906B6CBB9E03F8CC4FCA97C884B83
7CC33C619CD3195C55633B72D3F2D45561CD226F42B859B8099812D591886FA851107A185169FA7C
944248DE28642FA3043FF3B60236BFD781257C6FE4D56174AD16ABBF9659C05F08673A70496A0787
C187D4367CB0CF48BD9A4FE0E481273E4909A1092626A13917DCBDE920028B06E094F5B28887B990
32521E1720B75EB284AA6FFE53FA5CD5B903F951FCF7B33CC981FE7BCC4BDF4907ACC3AA60B69969
A9AF204C84EC8C0F5DCB8A85E39EA9F2D4B67095A44CA0C8B072D7A61F3015D502B1A0F660C22221
3231986D5E8C04AECBAFE999D1735A80051C06CA279D0FF6215633FB7A706454DA7236DB17AD72EE
1F6044A26A0EB77AB3BCE823E3F5E0DD31ACB029A1D17665FF16E5D1ACDDFD83CAEE1D48666D7BC6
DADC34D317C335855D118892CBD32412F5870C3D2E599A46AA997A5E2BBDD3001C2957D81345DBED
583B72C4FB356F0C872A31A35087775EF18601930C0874EEA1ACB3ED3690EF447926439CC383087C
C9D5C6EB21EDF5941CB4E99FDA434A91676D76DC1A1BD801EECA6B0A88370B7005D41A1253CF8217
1285986DC302B51123DBA9733BDEF0361AE0580FE6FBA5F29CF1438801586559D7436436CFE33E6A
D6EFA850BB8C9382E1A068246F370388186DC278F31F770C2C96881AC6E40823B24D6D536514A2C7
AF3D159621080442592CAC03D6967BCBDB38FCA1A45F76F1A10027F1DCC076533C6AFC097FBCF0DA
A0078BE0828247F938AF76A87EFC14D9F5444CBCDCE637E2325D86B9D99D1ED70F44194E19F6C7A9
9E415DC8A6E484DAAE52AAC1307A5353E8F649A35214B3F43DB5F3DB3ED06580A570E60B3E52679F
F90A3B00D4EB4DFBCF0D2F9C5545A6DE10BCC849A0BA9E18F29C6F09ED0F0DD48AD37B7925654433
A6D02965A3813BA2EAB2E6C2004ADD216DAE99471EE518BD0DA0F534F1512A8E26286B07FEDE71E6
0A5A057A22AEF095A8B4752F54C04CB8BC170F3D6B725B83A6780176194B21BA906E37B7923E2548
604F8DB18E0A3E1B5FF04D00898C29C6033DAC54637CF5B068291559D8526D5201F3503FBA4EE12D
D7A6CF6271618F41FE08384521CD771FA80364D747430A071EE3D3ABDB5400DD36A0285430D537FA
F6EF8ACAF85C250D6652F327B2BD3B29E1C64E6E66C788FF1D9C3AC6DD38691CDECD0F3FF4079BAD
A2BC0CBE14AA3FCC38E3F31B3298A6995C87B34A7245ABA2C968F908D8337860507569C370654635
570615F987531551414B5CCAF7F4D0B38F701619C553E746BD90655294270560046A925A021C98F9
3EA8FF5B5B8A0D05AD483E6DDC5257635308C6C0FE9182D0E4FB011A00981A7B95DB5BF5A82F8B1E
B68E8822F8B1B7CF01AF11302B44307F3A71D5EB3465F793CAEB1E72D2C63E3D264380A75FF1DDA5
00B5F82B04179EA9DAC10731FDEDF5913EFDEDDF5799D2A86EF2D16C0B52D99FCEAD392E9226AA6D
3D11D29054130C8602F703CB1EBDAAA089A02C0EBD53343A7B297836CB63E4B2C33C8760ECEB15E5
6B59D4B296B8B724244D37651C3CB862C7135D62B2692F5A27B9374C5C3C5399E5C4DCCD76572294
F742B1F545B736BF4C82D8F4E2941CD52C0B944261DD4CCF8A968B646662F3D187557206FF165F3C
0D3D5CA1E428D61D7936E1D00C5377A047EE80E0A5612F7FDEBB8B224270ED23A031A049E8676516
BF66EBAFCF3F9D4975B0F212FB7A914EE45640972B61AE8E60E602DC7C20758BC07A159B08862F16
6302D8CBEF03C4B0C73BD8504EB5B14DBC64FBDDC867FE51F76099769A7BD4FA4CF4096EAAAFD55F
9A20F6D4B84D8FD139112A43204026F15F9FF5AB6729537CCDA60369C24D7EFF4B6B971EBF0BD277
A9AD1BF1066508A0A7DD9A8D45447A39B92D6B0F7DA4BEC2689D25F35C8C490891F053F90DEE5E2D
8C9D7FD1E23D0F1C5F57921BDB13BC9B8C3CED4FC42C4DDBF0706985A0DDABCC683FF5EA8416C225
ABD219024432E3972C3314C30A672FD21523C83D93B2AC8D1DF023EEB1BD74E825FCD19873E63A45
F6935E6685CF5EF472191B976F9EED2A4765E1B21B46EE1C4CB90AE89DA48E52BC4EDBAC2C855A67
CB0BE9160F3126151CD171081192D0D6CB27E4EB2D725F31AE95FB283149F53F22BD8E414354D4BB
56724057601FE4BF34A5B188C00B0E550639CD796CC66EF895AA5315BEAD49B5639EF0878CDF2CA4
271027678693EA212D0C11A6EA52F748AD0F62A0336BEC8497EE933EEC461E461CCD2F5291B980E2
8B7D66690B10EEBE22B092179396EEF5D00E42E6CB73BAD4485F2063AEA6B6207E136ABB925332C2
60F12D8B60B211A9BB15F37F42F53AC2559F5A8397DDD491D314B6DB0B50E41F0AA0A42FFDD5B9F3
FBD8EFB7E343C06F793DA6BBEE4FAAFB233C31EAA3AD701B1F1C4F2FB05A7647439D19CC856C7D98
EB3375B3ED2255FA33D9ACB87C1937E0B7F34C9B299C8D2A7F85D41141C598F9505C72B5AC2DE9BD
E24CDAE1DEE416786B93D4EE713E437D2C4A3251A296B785C81A8232F98ADD04B3D2B41394F8BDEA
7B602A555EDBD51A088C2277D8E86B08A0D05CB6142E33E973BB3F2CE841D323ABE6FBBF83B84272
220F569DE23264AB672C2590D4527A29510E7F289DC2193E66FF23D83703E27E9E81572E7534B1DA
510BB846576E8A39D9CF44483F297C92317ED8E46237B3D73844B3B19D37831B44EC116CBAC3F75B
B67928C4D4E741EC95E96FAD74D852220F4F1A8FDCD273E0F6E77F09EFD5723CCA1398A021FAE947
9CAC5922DAC8E2F46704BC216C7BCC1575A455CCE2C2A080B9FDCD0758D9D921EEB6DF96C64A31D1
C9BEA80F48461857ED7DB635A3BABB3BB6155E835E605B09E06A2AAF6BF3EA70B8C0E098CD1A818E
30B9A4AADC284EE2B87E945B717FA73AFF5FB788E51827F6FBE319ADDD059614B493ECCE718789A2
EB0F117EC811EC38A3F4EDEACA660612BD247425A3FB2E6022CC14FDF69B6660B37FCD4359F1BA54
D12B1F478D76CF898824762C25A026B01C94752F6F3724C31AE788CFE992D9CA152902EEBC4AD8B7
A5F0E68A5A0408A2F0BA71CE0D94B4A905B35F2781D7E7A2712DC62E87518BFE72A5BC4A9F36A4B3
B1494B0C4C14705203762E0CD0B28BE31234449C7655B5D6165D7CC4A16431F7A8ECA58D25711E98
4FF2CE123C05AF9A65D478B73739715DE62A199D47BAC65785EE1DD25AF91868F91D037C0AD754BA
CE3DC4B67F1FDCA8FD9FA39796EFA9C975DBFAA99DB70624B3563408D0048E3AAC6B4F228DC0AC08
B9C2B63657EEDB53B46D157426A3B4B4B8CC5B4F30BC24CF9BED442DB51F3C7A0656DFBEFA401E1E
0823065499C69D51C477360FD13ACA8896A8117789C4561F3D85F3A80D18E39F1D6BF76C7876922A
1038ADAFD53F2D092369B356D0CA3FE6A27D7B9BD3985C78424C21E60F6BB46408013DFD7A30D320
EAD9AC6E5FD36655AC6706666A76F1E426640C4B0BE692E4879991EA9EDF4596C0DDF43D4E370360
D91E8B2839D368DA2A910AA6092337E2E20DEECF43D583CF164881079ED5A492B5EFCC1CAF91512E
0FEA8140CA3E2553733D6F743728ACAC3E643394015967DAC8839D5A804503A45DBC539FB8656D75
2F00EECF73E7EC8746CB13F438CAFD554C01150048F758573903B0B3260AEDD78BC2EE87D201E219
486315A4C01D95DAAB54335A4F2CAFC3F43F12A9574CD2DECCBC1858406C701EE62C281A55B729DC
EBBE74FDFF275A0A7B8B22C7490187D1839F4FF271723C140095F28221C4145C9061F9A5B3EDF8D2
9E0DA04D9A8AF6ECD42DB897DD5C9318D636FAB698554BD9EF9B0902BFD8C96CB958773A3C4A5FCE
8A334C673206C39277E45AB50DA2661F89D621AF057CF1A7ECDE344DC7658514B4C655937E7BE010
B0694B069FF64D5582E3A4B7F6AF6C96D056ABB20CC883AB25A9BEABB18A84F0258CA3E4F33FFB77
9841F5970DB447969FE9C6BFDB066ACBC040648D74F553EE434BADC353450A3792EEF9CFDB2FBCD6
07153F2EF73C1BCCE3784609F26C80193BAEF766E7CC7C33A4CAB862E6E01FC1CDF11E2FBF25FE1D
308CFF9CD924893861BABF78F762F3CADD3E0BEB38F6157CD08F1B8767606427C4A631AFC9488E6D
4D1A8F4B51ED48582BCD3089BE037ECFF18DF6175EC317EA56D4FDE37288F089532C13F7B3C1EF7D
333E7FAF8B49D95F535F60889CD7245E5CB0BEBFDAE8F7A0AC1AB7DA18F2BC06267B27403F1BAD9F
DF5F13254E96C294C4568EC7154479570E514A55208D19A4538959F7C5B2A0C9CFE4B4A40300F248
5943C6AAB753F3F0E551727B8DA8E75305A9CE623757B36FB7D34D13CB14EE561C404CDB2D88F375
2BBFD9FDBCC92CF110D6C35629E3040D995CD25B90BED2CE79BBDC846EAA321B1BC46DFF7845380F
BF08782D6A31EC7D41F251786FDE403A39626D6052D5189CFBB3DCFF09E81C09D0CE7D571F979509
79B26AA4F6D07F97A33522306AD692D4D960CEF1CEA3D251A841E2A23C7AE3EA44B3F31E79808F22
B6ED20DEE4186927394624E22D37E873B660BB8DE6FFAE058DD5817A3BBD68963D055D406F253701
D940B5E58DAB01FDFF1C626D0D35E8E7995D37057DD07F6D4D45F152A141269A7FB81433652209B2
B23D69BB5D8D367D95D4A94B2C2924FB83F50F651458CABCB65009912F00F485A924A61A0008DB44
D478CAFDB7D9524204947703B822755A1301FE163A8248C8AED7073362D918D097597B24A3B579DF
FE00F47776428D2B992E1F5FAD6190ADD1C789BB9A913BB1B938EDE357BB436F734477F7BF332E36
7C380D049AED8687B4C2AB6EB813E719718C9CE62296C24F783B16E9635A7E4402840BD26D3A0DA5
78050C49E6D8239EBE9E053719BE94CF6D8C7942AE1660F28B21B3C1E6E15459C1FEEA4FAAE64AA7
165824F7B939E28E51009FB778E370C6001B3F546EBB76454912D730A3F8C7F6F9EC01B9F90A2E5E
58EFF9EA99BE57A0154147C2B7A7C7E493E37C9BD0ECDEAD4AA4DBFF95D7E451246C9D4C30E71F4D
76441A297A1223FD2F8E017B10C108B0F0F67385060E9C18133A6264AB2B445F6DBCE86CA803357D
749244A6FFD8FF8AD37EBAF3787F3702764C5EE2CA7547D7A9FED5AECDD2064F7C767078579DE13C
F135CB05561B15BD9803646611422353774984D386BAD640C5EED157569356A17BB6233EB298960B
8E34209562AE170A08D15F3A29967DE067F6AD183BA1EB49A99F4899031A01410D7311BB9B7A984E
BD6A303D44CF42B40F12769D44160583BCD68C68F823DDC0D73150083404B12AAA68E97206053C6D
23FF0620231D3570A089520E928E980F56A273092DF94EB3A99FBFD877B58860231B2A761DC91A41
A427778B06F07D4F78924FF986F837C1437B44EAD5E7C56B9CE9CCFC0F6ABDBFDBDE4A32E3FFF336
7F7194DA20D038CC44C4413B2CAC15C05B22758569D1008EA057DCDCF4A324C924021B35B10ED632
BBE921BE2E34795951DDA394FABF3EDCEB99B3CA15D6579559F0BBECF8DF6E6DAE427DF75657AEDC
FE180A88DDA445A5A5E239B364B8884714B0ECE259F32F1742DBAC0BFA9A1052E2B14E632B56A474
F2C9DCA9B5FD8D62A39227CA8C208DC69E5F543A745A913641950AE0DCCE02D20D374B652E2CC41B
F0417F99C2EFCE1C23204261FD1BCED5A1E8AD4736C5F23E14482D766390B1C62A320F751CA13454
8DBA0B08E4BA0A0CA5F6DC765F9520D15D895792BE580133B92EF3691B95331DC76A551C4AE9AB10
24D7EFC4A02B5654057224C3433A2AD6859E3E4C40F8F0B089C846002C75ABD667C68606D7300B7D
0569753AC074BE6943AD20018835A6EA28B99C983BE3BEA9B742A76F2D7A2A26B35664D24FFBF656
EA28D525A78298C898C0BC2DDB56FA37151AF5A08B28226CE6BF09726C37F1B0BD39DB144CBB5494
5DC48C374BA8716F6C9A4626C95B6993DB2CCD59A7430E3A3B2E6CCAB9A801760B8548C8447D129A
01EDF187435162EC13A65C943CE9EA547C3694F88F9706AF29F5357EE59500EC080E7FB844E8021D
907EE02C344DDCB78559AD7FDA31A3031D5CA80C004DBC04BE54B38752D49DFD19F1124C059ED68F
6E85E1A3A848F98707D7413ED3DEEEA823D958CCE720B85303CF208AEBB9B799653EBE4DD16186CB
F8C0301AAC6271EF9E2CF6732A6CB8548B7CAF2399287D6AEBD5ACC7C9D0DEB85BE38150072A0184
51D3F1A8ECD784AF8149BF932E0422EDFC608B20B46D80D3EB68D746E1EF40423CD6FA218C9F569A
3442B0E70A2D464DC59CAEBC9607333D7B8FB90349676207AACEEE5ACE8E0E9F9C5896751ED4DA00
95D68C421D8754D665D3D58C682AAB1DD72EF9050894EB680110C3E7F02C3551D73C63CDE8B45E5C
453BC9AC1FB3145CB6F0141B8E4928351FCE66F2A5AD534E5DD8BD901CEBFEB963DE2787095D7755
81E588D3A165BD55B51F039992567B85FD3AE92C7526E33B44B8149E57BF7E57579E37611AA29DC5
9EC94F583181201638BD4BBEEA23BB9EF067CFEC2E436D726F401EBA897480AEF7E38B9798C6CD42
182C43B2BFCA7D8B6B696544F6B00C7B7D0D2C70D955304A4FC8D97E317C01113404129D480AF8E8
EC0075A94859D5A79DF5F3FDC2EEF4F0BC1113D2C92DAB9859E9944DFAF557DF43AAF42B4FADE1BB
F5AD6728F884F0D4E7671787F1A3500B00E62929147C72FED37CC222EE991630EC9AF614160872D1
BF4666DF3B682373AB1CE36FB87C42597FF1F96D3D7B07DC8755C2304AE69B955FD2547D316E16C0
458BEEAD37B904BC27DE764240E67A68ED5FB57BA1F9C7C4C8F2BFF745F3E6FC732FD5E37CC1DED3
6EDE20B06FD832673AC78DFB7655D7358CA03332A18241D96BB0A45D16BF2A2B80D0A68C74C8DAB3
F18936EF73085EEACA9B24B18EB7DFFA75C707C947E17736EB7B608C4AB90ABB53A53F44D8661485
5D60E36CA31704053CC453F2A50B878AFCE0361EC30444F5D6009ACB5D9673E5536B11A02B659252
A64923E738F494D6264824392234FCED4D66E0342D03189778D41AEFD907272A919AAF40066A304C
6D7831F90B347CB8EACCAC6A726B40BE4671D6A0A591DC36A30ABBF91F9E780137D80EAD43BD49AF
690A3789F39D3EBFEA9CC64B82D601B88805B6FDAC3C84C61638DFF1E391DC74FE4D08A0683BC5D4
E6634F82F4DA357742764FFB2B8D264275F82052921F7647BD8709857BB1C98C205D13EE51C14E9A
DAD1324562267D1931B5143A2ABD173C745B7272A6FECD532B5F189C8749DE0ECD3A6B1799C1834A
414554EA6972309C48DAB44A9DC41D8B28361E89CCE4DE8AD6058469D2F603E7AA62631E80C01535
539580E124A24E9387E3E0E58A63AFB29944207BE5929455A150AA58E27EC885CCF019CABE1B8769
0AA7FD1F4166DF820A324FA0FE3B59F8B767BFE029A7E3ECED513A6CC622AA8CE96563219EE328CE
BD649EE99E5F108FD57646926CBA30BE3AA8E00EB4CCA282AA35C0742410477E2E5771DAB74E4181
D91DBCF25DF36BDBDFC5AB6C73A982A390416A23C8DA10655906878AF714C3478C8A0C7534F6022B
80925A069F63834539B18D9CBE67844520A195019C15F8F858E91CC50DE001EDB52C89F06035473A
022A718893BF7F6FC0B2E6CD4C1CB26E98C1A191EA5429BAE831F464971180F5EC2CC6E6F8F9EDB8
2E2A7CA8C5656BFBDD618F7D31635A23C73F330EC76F4543C9795600F8EA45DF62BF4E071FFE3758
2DADBF252F2A3EB399F61BEAE10BE0FEA537C272CE850026872F4BDFE5921245147B71DAFDC8EE88
C509B6D8AC249557725FC5D14198A2DC889A4A9ED045870F767906A226826AC93FF1E09D75B4DF79
8FD690C5146175EF2CBED8F03C9DEEBD95AABA69E98E25A98CC96820CF1C684F02E7739F525B12C2
72613012143FC26919B800342903624AB29219E6266716E451C9D60A4FA010B8D26B56A4C91AE1C2
ED778E35E66B49C4DE64021894C2B39E7C883518B06E04D198B7D056A24C3E65BC9E30BF2F73F2DE
21E676A37E2AFD625220831F598E93BCBE098AD73FB6EA5CBD9D17EFBE6EE35FE4EE93BD3A75A2F7
118EACBCCB82216DF70F56C2E82F77F072093824C6ADB800C66F0F26BF7AE513A490AC3DCF648DF8
2E54567ECB9D6FE66E908748B7D5090910EC99EB9B222E92B058F3EF34A11918D6FCDDBE2B9C27D7
DB19AD215E7B327689E0597963E6EC907A23A0EBFCDF86ACDC349CD8983EE83144B5B8489545AE2D
ACCDC8E553FF4A1601F42CF82A90D571E36193BDF4A7893B2637DDC0C73EC0C21BDC4BE1D02BD257
F4C240DD6AC53A321E13FD2EF4343B11B9C8152EC02EA6C4DBF7F66C9356647A948CA9E26672BD7F
9B828FE109600B1638806DBB95DA6AD0F78050FB13AA580139C7198B1673D4AF9BB610A83A709D3B
7D7B01AFFC0A740F03A5E2E3EB7AF145E3338D46D03A83FB82DD6487A52F9494A89717FB500A26AB
C949C51FE25DEE8F78E199AA53EC1DDF9D767D8FDA77FA32F19200BDC539F00A23DEF166D97F0DF6
64489D932D115523CED7460212BB35D887FC3507C2592ECF622FEA49AE2F04299A547ACEF75EB0C8
8ABDFA7A042D5EE4C88D716B00E79C40173A3F7044546D093B988463623DC1649FC6CD645D01E102
1AAD11911190D0B07C0A66AE7F9F9CDCD0D841A976A8298C26A0850FF4FD42EDECC37B97A19F7240
3413098A81025E4451850EAF180299667A392B7D2E96C4068CE110CC3CE15C6E58CBB11CE21A3E9D
FDC88ECF14A8F2D422E1CFCDDEA320DF5CAF93E6F9AFACBADCAEFBF542775D07EBF09A96F0162438
62662AB782A464DC7A96BAC2B0F0F043E83690C3B24432F61293A1C5B3699605EEE8339AB079BA1B
A7C65ED392B6E94FF817CC25AD32E89C95A0667F124F26B11AF5B45A9AEDE4F443429ED30130D7C4
68C940A7C538ACBDEEF77BC084F8A24FD0060BB9CC12A710DB9DF03CD381FB6E76F79D3DE40DEA4D
FEC56ECAADEAD68DF4492DBAE69EF1663E2CF90614871094BF6F0E1C9FA0EBB2D34923A19A557BE9
54D914F35BA044FC800D822D88B5E70CAC27D6D56C66AD6CC3C7647DC679C8D3E1D39AA8282BCD27
982428F5FAAB76EB16BCD26A1685C044E3C7B87B3A1685279DED690D76C0F1C52B76FD13C419165E
754BDD7FEA75E26DFE2B916DD0CD40301CCC945683C8E1F49A03A0DCE1974A76B754BF04D36C2693
969FE4C6C39D60D995738F1DE0ED6A7E0B80B40BC14B440B6B8F1085E83995E224BFF4EEC6F67EAB
103B4BB6D21F9741932DFFBE85C0BA3D2AF925D670318D1157FACAE9C09B3AAB5B1FCFC889348207
8D5A3F7787C699C420C9BF0883D3B8B3D7753E9A146175245CA9E2EE04FBE258B6E42334EF141A41
D68ABA286864E72F0E4ADF41C1C96E60E69320E79211984A734392C870D72B8C236AD631672AB9F0
FE48EF2611740799DF5B3339BD49697C4DFC0557C1022AAF15C24FDC54FBDEE2129EC70473A17EEF
D202EE43A1B5C7B78A299B6EC8BC7595FDA6BD0BD22E025E8FFD89115448D99FD27BAEB680A22C59
7295E33201199E9E1E38AF099926344D1B7CA626166CFFBA2F3D1C15AD63F0C6035A5B9BC5AD644B
3D5636C2FF3B9403AFFC3AF0460B328C390D3B416C7880A0DFF10BF512BBB933081FAF4B2E06C093
E80950F08BDEF07D56BD042433CB0A0C72E1F17692C9F5C7AA97C31AFEFA39233C62D5430F11DD31
478E86A36A8AD3817B0AB397C8D6935960D905994ECD2AA8299D248AA274AE0FD1F1377F0443B37E
67DE63151184DB5EDDB4DEB9CCAC76896BEBE32E30E0F3C2557429FBD4B85ADE7829428C5CC95CBE
018C17BF38FE4B26B0AB736FEF35F6E3DACF0BEBB3B795D7982075B75D87324AC28D7E5B446F04F1
0A001FF191A5FDD10B4729E57578FC42C26D473F22C70D5629AE05FC33E50A4EBA2C5D4D63B1D147
9ED7B8FD7A0D824413D06437118C788543A21520653572608F9172CB1D1AC529280AADAEBB5A4E30
AF99A58EDF2952BEEA29F366FB6FE7A804DFB1D116B73B45033E9E7E9767A9F41F2FAA76F97411D6
420FB211B4BECF6C785FFEEBD90AB932E82EB0AEC7ABFA4A7AEE53E2482617576EB28BB2A3C7044E
15F0B6521F3B073021C3CE55890951E041EFA38937F2C0683BAD1AF255CF3747AF2F0B8A92BBE44D
88F7768D35B8F4EAEF0AADA3A42E26E3E3EC25E286C40808665B80C6265716DEEFAE3A86C9B54D34
74285F3BA2946302A065B800EC7A9694B0B715BC86D3EEB649FAB8A47D170550D9213E8B8E9367CD
FC8527955263AB2AA55FB7ADB7DA9A4E727E3E69D9C7946369CC078DD7751DCEA1C0601C57F4B5E4
48BAD7F5F8A919632178C77B7B5F95E402DD808AD59EDC020D82399DBD3A9D9F3FD089B0909C171A
940673E361F5728A89DB3E2CD0AE2009A6D64FD85ACEF62F8B42F009BBE11EA0AC14525C2ED72E03
0DDF4F670D18B94C07C027509F281F7B59D854A5E46F4DC544BB320C427642D84B914A2E5043B1B6
FC94802BE925FF260775F6D17A5C55C5A5D5931F88E3D7E8485D8026545CDED1DC96D1ED7E0088CA
ECBFEB99F110A5CCDF7EF3B4190F3DA6ADCD5A46DB27C0F076B558667A1B9ED967363799307E77B0
9859909B4E86A27639DF3A8C0B193502FD22C0298AE0398E7D33C3039D7878922AA9997C93F29655
5F5D7BF3A34D46BA5592FE2DAC5A32DD9945852962457B81DE4B6B9050660EEE1A0D95785D824A5B
DEABACAC8A8A90E7303093F0DFE57ACDF0EF2843DD7497B1B80AE7E883735D9BD689C84A61DE8127
3E2DCA2F64B00B62F0FA3D3B5359241525434847763059927565F4D98CB8AD1842E31488E4C1DC58
4BEEAFFE1D3E76AA2E6C81CE2DA9F00DD32841412695C8EE17EA60499E99B97D30C32DDB0B9E473C
E65C259949129A4682DDE5DEAC0611464650236934D7C57D1EF7E8B5D9E5D7458F0FCA9795853710
F37B5C24E39D7EE92B2D4066D533A662AE2B063B741559B24AACF24DAB6FB6786F639ABD8B34C7E7
AF20E5FC999BA74AD93CD821B545C2531C506719605A64FC06DA8907550087A4599EFA621DDFEC17
B904B6115BF94AAFDC56F3570065D75DADA1AB177F4C333A04A0119A89BD209DB0CDBC5DA0C8B99F
EFF54B2F4FB4BF95AC573EBE6D5CC8110E6387365CCECA5630F5105C887DD5803DC1376986456634
C3B3BBC235A72AF168CD5B350E0A8BBC303A2CFC37FF627F4697C0D19BEAE28FC3996E967CEAC4FC
8D9D309E2FA65172E899285BAD3F8B45B38C9C2BCE94C31911079850A040C08789EE377B9E652A10
01EE4F44420757358E183D48EED67C3008E6F05C3971C732B98ABC24271527B267D8B10735CB1FBE
773E33FA51B5B472E402676E3590C7BE28BFFDE77AC34544718A20833C9891A176AA3A62D686E072
7AB2150A1E77FAD5012D0299593B0222CA38CED2B9953B1E5893F176132F1197609D04F2F1D647B6
F44B2EB0AD94211733F226B570E9D963AF9A6DF04FDFA26C0BDF31EDC41DA521F9D0090A9FA5DD13
B9D977329F6412815A8C52C3290DD42EDBD312592DACBE0BFDEA209F389DE8E4B5D8ED51B46F1557
C2B50098C2262D3DB298E12C0AC3E03B82CD2807CE04E109ADD00EB181D701E4BC3622DE8A86E977
3D6C4AEB830F3283BCCEA663AFAB740B546C3577E9182EFE660AB380F0504590CEEC89313A608A29
9F9DFFE22DA6296EA3E39857D7229885C78F097E7E7845E6C908A0570D4ED0AE320DFADB7AF87E5D
F85AFCD1B271B672813C0A0E2EFBAC5275807ACD3A2F09EAB95DE6F571E3F3C827FB3EA9DE89DEB5
4B8B14770305B23EDE569571D0BB8BAF4811E12A0DD5BA4809818D2FE088DC1CD4BE72EECB36C819
AC25B41BADFA27D5839D548CEED7DD18F5F2BF69EFCAC0ECD4FD942995E930C147E1A7AD93628180
E62F20F3779824324C5A1C35ECEF68DE30BF5DFDB5DDEBF66CBC459B2C7FBCF0ADC0274D137BE67E
B22FA117C85CF7D52BBBB4CA5F9A6F73AFC23BF2E23B4B1EEACD33DAA3187F1D104843876EB44322
67EDDDED02B6A507D13E3B9F012FCB8C9F0D14D951415BCFB20B3211B5B9860B0C6826BE597F2F9C
94DA2788E65107C5CC77CE1265E33DDE9378AF9019E7E68522997470A52088253FDCA09AF9F071C2
988CEBDB46B7F7C8D08B5467A1B3FA0EFC552C5E20D4B9D565AFEF9B520FA2F544E802EB8E8E0C76
21FF63F4A5C0C59F94E9E1731D8F3C80C772805DE264C7501E705BB21EC37A1379BEF8B8A9E50EB5
6FE9CF9C10C9D25CBDC68124D2133B2DB6348175537EF872CCB8B1787330A5ACFEA87E2BE6615DFE
442EC74BBED30021A0437ED3E9DBA6EC49A824F0374B446271DE6E1B16AC74816F6216BAB7329725
8CFBA83C178F5EC009C57404391898BCC3314411F129F12D68218AB6D0BCCE2E5AA9AA1D5FEE1E2F
0AFAA4BCC3D226C5512B456CA8F28DE54858F18DE2B30AB4FA02840859988BDE7ECECB4EB0002523
C6EC40BAC2E7ABC411329F803DE2DCE1EEB354E4E6771E4328ADEE4E713AD248BF4F91108C52B169
140F33D5C56F1EA2240E7E182C060187E29020139C373B4A6CC4D2156F7C15590D3C07C98535853F
4DF901EA9F2C66510C190D9456EE037DCDAA428D433CC2231B2B627CE2B5304B6A4630576BC48984
66D7A8BB75D53ECA10C74D434A4E50B1A706ED6C7BA274A9CAD5D929B9BB8A631825A9C32A8F468D
578507DF2291DEAB6338ECC92CE8664D4B1C211A4CCE186679B6C71ACD5655B97ED8E552B09C1C85
387749406C549057DEFC059CC85639203160B8FF05A48F7D5C4F452B111891846A521674C0E2734D
50B8C7E7B5D9F438C58DB139A6509DE3495388E0D7AD24F64FE73707C7BFB8CB06FA0E0C41346B98
220E007E28515428C1874AC996819F16CB152C16F89CCDB3F9C83070AD90337F1823AC0A48B72749
C6C29A8FDE1EC2E76B0D29FF711891EC81D0ED0B3349E9FDC413047731D70C33E57D2C4B637C8FCA
B027CADCB3E11F94F61CF3A56E4D90E8550F456BB90638DB6118229C9B74C9533508F343C0EB422F
87627EFB562C7730E1A804E3E4DC80FC0F199CE210045ECB1E3313C3364F78A500A8ACBFCAE0F7D6
56FDC8B1BB95262A32ED7562A62EE5CF989235D1E641D726F34D215242D44A946662EE94E765A3C8
75557732FB4DE1CC2699202802D4A5D99C621478C1C6D583FEE8CBDAF54C73C8C17BC73F1B414EEA
BD901409B83E98D62749F9E742FCA7C632C176D323E72FAB241D143950B87AFCA5B7B75936FC6638
1FD0E537C30D744E970A08636D27AE7A277F3838BEB7D1BF821F331D483FCEE4EF9FF98F350B5B3E
CF2D6A5BBE95862FD5DEA6D3A5322DE6723B5201FF81EB1D1BC5BD0F77CC1737837655BE23E0662E
AFDAB16BC0635F40DA516BEBA8128C414D6EB5F5AF5F98B8C0129606FCF536181E7A8ECA563BBFDF
0AC65F1932F1DF20DDD6739F7B1EFEFFE282FB6DF35222E8148FB5968BC7E40A582D7B146E374270
D3D014849E898E91997288BE44220B6B6E431B7AE3F2F7C5BF3E3444F5088F9F42B7F676EA14671B
C70A84B77BC275E82516040F7B9DDC582C0FE335852A83C31BE3B3F716F17253AE57372D14951A2B
58F69C2DF7B93052823311E4208A72C10D0625869BC5F3808D231E86CD259824D7E6C7669013CC55
B61E4C20C0041C35BBD7F1C291EE7A3CAE016A8C90C56F22C515375252FC3E188B80940816EA5117
88A2FC7AEEEEDAB9E0A33F2C82D886F9BE029BFA1348DAD16874751460DC149CAB5189D061E7C804
1939D80A03BB529E3580A235F8C37EE25C503BECB9C31CB91904BFF4460837A1165A7474C83B5773
5945BE04F3FAC3381310E4BEF8D8D4A7343B75D23BEFC58060C48BCEB52566A021C197ADCE5FA025
1AD31CF2F90CF6A72122C38FEEACE6BE36176B1A990DBC42A33F0BC0090799C2F6C8AE6990725562
B07725B3DD15C9011205C28700DF82AE4F00F9842DDEA3BB5C15D3A4CDCD18E692427505D7B24CEB
40CD7AE0D81A4C83A0F9ED579F924FCB19D9D017E60C6500CC64572E0161EBA57EBC11A5932F24FE
9F1AF444B3C657AD162BD39682D23D6355EF5D84440A124138CEAC85C926BDF484AD7B976D9A44AC
6015C25354DCD72A889474F31B8BD3CB7371B95A9729FF0E46EA3644477AA4C11FF5913D917B7742
065F0593482B6E6EEC9EE63633A6A963819F3E6A2920136B17C982353F1F071B3D585DD24B22DE9E
EFB2B34F776DA85F85E9E107D16960AD67046476ADEC509FCFC64E8AAA6427935FC231C817A21C71
6DCCE088EA4186DFF0A3A7A1C367615B8E7462DA176C9F9EA893DD04E29DFBF88679991AAB79A172
48C06E2BCF3B91C108E09331FB57D94BE85EDCC66DA8225FF4B38E12F8563398E62622EBD2EAB098
691EDED4D5D7AFC360AD6F263C043DAF483DA05CF70DD8BA8F96D2A5A87043DFACFBBBB3F8A378E2
A896897DD48D8B13888A023AE6AD778DE5FA991907E731E5C5B0A3DABDC360D77CC71C59C34506C6
39C21BA9FF7A9CF322C21B457D62F20448BA19CB765C4C0AE7CAD9A972F60ED60A21C92AB665537F
EAC8738AF8A27D3946F759162731F62C0A657CED40C66B8A9941EC2559074279CE0F6E10BE3F44C1
D517E10D85EDA6BB6D097F4DF55A3DB7D50679675A781FA1FFFD6F1A8349B2870C8114A05F5F7645
3B38446D57ED63FF8731661F0FEA79033E4C8B5CFA29CEC43355780C5E2EE86CCD449577EBDC0140
47AA5CEC980CEA8200867212DDDAC234BEFC9FDFFDB43DD32F44883EC6F2963D4D28171E19E144FE
1BE2B8FCE99016691A00E4EA594F94E973E899D14DC44486BA6B4278DCB292FA5C7E6D73068A3BA5
1557C3F072547E7F2F869D4E9AC03514276EBDB0920FA04E67E2934A250B1A502A8D06A25037CE59
920D0E136C02D5DDEE2EDBE31A38BA32C4122AF89F295ADDF579FBFC72391283DC1914E9322A63E9
44A280ABE7CEFA54ED2EF42B79FA97EF21EE83EF20CE34850FB66C378EC7C08B2BAB924F58FB8123
FEFB43A385BC1EB922AD8360750FC1B0D8A303AD19286308B7A39A5086A50A8FDF7D60188342A9F6
42286540945790524174800F8C44ED71306ACC3437FB49D8FC43FBF8E88103A76B4A92D95DB9B45A
FA067E31EAEFE6BC818D11D7CB8566BAB418B596A7494FC7326AB3CC029D010917B305CE585B194B
C5415088BC7AC7852A6D52EABD223E2634DCB29080217F6755B023C591F08C7E5D72267664136639
9766EDF511FA744675D473AB37BED0ABD92E04049AA9008014C5EEC1B0443C6C86302CF6A3C38BDC
B8D9E0538E349BD930707DFB002700B5EB427192AD6105E01B8C2FE488CF617E9EACE73EFE3BAFD0
F87CB57E02AD31627E6439188006655D6B992B393F4858254C2106FE9A3F0EF7347347C66C94A999
D49527A2A177EE20A08BF594FF1E08CB091D22A8C1569320EB5145FE4A2674151750620B5EEC822F
A48C5F8B565DE0E18AD05F99827FF24D3BE03B007774F25284844D0F1F8F95643646960F303A831D
4C2C4ED9E0664C1D705137C157671D62179B47FA4A6441DAE99C2F7C8765C4C931EF345CD8F92D11
E290B2FDEB1B0FAB4BA661A4511F75768808AC1DF2FE79BC285B976D364ED25C64EDEE62E8E035A4
B79344D55B1E7E2B43AF1CF94ABFC8D0CA5E89240EEA231464449B831F1B3F9EF01AD07B38F0B402
712A0346892A1DBBBCDBCC827220CE7F492CD7471FAD35B43E71CA14F1F1A9CEA740C4E1A98337B1
5EB97B10AD57DAA9E9ED134CBB4614321D548C6A71D8ED95900E7947A7E4331D7DF3EF367F6DE8F3
113A7DDBEA0F741F9C189B8B586B83671475A492AAF9994D884FEF3A646ED4F272668DDDB05EA230
399223AE63088D636AE6AC7CE2DA06CA6AADE9272FECE86D0EEA8290B927B17450DA6F34A3D566E2
096300CD8D5A34139489228ECFEB104714FF907A6E1D3DE35BC0FCCF45A2781AFC5562CCDB627E06
F23DDBEBD4212F36C332C4A5A9498032213DA7C3FD03FC4832D1F2AC9EFEE3B840BF8356A16E14CE
989C37E6234CAC7A215DAE7C4DE2E2B6D9A876F709422113B503556A4BBD0ADC107B6B639F1BAC9C
6FAC7F4092D23C04EB8684C9D0A5F184160CB660CF6E8672ABE1AFA596EA86890DD22D0A406B2118
9BB626943F378227132475A25710B75E5B3BB2ED7DC0412A0A079E2AC311ED55AD8E7B2A1A55FC84
E62D61398511B70877F3DDDFEE5D033A9ACB66899021951378EAFB9E9A799AC9686FBC2E9E9B3A51
6DA9DECFDE87FA4BC042A5D26C2117E29AEE8840B18361B7B38B21493401E931B431EAB1A3371628
EF13BE5A0C64A3B9F8B6A29D209884706D2A9AC85B86E3839706269366EC7E53F31BA4219F741E55
21E42F0A10B7B29E839B924AD90861FDFE3A3D446D1E32C06E66A5D7187A63E590000D1356718648
7C99BC31088356C9ED29BD80C61E442B81E15657AB191E90EE77A6804C762C45D3C1937EA17454CB
D76D781A0C96A0914B9DE3D3984BAF6075D3A25AC69BEB34CC413D26C39824B83F853DF864C269F6
8443970933FEF93208BAE4DB3BBE90DD3CABF6EAAD2F6CE664CFA05999FB1CC406A3502DAA6C8145
3C69CD218B18BF0B9654FC3637EBAB8007A2EEA6ABDD11FB338E89FEC84B344857804D028F849E44
5982E294384A442390AD36D7C4182EDD7A05BE6744FCBD3BBE6FAF4796063CF42499F2DEC302AEA7
B64FEF6DD74F278FB5C2897CFBB87FE03538B2739E25EDEB806142E0030F7413018EC1833840BF37
269E21DDFF67B8059BDC83DE9C6461F3EC2BC2224D2585AFA2AABEFE7D3B2A899C3E08F00AF2A707
55C145C6BFFAC8F96B54EE682C3C8CE01BB44EB574E1C721974F236E8A2AA28DF0A4AD285EC4DE58
DBD3A2FAC8A20173AE84CBF877559ECCEC64D9448F8CA0FE5272BEA6543738D5EDD54B73AED3C4CD
172F91C4F70616B36D37B1252D355820DA88536C829B1542C1EF4F76375360E7123525744F55001E
71F5AB1E5B39A5248CCC6789647F1FAE5E989A8A8ECAA2A9116ED69DC9B9AC25A743F70AC4B62D72
5F120D94431528EF8C74611F7529BE325AF84663989C219B70274584D1EC4485E11AEFFE4A29F534
6912577C010FC753DB47204BFD9E504027B335EEBD952FD299E5562407234C5DBF0B839D1010AE10
5D56766F87910E44AC7968842833A302882AB481FE0AD444911F7EB8555DBB9F3D062E9E9FF3B529
4E9A3B3AED4AECE34C816BE7FBCDAEBA33FDC491C725F13801A6BE162F7F8E99491E8BF77F2D2010
D9FDD78BA2606A28810CB5D88CE00218D49609C62E96BBD36110DD611C3573EA341FD2AF6FE0C932
58565D4A6C88CDA3951E287168A478F5EE074BAA9676EF5911D8EDF8D66A7E8F3BED1BB786F480F4
423C3D3CDED2E80AB76CF5CE5A53B092A44FE52806D8EA72033BD3E7BCF1DA9C870108F32D8987FC
25E7D873985C3C4882A5CDFE7A8B51F3754842FD6F1FF6235DBB88F04989BB2F2816A476B513C10F
AB6F81CF115EF5044D3366A4E192EF68D385B6B6F4BDA7D14D9627F40843035CA80DE49F9DB52CD8
714F769DF97F73E3152E8DE34D8C37163D485750F8F4E37AE8A3C3BF54D97BC3B2978985B557F9E2
9F0537CB743EBFA0B7864BBEA9C126F13C02CECFDA50A8019F90900F409B6D700CBB9EEE18FD1952
D496DBFDBAC800FB83B37C705367F182D91B21C7F6C242D8735A75343C84DBFFE583337DE2A95890
660584B513C5BEB7A0926BCA7B7DC3ED4D080CC3F1264A4215ACD35DCC62D896B4354F2F7254444A
7235E0E3D53D02583710DBFF2CD55AE5E61D25ED1B3C3B6708E5BB308A3D658F043C26B881C949C1
0940AF6BDFD2DB0D544DE119BC7F7B03451E61FE18845000D350AD6D04A09D8E3E999E6DAC6AB73F
818A11EAD345EAED03BA083A6EEE7E9CA8CFB760FCBC88B8DBE0887F79AB430913604F15272F9C73
DAD19D591B40CB7863414A8FAB21C41F80A4BB0A3AFD9D4B1322487429149470DE62F305906F1244
2AE20521BE034F159A7E7EA211A2FC6193AF59CBDD4B43207BCDE8697DD515459F80F8EDB982C97C
05ED3996E03891DD7EEAD505F6A71A924CC1CEF29053ABC8F0B5F56D0DA1249F317406822C225863
ECEED46BE0072EDDFDF5F63DC8E94FC119087A66E394A653D5AC774407B006B35C406E7EE4385565
78290F8CB8B131B88BD78CB87A11CDA44C5A199BC71388A81F2F30E2C003094E793969673E8D0906
1F4A3FAB9B14C52EC89BACA1C52703F000A967EEC445E5423D3BCB9253D91AA64BB26727C8461FA7
FF61022B4C6A9E793901D3407487B4962A16B564CAC93D7AA28A22C28318F69770E12DF9D6CFFF17
09EE0604890191217696AA52630231FE11153761310A72D60E6925AD6B9D63A66047F32B9425C91E
57505CFFE42A90185451297C2CAD408B0CA4F8E923EC26A3D5D66448550AFA3CE3BE9296C8149878
F853F2A7C3B2E98899C8F9B47B1405F96D2B22E9F1CD62A2945AB62F67AB0297982809A829826BC0
F24A7777508EE0A71BA7588663D8118E3BAC936A61FF4A628EE96C0B9AE05072A5A4307E68EF2C3E
97A46EB31A2A7D4A33CE9C44E1111D73D9D3C6A0F22F50D8C22153C2CBB5BE187C0F2F37708237D6
FEBC445843CF88F4C3A249B39DC971CA003A78028F8A2CB3BFBD2C26CFE457A9561350AF93E60295
D21E1C2024312B1F2F76F2EAEB822CA72412F860F5A87DF705C2F82E681AB9AF45A19023E02538B6
9E0F273BB4811F07D153029BF988D3EB66358D987895B96B5EC4C24F3409C1EE1B5978B1EC8F3E2E
75FDF2BEDB0AF0CC66481FA98ADBA8DF4D8C8EB800F88C7776BACEE6F61095FC2CA891574F309E1C
0C27E37D8B03472DB3FB8D6668E286501118F7DADBF1106687AEC6DC4C162D22E3BD0BD42DBED782
BA4707ED5181DAA9ACED58FB358DA0AA9B63AB4394D42360C3F5082A6F168CF41D381073A1D99CA3
3BD97F62446D62059BF4A8616A8809147B739400362748EDCF39FFD2BF2C16D4632C06A5D43B48D5
0D0B98E4449B4F1D39659DCCE8AC72A2E8F32487FF8686E550299F37A6353A8E558D4A8B074C2F5B
864DBC8FA3391E3B5135FC738E4C13868D67234489B6AE382792FD5214D5F9E5249AD65C433C22A4
D63FA7A36A48A339F443AB39C23D2025741186C8B18AAE9952D41E25E930D6905B29F85A4589E9D3
95FF040E3F72FBF29650D4DA2B6FA27F60DAC4169DC9764021F4E7E094FA25F6B5AF25602C593266
ADED528EAE6C967E66F0BA05F258E34CF6AA5488D3F7406C2AA9D9FD9C533E827F26862D348B5223
A690E40953F337352C8245F1861A19E5326490F2A9742917B5546884E8036DE0874363F812CF6FF9
574DFD5BA77A1DD7C5778B2B9A2E22F2482744E2CE9323E590C60FF02412CC7AB0EC30D0EC857D27
A4E3D8B35FD69FE28287B2160AC0BCF645A0654403D26B05041654B17D82928044BBAC40871BC3FD
D8EFC3207928BDE5D66926ED199017B223AAEBA563F2723AFFAB737F6482DD269F44ECCA3B32FA03
FFCE3ED882B449BEE196F59E6616EF1A2F08B42B1A184727D5BD96DF83972BE1B5F8CF098F61B84A
B5BBCBF231E099CFC07D4748D43F129D123FD8051628564931E43A70BC09BF20AE2C0ABB009014AF
89753F91ACB574C5A218A47A02DA3AE44D3F688F9D96076AED9EDE7388B2935C01FD400BA7EC9574
96E317C6931E3ED7078A53CB4CEE4E56311F4D8A368AE981606AD7E9DB0EA2A10E079476D9881596
8C9675D9CF15E29B9328600FECCC02B484D8749B4154D69CF90997AD650D881735AA71289AE93FB5
8C56686C1F9FB0E696CC0285A1A870373E5DCAC285A1B4FE903CC30B8ACAD2E4613873ED77D813D2
9FA4984A7530F5B046A71011D97CDE4BAE9648AD54537A1D87A5AF1B92560DD7064F3EDD3CCFA7A4
FBD6166D067945F103C13B3019540C3FE706804A7A00E1D28A0C26A40AC5A8845E39631A00099CE9
88C3F12C8954EA84BF268D99E2E13726BF9C63474A5FC874CBF723BD48A5461177789E11B4F1CC63
0FF4D60DE4F01422C1029E664782232A8BEFC38CD058135C79E015A55BA933AD8D446A81051D956E
429779863DBA60F4258DFC62D1DC3CC3862C5D310579417FEF4D7642ACBA8BA5284DC5833F581150
ACF91709D6B3A41395960197AB43E63B8C6C2F745DEB4647E298341F3E3023D7DA22509340E28140
97A0C193493711E60C5DA99C464D8DFC83A61291BD0E13AB6A42C81253C0F1B37E71E7706BF2D662
76C60A3A7DECCC58E56524A200F8C6C0512FAD2FEB51F5C24109E284FADFFD8484A7A053E8EA544F
AFC1C7BA21E4824866090E542B8BB0BE603060A36D8A8CD64EC92D6037B438EA6A7F3A23E9608F29
02E8DB10F2854D89E2CE6F093E6804299305BFF3D1601C2830F793B92CC2542A6CB0E9DA602E00FF
DEF234702D0DEFCD270F2984642F13B818F65BD407B61227A94AB11E7ACE8D40849808AB3A7E6EFE
B2D4F3B9FCD233B8497B35299DF28F651B0B2960B4545BF2C05952229EB1CF676DA761995413051E
885A529957538A8B2C6BBDCEDB2A3F4104004B880624C2F55B544EEE8DD29231386492598C2BE995
6E7BA78FA75FAEBED43807FAF072839BAA02333D38BF4A59B1F3ACEA5C7BC188C0BE8A8BCF2069BB
E36BDB2203EAC19D249C4ACFBF8F9717111B7F4637D631D058EAE0CD4E4E8A9F0ACE1BE19B3A241C
9C6DCE2513690473D8F4A59E1A7FCC926885CC324086981FE0C6AADB8F48116822C59B1E93F53829
77CC88B82FEEDD2B4CC6095691FFA1419D5A6850D3576C4E705C676850D0BCAB84D52791355DCC7D
70A7F5CF603B4D0D7F0CF4F25AEF44F21A2D627D45D306DE0BE1C794AB90DD1EECAB2D61A115D3D4
AFAD1914E808B16BC868FD48208E1F915B0E8ECFD59AA5895CD7ACF95E0DCE87DD8B12F683C8EFD9
625CD388337C262013626A06ED60556FA70A8D425D36B48E430758AB4CAD34A656F457A60E4DF933
07C4D5B2698501E6D1F270CFF70E47DE38A5FCA2B04D7BEC3A2945EB93C49F1D366835581B42F43C
C99D71F13F45A9FF8D12E26C43E1B994BE5AB44E5309B0F936D78C93169D666DDE6D18E33A5E016F
32278897FD7E76BAFE39498C6A849F4A6D882D109C40B42488059554CC95530FBBAB2591DCFADED7
3EE5F2F2BBF17F4A131B8126F9E0AEB4B379CEE4EAD92A1BB29E3789EC19671E77558B4DE961629F
28B49DB4D8FAAF541D23205844EAA801FEA468D26F32BF9CAC30BCA244246A55F600BFBB61C5E8C4
10CA07319DD094770DFFC1CB700DF67097F61C46036353C8AB3A5E5198445A194BF189E20490E970
7D2C03C1A003BC782A66841AE5DDEED2297BB6DD019C98A66A8F279748DA39C85CE2082D09210EAF
CA995591A1A3DCA52EFC9A752DAE0CFB125127DA2932AAAAD7E9850AD78D48304260B4C270EFF12B
160DEF2C2B8E30E8C137975AD20046F37A72F1355F31D878334D96313D330C24EE7350D4042AAE2F
A345EDCEB133121D4B39645B1D6114D0597C3301B4CA56DA2B4A457D7A51BD13B7AC61FE6E1CD451
6253F606FD4B57E9F4895CAC93691EEBC2AC992CC5D122DD3FC6A9EC8FD337CD402F03F901CE7986
2F4F4E4500617DA0F913E357BED3ED04F49FD61FD1C66606CB231C3B7A5042C7C07EAB2E02BE8CF6
AEE5E16B4AB725B5FB5D01EAD4887E365BC2ACA579BD80E0AA686E4A08DFFC70F99132353E3D5898
5205807271753BA3DB7264C4567DF5FE999514F28E1DD6D3E966D8810978B140F8DD9BB259078A47
013BCF247C37F543C0899B532F34843CA56F18F688B42A12DDE2A90CA457860540B6FA138F753DAB
E7331188ED6F535480FBFE934F68EFB1C9C16D4F11EDB35F944EAE63751101928EDD0E7AFE64D7C8
5E9CAFCBA88450DEF9122A245FC1ECCF9EF8DD94EE6A70CF16ECAB39B52597AB1E8C47B6DA4FF0DE
C7D0FABC84DDCC8C652DD7C941DB3FDCC5F0542A8F433AF9FDF4D393E123884E1DD5D359D46DAC61
0694020BAE84B3BD4C068E3BC871BE21DA13571BB61387E207926769236776B5B31A4A462902966C
DC3D92BE171F10EF8395D2402F0C492A3FE55979CB903CFF2CD2319CE4B46481489E798A131635CB
2E70147193FE3C8F4570FD01BE10E004B17341C4DB8B029BCBBC45D31227A684E5F38F5D6F0821C3
ED13D31DBCFF51BD759C84A98145FC86D82F871D2D83F43C3DD7FE9A064120338A7BC63A2C60667E
25B50EA1C267174B334F4437856295A6B826F54C3EA9ED39CA6909A0F6D9669F1E75A7A05CFBE7B4
2C330668E311872177F0BE3A9B3EAE611EB48721AAC2F10C3CCD897CEA8A136E5E10C2337BC5EEB2
FBC1A3646A6B6792CA3946BA5D4D135D929547042A2F0D0A202A4D86E3F7098C823E7AE4331CEC6B
607F6AA434180B4153F6B10DCC914A92D6D0934551BC9DDB3C78065B2177B264216AF5524D798AE6
2A90D00A70CB36C5B9950499163C2C1B04339FA76D28E03A4D0C80FCF7BF29B8A188C67EAB6A4BE7
8C07713C7EE09043301B5BFD60222DD0D0943180AFB286D2953A8A12661986A4812E2C0DE5B3E703
DAB34AF0E9306A5711D286AD09A3C6AB80841491BD0E5A1D1ABE1D600CB494BC17EC4F74B45870F6
AC41EFE16BB6C87F382DFA4B2B8DDC9C2E912FD139A2FFD5C92D836F3D749EEB985C62A376849751
A6AC56B1F679A85FDAD9448DC7A4CFE323AFB540408547C53297DB6FE9A0B08901BC285997934A2A
1772090FBA175CF4660764B87A21A738519D5B619840D15F45DF3589E8B80A6DDF1F395B65345869
58C7060DC131700DFF6E25962494583085E6F8BAEA557A5666E6634E4704D0C07BB0A2EB228A7BEF
EB890B4EEC638303B8005BCCE922CF3A7AE627206F2946A142B0095FF960BB8B8F9C975B6FF07479
2D5C3DFA125B7BE7A8356D8B44E264AF6AA582DB84BA09D2FFDC2213903FE8FE16DE5EF61E518DE0
6A29D98E217038A4CA4D219E4F114858CA493AEF0CD6495A7C5EF1ADA06AB543051B1A5213952D46
648BE06D15B1728768BB853CE32943AB0988D172227780CE82D1A1D297D0D6ECC51B290E156645B6
9BD54699940AB17EBE10EDF258BBA6BFEA39F4F0B066FF6B3FA16C7C72F2565CC028F249BAA4B488
B48A2513DCC5D1E205FB874BCFE45612DF4EDAF815CDD53CBB80842B429B1AFA32D35EA58E17F4E7
252C2C9A737AAECFC25FD8CA5520D3EA38AF71C61B88F31FB53A7F5369305D63495ADABA455C3C4C
35D9FE423A00CFBB278CD482D3FD33BEEAC1F359AD9B6AA17D60CC46FAB670ABFB3B2B4161B9EB9D
949A06CC3B734F63DE821FE0B8EA065B6F79C0601E46E8CEB6E2DE0C052771E0EC7012063F1AC46C
3FC454767469225AA266784DD77256C6FDE25D7D857FCEF2562AEBE38A9A47063AEF91449723E680
B36D824BB95BE95C9802F7AD4DF1AF37B4777A1E116A7EEF770F0A499BC9F9675A775503091D4EBD
F55118782E3E54AEBC67A0545E8D75BA5A482C6CEC50595D45AF041664689AA4338C1428870CDC15
BFEEF788C1D1E87B3389103225E2619120B129FDF048DF3F5DDAFF1CE87428E6BFA591B91D82720C
E4A72FBB952403435248657ECD5456CA814FA0ECBE70BC3D391AEA0A195AE8FBE92D054AD0F3E549
841ACDCE59DCAA9DAC20348A1D05DF7B4127C75F4C6607EF8501F741CBC96AD8D429A4CA8034CA52
9AB673EE706F1FF51DD93F45802031EEBF8F3AD29D2A74888B1CB344F88ACEB9B4DEA13ECAE0A3B7
1FF5CAA38D0DC484B96E90251D56732B85DB8A8DBF10E0A5921121CFDFDB6EA9CA45B98584401C3F
346BD026DA2A17E75CEEB74E48667F9BF5C538623E88021F0C24EC7D082C3E1FFDE5A6F68F0F3F6D
2B61547C4C14614118F7942851B090D6C8D80BA06D9139CB5AEB0EF77DEF2376C0BF602FB1083178
27E86DDCC00622438FD7A268C0252CA2E20DA887A9D5ED251FD5CCE811E514D702206E413DEE7528
3A6AEF793F5E3E3B0B10E59226102DF2A7347A95B96E39C6B6ABD1FB4B7CDC0813D7390E2819EE50
7E5458E06D43CC3BF16E40CEC4E64909615CBFCD233B5D316BC8B8B46243CDB7F2FBECA2F208D0A7
985048E88A5E685A9EE8C3A351FFCFB522C1EE41A8E4EF0A080C0D110D2A0D8A980AF1F604D1CD52
3CF41D08A45EB809AF11F530C138F256FFD49BC20F77005D004AC85FD563E8E8BA5F79CC60FDE714
1416F4C14FFF281ECE2BE1D167B7B1ECE17790454F795B056CE4DF1D08F25F0E5E2A16CFA066AF97
F3A80015068FA2A1D65F329A5CF7856114A77EE7295C7929CA27796D8C51B31347CBC7C4EEF1E75D
12237C558BE5B65DCAA4CDDCB419E543B1785DF8B225C2E9778839123E6F85E53D925C6D2FC0327A
EF9CA13D1F2F9B3E510A1A4190D3057227621788AFB6567132238BE86559BCA006B85AFBB8AFE5D7
A8CE58AF731F2550108C6B8CD63632184B1E218F01881CB94CEBFFC310F263565A39C83C874AE474
AA213F7DD9CB3B8446A3E47E81BACF7B16E4A80899BF2D30C28F9DE0678DF364589DA6A454398E30
21A92AD1D8B0DC494D96A06C7568E34547F0E68829E5D15F6500ECD7403B40B5CC2A479D0F8CE3E8
709861608AED046339BE055BAED1A6BD2311CF918E74378D893710D42A769671326E947F108A38C2
3F92EF5C6A50EFE36E858671F17151C719B9C7D60E8E429F088616D616080DC676760BE83A3F5229
6C4B13CA3818E3FEB56D51DB5979F28063F7D537C15493D57CAA1E55438C01C794336D9F21520484
FE5B5BAEAD7121E3CCC5086E2F2191DBEE9527CA61CE85CC0A4D99EA29169B17A10B3D4372EA493D
48CF572E570CF48B3B7512268A9AC4CC161F97695D19412C36F1D67522E272B1C18B6122A355B43C
37636E71462503C43C1AEF5ACE34A6442075B59892BA54E9B5A99B9733BAF64161450F8ECF4FB2B2
DA6F9AAEBC827CD9AEF94BB463935C26E1DD5DDCA5BA87E0EFB62D9D3226DC28427EC097B68C9EE1
E47D125F884F8656C8AD55D625A8F7F1A306383A5036A12E63B6FAC4A215AC88725611EBA74B6770
B20F45356879DB807E9C9105D14C83104B2DCB4F274A2F37152425935B3F2D1633E4444540F7411B
24C17055850C9528D912F9DD40984CA1B3BE277F82198BC99B80233B8AAB674A44B42B9123E886B7
B3161D48B4AA24970BB75A983569690BFD4B92E6ECB410DDCA14A3BF59057397FF1AF159BE230216
FF2F7009C3A3DDD81F2BD1F5C10C2C2F30A8095D7371427AC9D527AC6794CF8593303F786F21CCBE
36DFBE01B0ADD78DB3C9483D9DB09A9E2577A3A4296E7BD09C41F5C91B29C9D7E69EF06B5BDB66E0
853C3DB133769BC8858121A350CADC1D61C77C1A313833D077938AB2E10EF970590256479B1549B0
401A9C5E97F12A269A305B372F0EFC035B06AE3E2187D6E3A62DE3B4E8075F0ECF5BE32A5B97A4AC
23A7335C4AB29917129C08250DBD1D5BC123C92E821BBB1A7598E32DDDF1876C6FBB7B858FD317D7
6022955595338AAD2BFB3B17DA11380E7473A5F566C6329E0F38D9A67E68FD4B8CFCC82FC0BD7BA3
9A25D5BD0952CC71CF0BD7B5EE184A8E62FBB366D95AB051BC3A80E9F6C27EC100E00C4A002291B0
4D758A9683657FCB07A2AA8B07DF585CD4205B4DC55330E8A2A367CBE966E84618ACFCAAF81C8A9D
3A3165FE5A623720A0C11CBDD5CA200100DD2C970A09B124D98987D6A2CA7CBB40DA5B585B86FCB3
8E96F54C64A921D7A5D2F805C67339DC4FC026FB2EE533BB9700F66F4AD58949B3DB75D770C4D7C5
C23DC720D78124A7ABF30CDFF10C708219903431C7B1A19317341CEA22AA11A588F8AF9BFA4AAC40
31EF22F13BA597BD1E5958CEA741274197113CB0B7975424C17F73733ED30BDC0170CD0084BB7DC1
8F031BEF2A6C44D0EA0EBB84E31D5B4C50B63DF0AF96AAF33E3C986D4B82D161E2F9049DE9710EF8
A11BA0E08266A3547F20567E582EDB47633772D37FCCD119AF5B11F338098F185D5B055975F56092
CC6979FF49487D69E08A4E8754FD51D29410F56E0F3EFB9C3B86253B3B0A39E9D217604F664CC696
634D216524F976D066034DDE8EDF5E8F9644337C50C7D8E2230B38E0EE88C53DEEDB3363477E32CB
88B3ACB6931B9717FC93F8D1A9DDDA3A7D8A56783F2B651A1DE216493C34DCD17A7635D21CEC0770
751424B599B00CE950E60D8A8B3444F1629220DF073137E2ADE1B6243C1C69BD5E10450B948BFCBA
46A841B98BCE7C86E120789C73C87E581868021E68F78CB903AA6D494331174CBF944221DEA9E567
A2542BD399C5E471D972FAB7E8950AEFF3D91A1296E685B0BFF91367C2703DCAB10AB236DE603E3E
993C4C9020EEBFE89726AB9FB92AF9D371D7188448CAB9FD2704506C39F0842E36EB8B9AAFB1F26F
CD366E66725AD28B19FA57537757EC71B04B451F056C3AEBFA04D1C0CABC9492B6B8D239EEC36776
D6B515ED43A66AB4342BE4C8B2027F2D008EA231A24B472DA8352A05DDEE31CBC3577E5814DD2D4E
C17A216A7C8FFB27012346C9ED12F7819B96A5B135B6196E888C9AC73D7D4B7DC370E2FBFA17FD74
0BF516CFF69294493900BFD63721A537BEFB31C5262567103F9CEA4E8DB02964B983E1AF190ECCEF
41F552C45E9B94E29AE3F129687EC35719F591C1987A08DCED3B822344DF81A70AE78E14A81EF1A1
A77FD5D19F7D35B7C12A473EE11C655E15DC5D3C94F226CBDA85377338BFCEA18359176CA7EED622
84F9015F2D592E27F1037C95570CFDCA3B9B90D35DB8C341434BBF04C0E692D4C2C3F59EF386CD1C
5A8C783198EBE42C89E3B64C662F7875325982E9299C18DBD1FD2257DD964F9F9DDEEBFE56E4AE9E
8163E8C58581BFD5818BF396CCDE3A66F58E17BDD262D63E5D9AE0D0E43C304CCAC4776B87D40F6B
5AD7E625B2065FAABA81AAF2E2D32E0ACAB12DB2A9FE9C6160FBA7DE5AF019810AD9C64B2E6567B0
F0108E8EDEC635F4BA88BDEBD3561CDBBB9063B4D19C493E0CA4F551255A7DF6BCE96C17A5DD4877
7F654F4F114CF29ECDB9779F63EECDC04E1FA06E48701547A8F96483B4195C0DE90B0FD1B95B5F12
5C43BB973D0B6414A994595359289B5FFEE4A08D684C2E7E3F417585581318D54DF2EEAE7CF36E2C
A1A70EA76154B88C1E4FFDF5EBC28ABE264B40583F2DE1F761DC25DF242396AE502CC63EFD6EE284
DB37B0DF36A8833ED3EA5A1DB372C8E1F3203E6E945A53D83B87250CD72C851F68A602E7BCF92DDC
E600D518069F8900F3BCA434D21694229572D55F307E0FAFA3DAEA864BAA19F227097963CE83882D
22FB7F1AA3FE558A3669BB7FA37C0A591B4BF3E2A2FF85BFEDE5E424E0AE337EABDFD67BBF38E160
09A687D2E7C1882DB79304D722EACA233EFA489B10E8D4D404D12A5A4683FDE377A9A952CCAB257E
ABB408D75FF130206DC3447F26E74D1D00354313E340878917177DBD2AA5A2A70E2087D551DA5181
6FAD07F6E826DB0BF21560BB26906D3100E12AA3801D4A8BDCBF1A0A8D58F1054EE2A0DB04ADDF3F
EAF1FD6E322BBEE274A4995EFFEAAD0F24D9FB45730F6BA0F42D88BE4AEBE9777F8AF508DED61024
EF955B26ACEC51AF5C21BAD7AD93CC0C9DBE03C0FE9637A3099E5EF329051C87FFF70042D788F21F
4DE645FEBF58374F7E38A9AFE3DE4D2888DD807A09169DA8516DFE37591C122A4798343C1A8121C7
430F244EE5B19A21897A4423E21CE0492E75C9320E37BD65F1EACA7FC6FE032842E4D985E666E633
AE5CC62B3449404672B284EA5C6A01E927787104ECCE1354D1C0E5AA2452B7B12937B946B74EFA98
8C5C79EEE5ACDCFC994CAA853AFA08EB9E180C5E898FDDF8903EB0863E98A4FA537207C154CE5B98
EF4E97FB6A1CBB07C45D34221EED26998EC864475D231FF76E830A7C0900C4B5FCB980E3F67F4EAE
3DD8086CFA1874E65C424646C7A8F84272DAB04A5984FCE3F4B89380B3A5C6F04EA3B683CC224913
9209136336AC9349AA89690B5DE0D93E92F996BA7E346B043EBD45A35FA297DB70E9A6250B138674
FDDFA609BE11EBA8106EEE3923B4E2657CF7A82443C25022A5DED862E8E3A5BFA7B8AC1C1B804B23
C08A7D8FE594140E8432C1A5E183FE361B6B8C763054458798B756A6CD2535FF4667C634DF78AFBC
C87D40DCD56FFFA12CFC6EDC6A8AF41AF657E0137320624F1895D9AA84AABAC5F3653E977B054C52
92B06FEAAAC0E5C7FD45B6654D0D9CCDF292A8489E1E6CD929F0AF25B9604CE33BD25662133CEE99
CDBBD00F865431193767480700CA019D694B38D695CC29F732B5B39B6CE654F1AA18AC3223B60E55
3FC3C3E114E6A2E59617BFD58AD8E429200B59E035DB7D67C8DC6C72001D005924670ECF7A06FF5F
7B3DD5556DDDE1BE5163F7CD6FC969033EBBAD85856522ECA91F2A200A75BDDA69070240D86C2D7D
959F1DBE45D488A96F308269E8262327A410D057446F596418DF4A12267A7A3FF5ADEA0846896D3A
EFE3D5C72387F7EEEE809BCCD23D1126B86C45A0F66404FAF617D03379A2E44865051E92B4C835F7
21492147DE3DCCE47EAD192D3F10A5DD459634D6C253F4D09DD98E7DDC836EED8DE08A78A6F6FB93
84565CF6DA8D4C948144272D5F8787643B9B550F96E42A8CFC0F1C1F2B14D83201199E9E1F5BC0E6
51E39E16A744930F4409C61CDF9F456C7EAC5C62BD22CE0DDCCDF3755DC670FDC8FEBF09F241BF95
1A1694BD70B9695A15653F719DF4374AFC6C27F58DD144253BDF86FC1BB3D4FEAEEB9196BCEC7168
AF1488AB7072751FA24C6642B87DCADF4B2427631E7D7FA39D126410189CD8E24CF0A490FDC7045A
A9A83D02CAB57B9C27211FE1805080FBCEF23B86CDB19885A574C589BDB15C4CB3651FA3D2D6B619
4449B16D927047E376A84F9423562CD548D192AD0A57E0D5B41010D1C7D87929DB6F456B0A073DF9
A8220BEB3D4DA01518B5C85C82ABCC821BEEC1965283DABF6AF3AC55ABDDAEF1B53E6119DBB4A114
44FB1769F9891B5DC931ADFEC8ECEFFA179427FCB08C1B149EDA70717C5E9322F3CE9405438481F3
90968A38061EDAA2223147D6143877E4C4E645EC0A9803A933116D610491FDC639DF69B418156772
E14A428864982D3230EFFAA1D2D3388B0F70D8FE202CDD6CB0E97B3290ECCF4A1A69D93C11D3D735
FF0B5A9A161A86CA4F16B7C231B8BF71D5083697B2F24C0BDAA6E83E5DD2222DA248D4ED3B5509CC
7CA40D8D5A2507A1D40FC1AE9486343CA2B2C65B6CED9B1F4C0535ADF7BECCE45E1DB74C7417B06D
897C6ECDD05F068857D931B3D960103628675BE2FB82DA774ED3786670D8C2BA4ECC36C203C7F7E0
9C97A09E3B2E2C3EC30B53A8825519B664D09F149AB73F183A4A22C8F20E2052F76649AB881BA28C
6C3C3950EA9B3961F87F6AEFF24DD7B4E10DE28C15DCB27F593F98CBC9CDE19360C5531B2A0C6DC1
8FAE2832AF49BF9522C068F3036516F711AADEE496EE4E3EFA2F55EA4891DEC6D8A868E0B0017076
3040CA4D42A73A71057DFE315FF8625BBD74F41E5CA77B7DF096C2F4F0D51B1184CA9F2C8517FCB3
956C44873D630E94EAA1D2D1451B332770172B2D7A21ECAC864C612235C0B39ADF55EF074F2073FA
D3B54A66B07AEA1FB495A9F7269BD1C07692B0B762DA6881EE6B265ACED0BF0794C0397F8D8B13FF
275BE77561067E2C1FA536131184682BFD32384C6488012D29E8E55838E5A5AA7C40C20AB6B03BFD
BF4EFD2001A612100D585BAC1C77C1CB1ADAF2B000E09686091AB7D1AB6ADE395A03580BD78E961D
14D052E7D4A61227534B55FACAFC4E8F9326DE35BA53A463F7D94B705698300771185DB19E78FABC
D0AE4FCE005B79C795B692F2D9C00B6A61D4B343C35E417BBA169EE82A2E4AE204A126B08A94191C
6E5B5E8328A147BD6ED5A5AD5C9143A50C47789DCFA699720336AFFBD6B1646D8C35139B0DC34340
C76C7E4FD72DABF80BF64BA04742D07B380E20A678EBCB19057F2346FEC653F1302992279DCCD2E8
902B2B8F78435AF3400DAE319E94E3148BA88C056701D524DD67FF368C85EC6366F31689A62FFC03
4BE436588ECBB8B41E8C43112F3B65F50D20A5EC51A26FE899E74731B01C7771F75B76070DC0B223
1845BE9C09670E65C4DF54C0FB36511B735251AEEBD13FDC0FCFC3134D8DA826E4100521CFEAB202
B83267EB3F69AEEA25FDE1E9C86407E38AB4CA2D1B91607EFC96DDC5BB10FCD46DEAA5FFED196959
12302ED55DFACFDC6F22C1528AE3A9902B75F46A489352C87B0F5056FD149DDE67219A3C3D1DD875
BAD81AD443E0F90DC79D979E10B4262DD20B255B04BBBE5C988B23667135CC61D988928F5F07753A
C76807203942F6B62A178A1E5CBBFBBAEBE735D09B747BF00C360F2E2B6C9F2261F7DB018EDF40B1
3DB4B7962D4D2F858E1FA6376F21ED9CEA4BEE07FFE27F136BF60352AFB71CDBFF7E65F6B4624E16
C6E5AB7FF60B4711A178FEE691DD8D362B14175A69070FBC5B9EB15248E4DFDA3C9453335D0E1EB2
7714E4624C7215A73B53402B02CF7AA05A14CE1E5AE161B75F218BF0EE1215D3CD925D5ACB7DBD2E
BD8E4405433F432C491999794C814D5B384B7A1C0AB28A11CBD0A6EA12678508CF86232309B0BBF7
EEA929FB7951F5A6B367C5AC57DD7D3B3C1E2188DD4664D14FBC32B1A1EB53D7EE7F55F4D5C2D014
528EBB7F0E595F7618721451EE6B83EB240A6C4D33377893D4EF542F47EB2845A09759D5554C74DC
5E9109FFC8C929CF1AC446D8149957720EE4FB670D3CA61378549DB992126B23618CF49361D6D4B1
C73C3D37E4A4465ABB349CFA34E9351D1192E366267EDF02DE432ABC80792B0CFD41FFD0AAA42E63
3F5B2177A351D33477C636CA573CB02C07F7F7A41C9F1BC4C112BD6459DD130757D2BD6F47495C3F
92E99522871DAC2865
0000000000000000000000000000000000000000000000000000000000000000
0000000000000000000000000000000000000000000000000000000000000000
0000000000000000000000000000000000000000000000000000000000000000
0000000000000000000000000000000000000000000000000000000000000000
0000000000000000000000000000000000000000000000000000000000000000
0000000000000000000000000000000000000000000000000000000000000000
0000000000000000000000000000000000000000000000000000000000000000
0000000000000000000000000000000000000000000000000000000000000000
cleartomark{restore}if

%%EndFont
%%EndResource
gsave
newpath
 123.938 120.313 moveto
 284.063 120.313 lineto
 284.063 21.375 lineto
 123.938 21.375 lineto
 123.938 120.313 lineto
closepath
clip newpath
grestore
/pp_save save def /showpage {} def

gsave
/MacintoshRomanEncoding [
    /.notdef/.notdef/.notdef/.notdef/.notdef/.notdef/.notdef/.notdef
    /.notdef/.notdef/.notdef/.notdef/.notdef/.notdef/.notdef/.notdef
    /.notdef/.notdef/.notdef/.notdef/.notdef/.notdef/.notdef/.notdef
    /.notdef/.notdef/.notdef/.notdef/.notdef/.notdef/.notdef/.notdef
    /space/exclam/quotedbl/numbersign/dollar/percent/ampersand/quotesingle
    /parenleft/parenright/asterisk/plus/comma/hyphen/period/slash
    /zero/one/two/three/four/five/six/seven
    /eight/nine/colon/semicolon/less/equal/greater/question
    /at/A/B/C/D/E/F/G
    /H/I/J/K/L/M/N/O
    /P/Q/R/S/T/U/V/W
    /X/Y/Z/bracketleft/backslash/bracketright/asciicircum/underscore
    /grave/a/b/c/d/e/f/g
    /h/i/j/k/l/m/n/o
    /p/q/r/s/t/u/v/w
    /x/y/z/braceleft/bar/braceright/asciitilde/.notdef
    /Adieresis/Aring/Ccedilla/Eacute/Ntilde/Odieresis/Udieresis/aacute
    /agrave/acircumflex/adieresis/atilde/aring/ccedilla/eacute/egrave
    /ecircumflex/edieresis/iacute/igrave/icircumflex/idieresis/ntilde/oacute
    /ograve/ocircumflex/odieresis/otilde/uacute/ugrave/ucircumflex/udieresis
    /dagger/degree/cent/sterling/section/bullet/paragraph/germandbls
    /registered/copyright/trademark/acute/dieresis/.notdef/AE/Oslash
    /.notdef/plusminus/.notdef/.notdef/yen/.notdef/.notdef/.notdef
    /.notdef/.notdef/.notdef/ordfeminine/ring/.notdef/ae/oslash
    /questiondown/exclamdown/logicalnot/.notdef/florin/.notdef/.notdef/guillemotleft
    /guillemotright/ellipsis/.notdef/Agrave/Atilde/Otilde/OE/oe
    /endash/emdash/quotedblleft/quotedblright/quoteleft/quoteright/divide/.notdef
    /ydieresis/Ydieresis/.notdef/currency/guilsinglleft/guilsinglright/.notdef/.notdef
    /daggerdbl/dotaccent/quotesinglbase/quotedblbase/perthousand/Acircumflex/Ecircumflex/Aacute
    /Edieresis/Egrave/Iacute/Icircumflex/Idieresis/Igrave/Oacute/Ocircumflex
    /.notdef/Ograve/Uacute/Ucircumflex/Ugrave/dotlessi/circumflex/tilde
    /macron/.notdef/.notdef/.notdef/ogonek/.notdef/.notdef/.notdef
] def
/WindowsANSIEncoding [
    /.notdef/.notdef/.notdef/.notdef/.notdef/.notdef/.notdef/.notdef
    /.notdef/.notdef/.notdef/.notdef/.notdef/.notdef/.notdef/.notdef
    /.notdef/.notdef/.notdef/.notdef/.notdef/.notdef/.notdef/.notdef
    /.notdef/.notdef/.notdef/.notdef/.notdef/.notdef/.notdef/.notdef
    /space/exclam/quotedbl/numbersign/dollar/percent/ampersand/quotesingle
    /parenleft/parenright/asterisk/plus/comma/hyphen/period/slash
    /zero/one/two/three/four/five/six/seven
    /eight/nine/colon/semicolon/less/equal/greater/question
    /at/A/B/C/D/E/F/G
    /H/I/J/K/L/M/N/O
    /P/Q/R/S/T/U/V/W
    /X/Y/Z/bracketleft/backslash/bracketright/asciicircum/underscore
    /grave/a/b/c/d/e/f/g
    /h/i/j/k/l/m/n/o
    /p/q/r/s/t/u/v/w
    /x/y/z/braceleft/bar/braceright/asciitilde/.notdef
    /.notdef/.notdef/quotesinglbase/florin/quotedblbase/ellipsis/dagger/daggerdbl
    /circumflex/perthousand/Scaron/guilsinglleft/OE/.notdef/Zcaron/.notdef
    /.notdef/quoteleft/quoteright/quotedblleft/quotedblright/bullet/endash/emdash
    /tilde/trademark/scaron/guilsinglright/oe/.notdef/zcaron/Ydieresis
    /.notdef/exclamdown/cent/sterling/currency/yen/brokenbar/section
    /dieresis/copyright/ordfeminine/guillemotleft/logicalnot/hyphen/registered/macron
    /degree/plusminus/twosuperior/threesuperior/acute/mu/paragraph/dotaccent
    /ogonek/onesuperior/ring/guillemotright/onequarter/onehalf/threequarters/questiondown
    /Agrave/Aacute/Acircumflex/Atilde/Adieresis/Aring/AE/Ccedilla
    /Egrave/Eacute/Ecircumflex/Edieresis/Igrave/Iacute/Icircumflex/Idieresis
    /Eth/Ntilde/Ograve/Oacute/Ocircumflex/Otilde/Odieresis/multiply
    /Oslash/Ugrave/Uacute/Ucircumflex/Udieresis/Yacute/Thorn/germandbls
    /agrave/aacute/acircumflex/atilde/adieresis/aring/ae/ccedilla
    /egrave/eacute/ecircumflex/edieresis/igrave/iacute/icircumflex/idieresis
    /eth/ntilde/ograve/oacute/ocircumflex/otilde/odieresis/divide
    /oslash/ugrave/uacute/ucircumflex/udieresis/yacute/thorn/ydieresis
] def
/Mnodistort true def
1.000000 1.000000 scale
93.187500 145.500000 translate
1.000000 -1.000000 scale
0.000000 0.000000 translate
/Mleft      0.000000 def
/Mbottom    0.000000 def
/Mwidth     230.375000 def
/Mheight    142.312500 def
0 setgray
0 setlinewidth
/Courier findfont 12 scalefont setfont
/Mfontsize 12 def
/Plain /Courier findfont def

%!
%%Creator: Mathematica
%%AspectRatio: .61803 
MathPictureStart
/Mabs {
Mgmatrix idtransform
Mtmatrix dtransform
} bind def
/Mabsadd { Mabs
3 -1 roll add
3 1 roll add
exch } bind def
%% Graphics
%%IncludeResource: font Courier
%%IncludeFont: Courier
/Courier findfont 10  scalefont  setfont
% Scaling calculations
0.5 0.151576 -1.19804e-017 0.0292166 [
[.02381 -0.0125 -10.5 -17.75 ]
[.02381 -0.0125 10.5 0 ]
[.2619 -0.0125 -14.125 -27.6875 ]
[.2619 -0.0125 14.125 0 ]
[.7381 -0.0125 -9.28125 -27.6875 ]
[.7381 -0.0125 9.28125 0 ]
[.97619 -0.0125 -5.65625 -17.75 ]
[.97619 -0.0125 5.65625 0 ]
[1.025 0 0 -8.875 ]
[1.025 0 10.3125 8.875 ]
[.4875 .14608 -11 -8.875 ]
[.4875 .14608 0 8.875 ]
[.4875 .29217 -18 -8.875 ]
[.4875 .29217 0 8.875 ]
[.4875 .43825 -18 -8.875 ]
[.4875 .43825 0 8.875 ]
[.4875 .58433 -18 -8.875 ]
[.4875 .58433 0 8.875 ]
[.5 .64303 -14.4063 0 ]
[.5 .64303 14.4063 17.75 ]
[ 0 0 0 0 ]
[ 1 .61803 0 0 ]
] MathScale
% Start of Graphics
1 setlinecap
1 setlinejoin
newpath
0 g
.25 Mabswid
[ ] 0 setdash
.02381 0 m
.02381 .00625 L
s
gsave
.02381 -0.0125 -71.5 -21.75 Mabsadd m
1 1 Mabs scale
currentpoint translate
0 25.75 translate 1 -1 scale
/g { setgray} bind def
/k { setcmykcolor} bind def
/p { gsave} bind def
/r { setrgbcolor} bind def
/w { setlinewidth} bind def
/C { curveto} bind def
/F { fill} bind def
/L { lineto} bind def
/rL { rlineto} bind def
/P { grestore} bind def
/s { stroke} bind def
/S { show} bind def
/N {currentpoint 3 -1 roll show moveto} bind def
/Msf { findfont exch scalefont [1 0 0 -1 0 0 ] makefont setfont} bind def
/m { moveto} bind def
/Mr { rmoveto} bind def
/Mx {currentpoint exch pop moveto} bind def
/My {currentpoint pop exch moveto} bind def
/X {0 rmoveto} bind def
/Y {0 exch rmoveto} bind def
/MISOfy
{
    /newfontname exch def
    /oldfontname exch def

    oldfontname findfont
    dup length dict begin
        {1 index /FID ne {def} {pop pop} ifelse} forall
        /Encoding WindowsANSIEncoding def
        currentdict
    end

    newfontname exch definefont pop
} def

63.000 17.563 moveto
%%IncludeResource: font Mathematica1
%%IncludeFont: Mathematica1
/Mathematica1 findfont 14.000 scalefont
[1 0 0 -1 0 0 ] makefont setfont
0.000 0.000 0.000 setrgbcolor
(-) show
72.688 17.563 moveto
%%IncludeResource: font Mathematica1
%%IncludeFont: Mathematica1
/Mathematica1 findfont 14.000 scalefont
[1 0 0 -1 0 0 ] makefont setfont
0.000 0.000 0.000 setrgbcolor
(p) show
1.000 setlinewidth
grestore
.2619 0 m
.2619 .00625 L
s
gsave
.2619 -0.0125 -75.125 -31.6875 Mabsadd m
1 1 Mabs scale
currentpoint translate
0 35.6875 translate 1 -1 scale
/g { setgray} bind def
/k { setcmykcolor} bind def
/p { gsave} bind def
/r { setrgbcolor} bind def
/w { setlinewidth} bind def
/C { curveto} bind def
/F { fill} bind def
/L { lineto} bind def
/rL { rlineto} bind def
/P { grestore} bind def
/s { stroke} bind def
/S { show} bind def
/N {currentpoint 3 -1 roll show moveto} bind def
/Msf { findfont exch scalefont [1 0 0 -1 0 0 ] makefont setfont} bind def
/m { moveto} bind def
/Mr { rmoveto} bind def
/Mx {currentpoint exch pop moveto} bind def
/My {currentpoint pop exch moveto} bind def
/X {0 rmoveto} bind def
/Y {0 exch rmoveto} bind def
/MISOfy
{
    /newfontname exch def
    /oldfontname exch def

    oldfontname findfont
    dup length dict begin
        {1 index /FID ne {def} {pop pop} ifelse} forall
        /Encoding WindowsANSIEncoding def
        currentdict
    end

    newfontname exch definefont pop
} def

63.000 20.813 moveto
%%IncludeResource: font Mathematica1
%%IncludeFont: Mathematica1
/Mathematica1 findfont 14.000 scalefont
[1 0 0 -1 0 0 ] makefont setfont
0.000 0.000 0.000 setrgbcolor
(-) show
76.313 11.313 moveto
%%IncludeResource: font Mathematica1
%%IncludeFont: Mathematica1
/Mathematica1 findfont 14.000 scalefont
[1 0 0 -1 0 0 ] makefont setfont
0.000 0.000 0.000 setrgbcolor
(p) show
74.750 20.813 moveto
(\200\200\200\200) show
82.938 20.813 moveto
(\200) show
76.438 30.688 moveto
%%IncludeResource: font Times-Roman
%%IncludeFont: Times-Roman
%%BeginResource: font Times-Roman-MISO
%%BeginFont: Times-Roman-MISO
/Times-Roman /Times-Roman-MISO MISOfy
%%EndFont
%%EndResource
%%IncludeResource: font Times-Roman-MISO
%%IncludeFont: Times-Roman-MISO
/Times-Roman-MISO findfont 14.000 scalefont
[1 0 0 -1 0 0 ] makefont setfont
0.000 0.000 0.000 setrgbcolor
(2) show
1.000 setlinewidth
grestore
.7381 0 m
.7381 .00625 L
s
gsave
.7381 -0.0125 -70.2813 -31.6875 Mabsadd m
1 1 Mabs scale
currentpoint translate
0 35.6875 translate 1 -1 scale
/g { setgray} bind def
/k { setcmykcolor} bind def
/p { gsave} bind def
/r { setrgbcolor} bind def
/w { setlinewidth} bind def
/C { curveto} bind def
/F { fill} bind def
/L { lineto} bind def
/rL { rlineto} bind def
/P { grestore} bind def
/s { stroke} bind def
/S { show} bind def
/N {currentpoint 3 -1 roll show moveto} bind def
/Msf { findfont exch scalefont [1 0 0 -1 0 0 ] makefont setfont} bind def
/m { moveto} bind def
/Mr { rmoveto} bind def
/Mx {currentpoint exch pop moveto} bind def
/My {currentpoint pop exch moveto} bind def
/X {0 rmoveto} bind def
/Y {0 exch rmoveto} bind def
/MISOfy
{
    /newfontname exch def
    /oldfontname exch def

    oldfontname findfont
    dup length dict begin
        {1 index /FID ne {def} {pop pop} ifelse} forall
        /Encoding WindowsANSIEncoding def
        currentdict
    end

    newfontname exch definefont pop
} def

66.625 11.313 moveto
%%IncludeResource: font Mathematica1
%%IncludeFont: Mathematica1
/Mathematica1 findfont 14.000 scalefont
[1 0 0 -1 0 0 ] makefont setfont
0.000 0.000 0.000 setrgbcolor
(p) show
65.063 20.813 moveto
(\200\200\200\200) show
73.250 20.813 moveto
(\200) show
66.750 30.688 moveto
%%IncludeResource: font Times-Roman
%%IncludeFont: Times-Roman
%%BeginResource: font Times-Roman-MISO
%%BeginFont: Times-Roman-MISO
/Times-Roman /Times-Roman-MISO MISOfy
%%EndFont
%%EndResource
%%IncludeResource: font Times-Roman-MISO
%%IncludeFont: Times-Roman-MISO
/Times-Roman-MISO findfont 14.000 scalefont
[1 0 0 -1 0 0 ] makefont setfont
0.000 0.000 0.000 setrgbcolor
(2) show
1.000 setlinewidth
grestore
.97619 0 m
.97619 .00625 L
s
gsave
.97619 -0.0125 -66.6563 -21.75 Mabsadd m
1 1 Mabs scale
currentpoint translate
0 25.75 translate 1 -1 scale
/g { setgray} bind def
/k { setcmykcolor} bind def
/p { gsave} bind def
/r { setrgbcolor} bind def
/w { setlinewidth} bind def
/C { curveto} bind def
/F { fill} bind def
/L { lineto} bind def
/rL { rlineto} bind def
/P { grestore} bind def
/s { stroke} bind def
/S { show} bind def
/N {currentpoint 3 -1 roll show moveto} bind def
/Msf { findfont exch scalefont [1 0 0 -1 0 0 ] makefont setfont} bind def
/m { moveto} bind def
/Mr { rmoveto} bind def
/Mx {currentpoint exch pop moveto} bind def
/My {currentpoint pop exch moveto} bind def
/X {0 rmoveto} bind def
/Y {0 exch rmoveto} bind def
/MISOfy
{
    /newfontname exch def
    /oldfontname exch def

    oldfontname findfont
    dup length dict begin
        {1 index /FID ne {def} {pop pop} ifelse} forall
        /Encoding WindowsANSIEncoding def
        currentdict
    end

    newfontname exch definefont pop
} def

63.000 17.563 moveto
%%IncludeResource: font Mathematica1
%%IncludeFont: Mathematica1
/Mathematica1 findfont 14.000 scalefont
[1 0 0 -1 0 0 ] makefont setfont
0.000 0.000 0.000 setrgbcolor
(p) show
1.000 setlinewidth
grestore
0 0 m
1 0 L
s
gsave
1.025 0 -61 -12.875 Mabsadd m
1 1 Mabs scale
currentpoint translate
0 25.75 translate 1 -1 scale
/g { setgray} bind def
/k { setcmykcolor} bind def
/p { gsave} bind def
/r { setrgbcolor} bind def
/w { setlinewidth} bind def
/C { curveto} bind def
/F { fill} bind def
/L { lineto} bind def
/rL { rlineto} bind def
/P { grestore} bind def
/s { stroke} bind def
/S { show} bind def
/N {currentpoint 3 -1 roll show moveto} bind def
/Msf { findfont exch scalefont [1 0 0 -1 0 0 ] makefont setfont} bind def
/m { moveto} bind def
/Mr { rmoveto} bind def
/Mx {currentpoint exch pop moveto} bind def
/My {currentpoint pop exch moveto} bind def
/X {0 rmoveto} bind def
/Y {0 exch rmoveto} bind def
/MISOfy
{
    /newfontname exch def
    /oldfontname exch def

    oldfontname findfont
    dup length dict begin
        {1 index /FID ne {def} {pop pop} ifelse} forall
        /Encoding WindowsANSIEncoding def
        currentdict
    end

    newfontname exch definefont pop
} def

63.000 17.563 moveto
%%IncludeResource: font Times-Roman
%%IncludeFont: Times-Roman
%%BeginResource: font Times-Roman-MISO
%%BeginFont: Times-Roman-MISO
/Times-Roman /Times-Roman-MISO MISOfy
%%EndFont
%%EndResource
%%IncludeResource: font Times-Roman-MISO
%%IncludeFont: Times-Roman-MISO
/Times-Roman-MISO findfont 14.000 scalefont
[1 0 0 -1 0 0 ] makefont setfont
0.000 0.000 0.000 setrgbcolor
0.000 0.000 rmoveto
63.000 17.563 moveto
%%IncludeResource: font Mathematica1
%%IncludeFont: Mathematica1
/Mathematica1 findfont 14.000 scalefont
[1 0 0 -1 0 0 ] makefont setfont
0.000 0.000 0.000 setrgbcolor
(q) show
69.313 17.563 moveto
%%IncludeResource: font Times-Roman-MISO
%%IncludeFont: Times-Roman-MISO
/Times-Roman-MISO findfont 14.000 scalefont
[1 0 0 -1 0 0 ] makefont setfont
0.000 0.000 0.000 setrgbcolor
0.000 0.000 rmoveto
1.000 setlinewidth
grestore
.5 .14608 m
.50625 .14608 L
s
gsave
.4875 .14608 -72 -12.875 Mabsadd m
1 1 Mabs scale
currentpoint translate
0 25.75 translate 1 -1 scale
/g { setgray} bind def
/k { setcmykcolor} bind def
/p { gsave} bind def
/r { setrgbcolor} bind def
/w { setlinewidth} bind def
/C { curveto} bind def
/F { fill} bind def
/L { lineto} bind def
/rL { rlineto} bind def
/P { grestore} bind def
/s { stroke} bind def
/S { show} bind def
/N {currentpoint 3 -1 roll show moveto} bind def
/Msf { findfont exch scalefont [1 0 0 -1 0 0 ] makefont setfont} bind def
/m { moveto} bind def
/Mr { rmoveto} bind def
/Mx {currentpoint exch pop moveto} bind def
/My {currentpoint pop exch moveto} bind def
/X {0 rmoveto} bind def
/Y {0 exch rmoveto} bind def
63.000 17.563 moveto
%%IncludeResource: font Times-Roman
%%IncludeFont: Times-Roman
/Times-Roman findfont 14.000 scalefont
[1 0 0 -1 0 0 ] makefont setfont
0.000 0.000 0.000 setrgbcolor
(5) show
1.000 setlinewidth
grestore
.5 .29217 m
.50625 .29217 L
s
gsave
.4875 .29217 -79 -12.875 Mabsadd m
1 1 Mabs scale
currentpoint translate
0 25.75 translate 1 -1 scale
/g { setgray} bind def
/k { setcmykcolor} bind def
/p { gsave} bind def
/r { setrgbcolor} bind def
/w { setlinewidth} bind def
/C { curveto} bind def
/F { fill} bind def
/L { lineto} bind def
/rL { rlineto} bind def
/P { grestore} bind def
/s { stroke} bind def
/S { show} bind def
/N {currentpoint 3 -1 roll show moveto} bind def
/Msf { findfont exch scalefont [1 0 0 -1 0 0 ] makefont setfont} bind def
/m { moveto} bind def
/Mr { rmoveto} bind def
/Mx {currentpoint exch pop moveto} bind def
/My {currentpoint pop exch moveto} bind def
/X {0 rmoveto} bind def
/Y {0 exch rmoveto} bind def
63.000 17.563 moveto
%%IncludeResource: font Times-Roman
%%IncludeFont: Times-Roman
/Times-Roman findfont 14.000 scalefont
[1 0 0 -1 0 0 ] makefont setfont
0.000 0.000 0.000 setrgbcolor
(10) show
1.000 setlinewidth
grestore
.5 .43825 m
.50625 .43825 L
s
gsave
.4875 .43825 -79 -12.875 Mabsadd m
1 1 Mabs scale
currentpoint translate
0 25.75 translate 1 -1 scale
/g { setgray} bind def
/k { setcmykcolor} bind def
/p { gsave} bind def
/r { setrgbcolor} bind def
/w { setlinewidth} bind def
/C { curveto} bind def
/F { fill} bind def
/L { lineto} bind def
/rL { rlineto} bind def
/P { grestore} bind def
/s { stroke} bind def
/S { show} bind def
/N {currentpoint 3 -1 roll show moveto} bind def
/Msf { findfont exch scalefont [1 0 0 -1 0 0 ] makefont setfont} bind def
/m { moveto} bind def
/Mr { rmoveto} bind def
/Mx {currentpoint exch pop moveto} bind def
/My {currentpoint pop exch moveto} bind def
/X {0 rmoveto} bind def
/Y {0 exch rmoveto} bind def
63.000 17.563 moveto
%%IncludeResource: font Times-Roman
%%IncludeFont: Times-Roman
/Times-Roman findfont 14.000 scalefont
[1 0 0 -1 0 0 ] makefont setfont
0.000 0.000 0.000 setrgbcolor
(15) show
1.000 setlinewidth
grestore
.5 .58433 m
.50625 .58433 L
s
gsave
.4875 .58433 -79 -12.875 Mabsadd m
1 1 Mabs scale
currentpoint translate
0 25.75 translate 1 -1 scale
/g { setgray} bind def
/k { setcmykcolor} bind def
/p { gsave} bind def
/r { setrgbcolor} bind def
/w { setlinewidth} bind def
/C { curveto} bind def
/F { fill} bind def
/L { lineto} bind def
/rL { rlineto} bind def
/P { grestore} bind def
/s { stroke} bind def
/S { show} bind def
/N {currentpoint 3 -1 roll show moveto} bind def
/Msf { findfont exch scalefont [1 0 0 -1 0 0 ] makefont setfont} bind def
/m { moveto} bind def
/Mr { rmoveto} bind def
/Mx {currentpoint exch pop moveto} bind def
/My {currentpoint pop exch moveto} bind def
/X {0 rmoveto} bind def
/Y {0 exch rmoveto} bind def
63.000 17.563 moveto
%%IncludeResource: font Times-Roman
%%IncludeFont: Times-Roman
/Times-Roman findfont 14.000 scalefont
[1 0 0 -1 0 0 ] makefont setfont
0.000 0.000 0.000 setrgbcolor
(20) show
1.000 setlinewidth
grestore
.125 Mabswid
.5 .02922 m
.50375 .02922 L
s
.5 .05843 m
.50375 .05843 L
s
.5 .08765 m
.50375 .08765 L
s
.5 .11687 m
.50375 .11687 L
s
.5 .1753 m
.50375 .1753 L
s
.5 .20452 m
.50375 .20452 L
s
.5 .23373 m
.50375 .23373 L
s
.5 .26295 m
.50375 .26295 L
s
.5 .32138 m
.50375 .32138 L
s
.5 .3506 m
.50375 .3506 L
s
.5 .37982 m
.50375 .37982 L
s
.5 .40903 m
.50375 .40903 L
s
.5 .46747 m
.50375 .46747 L
s
.5 .49668 m
.50375 .49668 L
s
.5 .5259 m
.50375 .5259 L
s
.5 .55512 m
.50375 .55512 L
s
.5 .61355 m
.50375 .61355 L
s
.25 Mabswid
.5 0 m
.5 .61803 L
s
gsave
.5 .64303 -75.4063 -4 Mabsadd m
1 1 Mabs scale
currentpoint translate
0 25.75 translate 1 -1 scale
/g { setgray} bind def
/k { setcmykcolor} bind def
/p { gsave} bind def
/r { setrgbcolor} bind def
/w { setlinewidth} bind def
/C { curveto} bind def
/F { fill} bind def
/L { lineto} bind def
/rL { rlineto} bind def
/P { grestore} bind def
/s { stroke} bind def
/S { show} bind def
/N {currentpoint 3 -1 roll show moveto} bind def
/Msf { findfont exch scalefont [1 0 0 -1 0 0 ] makefont setfont} bind def
/m { moveto} bind def
/Mr { rmoveto} bind def
/Mx {currentpoint exch pop moveto} bind def
/My {currentpoint pop exch moveto} bind def
/X {0 rmoveto} bind def
/Y {0 exch rmoveto} bind def
/MISOfy
{
    /newfontname exch def
    /oldfontname exch def

    oldfontname findfont
    dup length dict begin
        {1 index /FID ne {def} {pop pop} ifelse} forall
        /Encoding WindowsANSIEncoding def
        currentdict
    end

    newfontname exch definefont pop
} def

63.000 17.563 moveto
%%IncludeResource: font Times-Roman
%%IncludeFont: Times-Roman
%%BeginResource: font Times-Roman-MISO
%%BeginFont: Times-Roman-MISO
/Times-Roman /Times-Roman-MISO MISOfy
%%EndFont
%%EndResource
%%IncludeResource: font Times-Roman-MISO
%%IncludeFont: Times-Roman-MISO
/Times-Roman-MISO findfont 14.000 scalefont
[1 0 0 -1 0 0 ] makefont setfont
0.000 0.000 0.000 setrgbcolor
0.000 0.000 rmoveto
63.000 17.563 moveto
%%IncludeResource: font Mathematica1
%%IncludeFont: Mathematica1
/Mathematica1 findfont 14.000 scalefont
[1 0 0 -1 0 0 ] makefont setfont
0.000 0.000 0.000 setrgbcolor
(s) show
%%IncludeResource: font Mathematica2
%%IncludeFont: Mathematica2
/Mathematica2 findfont 14.000 scalefont
[1 0 0 -1 0 0 ] makefont setfont
0.000 0.000 0.000 setrgbcolor
72.500 17.563 moveto
(H) show
77.000 17.563 moveto
%%IncludeResource: font Mathematica1
%%IncludeFont: Mathematica1
/Mathematica1 findfont 14.000 scalefont
[1 0 0 -1 0 0 ] makefont setfont
0.000 0.000 0.000 setrgbcolor
(q) show
%%IncludeResource: font Mathematica2
%%IncludeFont: Mathematica2
/Mathematica2 findfont 14.000 scalefont
[1 0 0 -1 0 0 ] makefont setfont
0.000 0.000 0.000 setrgbcolor
83.313 17.563 moveto
(L) show
87.813 17.563 moveto
%%IncludeResource: font Times-Roman-MISO
%%IncludeFont: Times-Roman-MISO
/Times-Roman-MISO findfont 14.000 scalefont
[1 0 0 -1 0 0 ] makefont setfont
0.000 0.000 0.000 setrgbcolor
0.000 0.000 rmoveto
1.000 setlinewidth
grestore
0 0 m
1 0 L
1 .61803 L
0 .61803 L
closepath
clip
newpath
1 0 0 r
.015 w
.02381 0 m
.02857 6e-005 L
.03333 .00025 L
.0381 .00055 L
.04286 .00094 L
.04762 .00139 L
.05238 .00186 L
.05714 .00232 L
.0619 .00269 L
.06667 .00293 L
.07143 .00298 L
.07619 .00281 L
.08095 .00245 L
.08571 .00196 L
.09048 .00143 L
.09524 .00096 L
.1 .00061 L
.10476 .0004 L
.10952 .00028 L
.11429 .0002 L
.11905 .00014 L
.12381 .00017 L
.12857 .00052 L
.13333 .00145 L
.1381 .00326 L
.14286 .00607 L
.14762 .00976 L
.15238 .01384 L
.15714 .01752 L
.1619 .01991 L
.16667 .02022 L
.17143 .0181 L
.17619 .01384 L
.18095 .00844 L
.18571 .00342 L
.19048 .00051 L
.19524 .00111 L
.2 .00591 L
.20476 .01453 L
.20952 .02556 L
.21429 .03678 L
.21905 .04575 L
.22381 .05037 L
.22857 .04949 L
.23333 .04325 L
.2381 .03304 L
.24286 .0212 L
.24762 .01043 L
.25238 .00313 L
.25714 .00083 L
Mistroke
.2619 .00383 L
.26667 .01128 L
.27143 .02136 L
.27619 .03186 L
.28095 .04066 L
.28571 .04621 L
.29048 .04778 L
.29524 .04547 L
.3 .04011 L
.30476 .03289 L
.30952 .02511 L
.31429 .01787 L
.31905 .01196 L
.32381 .00783 L
.32857 .00557 L
.33333 .00507 L
.3381 .00611 L
.34286 .0084 L
.34762 .01169 L
.35238 .01573 L
.35714 .02031 L
.3619 .02519 L
.36667 .03013 L
.37143 .0348 L
.37619 .03884 L
.38095 .04181 L
.38571 .04328 L
.39048 .04288 L
.39524 .04038 L
.4 .03583 L
.40476 .0296 L
.40952 .02238 L
.41429 .01515 L
.41905 .00907 L
.42381 .00536 L
.42857 .00524 L
.43333 .0098 L
.4381 .0201 L
.44286 .03716 L
.44762 .06201 L
.45238 .0956 L
.45714 .13862 L
.4619 .19122 L
.46667 .2526 L
.47143 .32069 L
.47619 .39204 L
.48095 .46189 L
.48571 .52466 L
.49048 .57464 L
.49524 .60689 L
Mistroke
.5 .61803 L
.50476 .60689 L
.50952 .57464 L
.51429 .52466 L
.51905 .46189 L
.52381 .39204 L
.52857 .32069 L
.53333 .2526 L
.5381 .19122 L
.54286 .13862 L
.54762 .0956 L
.55238 .06201 L
.55714 .03716 L
.5619 .0201 L
.56667 .0098 L
.57143 .00524 L
.57619 .00536 L
.58095 .00907 L
.58571 .01515 L
.59048 .02238 L
.59524 .0296 L
.6 .03583 L
.60476 .04038 L
.60952 .04288 L
.61429 .04328 L
.61905 .04181 L
.62381 .03884 L
.62857 .0348 L
.63333 .03013 L
.6381 .02519 L
.64286 .02031 L
.64762 .01573 L
.65238 .01169 L
.65714 .0084 L
.6619 .00611 L
.66667 .00507 L
.67143 .00557 L
.67619 .00783 L
.68095 .01196 L
.68571 .01787 L
.69048 .02511 L
.69524 .03289 L
.7 .04011 L
.70476 .04547 L
.70952 .04778 L
.71429 .04621 L
.71905 .04066 L
.72381 .03186 L
.72857 .02136 L
.73333 .01128 L
Mistroke
.7381 .00383 L
.74286 .00083 L
.74762 .00313 L
.75238 .01043 L
.75714 .0212 L
.7619 .03304 L
.76667 .04325 L
.77143 .04949 L
.77619 .05037 L
.78095 .04575 L
.78571 .03678 L
.79048 .02556 L
.79524 .01453 L
.8 .00591 L
.80476 .00111 L
.80952 .00051 L
.81429 .00342 L
.81905 .00844 L
.82381 .01384 L
.82857 .0181 L
.83333 .02022 L
.8381 .01991 L
.84286 .01752 L
.84762 .01384 L
.85238 .00976 L
.85714 .00607 L
.8619 .00326 L
.86667 .00145 L
.87143 .00052 L
.87619 .00017 L
.88095 .00014 L
.88571 .0002 L
.89048 .00028 L
.89524 .0004 L
.9 .00061 L
.90476 .00096 L
.90952 .00143 L
.91429 .00196 L
.91905 .00245 L
.92381 .00281 L
.92857 .00298 L
.93333 .00293 L
.9381 .00269 L
.94286 .00232 L
.94762 .00186 L
.95238 .00139 L
.95714 .00094 L
.9619 .00055 L
.96667 .00025 L
.97143 6e-005 L
Mistroke
.97619 0 L
Mfstroke
0 g
.0001 w
.02381 0 0 .5 Mabsadd m
.02381 0 -0.43301 .25 Mabsadd L
.02381 0 -0.43301 -0.25 Mabsadd L
.02381 0 0 -0.5 Mabsadd L
.02381 0 .43301 -0.25 Mabsadd L
.02381 0 .43301 .25 Mabsadd L
.02381 0 0 .5 Mabsadd L s
.02857 6e-005 0 .5 Mabsadd m
.02857 6e-005 -0.43301 .25 Mabsadd L
.02857 6e-005 -0.43301 -0.25 Mabsadd L
.02857 6e-005 0 -0.5 Mabsadd L
.02857 6e-005 .43301 -0.25 Mabsadd L
.02857 6e-005 .43301 .25 Mabsadd L
.02857 6e-005 0 .5 Mabsadd L s
.03333 .00025 0 .5 Mabsadd m
.03333 .00025 -0.43301 .25 Mabsadd L
.03333 .00025 -0.43301 -0.25 Mabsadd L
.03333 .00025 0 -0.5 Mabsadd L
.03333 .00025 .43301 -0.25 Mabsadd L
.03333 .00025 .43301 .25 Mabsadd L
.03333 .00025 0 .5 Mabsadd L s
.0381 .00055 0 .5 Mabsadd m
.0381 .00055 -0.43301 .25 Mabsadd L
.0381 .00055 -0.43301 -0.25 Mabsadd L
.0381 .00055 0 -0.5 Mabsadd L
.0381 .00055 .43301 -0.25 Mabsadd L
.0381 .00055 .43301 .25 Mabsadd L
.0381 .00055 0 .5 Mabsadd L s
.04286 .00094 0 .5 Mabsadd m
.04286 .00094 -0.43301 .25 Mabsadd L
.04286 .00094 -0.43301 -0.25 Mabsadd L
.04286 .00094 0 -0.5 Mabsadd L
.04286 .00094 .43301 -0.25 Mabsadd L
.04286 .00094 .43301 .25 Mabsadd L
.04286 .00094 0 .5 Mabsadd L s
.04762 .00139 0 .5 Mabsadd m
.04762 .00139 -0.43301 .25 Mabsadd L
.04762 .00139 -0.43301 -0.25 Mabsadd L
.04762 .00139 0 -0.5 Mabsadd L
.04762 .00139 .43301 -0.25 Mabsadd L
.04762 .00139 .43301 .25 Mabsadd L
.04762 .00139 0 .5 Mabsadd L s
.05238 .00186 0 .5 Mabsadd m
.05238 .00186 -0.43301 .25 Mabsadd L
.05238 .00186 -0.43301 -0.25 Mabsadd L
.05238 .00186 0 -0.5 Mabsadd L
.05238 .00186 .43301 -0.25 Mabsadd L
.05238 .00186 .43301 .25 Mabsadd L
.05238 .00186 0 .5 Mabsadd L s
.05714 .00232 0 .5 Mabsadd m
.05714 .00232 -0.43301 .25 Mabsadd L
.05714 .00232 -0.43301 -0.25 Mabsadd L
.05714 .00232 0 -0.5 Mabsadd L
.05714 .00232 .43301 -0.25 Mabsadd L
.05714 .00232 .43301 .25 Mabsadd L
.05714 .00232 0 .5 Mabsadd L s
.0619 .00269 0 .5 Mabsadd m
.0619 .00269 -0.43301 .25 Mabsadd L
.0619 .00269 -0.43301 -0.25 Mabsadd L
.0619 .00269 0 -0.5 Mabsadd L
.0619 .00269 .43301 -0.25 Mabsadd L
.0619 .00269 .43301 .25 Mabsadd L
.0619 .00269 0 .5 Mabsadd L s
.06667 .00293 0 .5 Mabsadd m
.06667 .00293 -0.43301 .25 Mabsadd L
.06667 .00293 -0.43301 -0.25 Mabsadd L
.06667 .00293 0 -0.5 Mabsadd L
.06667 .00293 .43301 -0.25 Mabsadd L
.06667 .00293 .43301 .25 Mabsadd L
.06667 .00293 0 .5 Mabsadd L s
.07143 .00298 0 .5 Mabsadd m
.07143 .00298 -0.43301 .25 Mabsadd L
.07143 .00298 -0.43301 -0.25 Mabsadd L
.07143 .00298 0 -0.5 Mabsadd L
.07143 .00298 .43301 -0.25 Mabsadd L
.07143 .00298 .43301 .25 Mabsadd L
.07143 .00298 0 .5 Mabsadd L s
.07619 .00281 0 .5 Mabsadd m
.07619 .00281 -0.43301 .25 Mabsadd L
.07619 .00281 -0.43301 -0.25 Mabsadd L
.07619 .00281 0 -0.5 Mabsadd L
.07619 .00281 .43301 -0.25 Mabsadd L
.07619 .00281 .43301 .25 Mabsadd L
.07619 .00281 0 .5 Mabsadd L s
.08095 .00245 0 .5 Mabsadd m
.08095 .00245 -0.43301 .25 Mabsadd L
.08095 .00245 -0.43301 -0.25 Mabsadd L
.08095 .00245 0 -0.5 Mabsadd L
.08095 .00245 .43301 -0.25 Mabsadd L
.08095 .00245 .43301 .25 Mabsadd L
.08095 .00245 0 .5 Mabsadd L s
.08571 .00196 0 .5 Mabsadd m
.08571 .00196 -0.43301 .25 Mabsadd L
.08571 .00196 -0.43301 -0.25 Mabsadd L
.08571 .00196 0 -0.5 Mabsadd L
.08571 .00196 .43301 -0.25 Mabsadd L
.08571 .00196 .43301 .25 Mabsadd L
.08571 .00196 0 .5 Mabsadd L s
.09048 .00143 0 .5 Mabsadd m
.09048 .00143 -0.43301 .25 Mabsadd L
.09048 .00143 -0.43301 -0.25 Mabsadd L
.09048 .00143 0 -0.5 Mabsadd L
.09048 .00143 .43301 -0.25 Mabsadd L
.09048 .00143 .43301 .25 Mabsadd L
.09048 .00143 0 .5 Mabsadd L s
.09524 .00096 0 .5 Mabsadd m
.09524 .00096 -0.43301 .25 Mabsadd L
.09524 .00096 -0.43301 -0.25 Mabsadd L
.09524 .00096 0 -0.5 Mabsadd L
.09524 .00096 .43301 -0.25 Mabsadd L
.09524 .00096 .43301 .25 Mabsadd L
.09524 .00096 0 .5 Mabsadd L s
.1 .00061 0 .5 Mabsadd m
.1 .00061 -0.43301 .25 Mabsadd L
.1 .00061 -0.43301 -0.25 Mabsadd L
.1 .00061 0 -0.5 Mabsadd L
.1 .00061 .43301 -0.25 Mabsadd L
.1 .00061 .43301 .25 Mabsadd L
.1 .00061 0 .5 Mabsadd L s
.10476 .0004 0 .5 Mabsadd m
.10476 .0004 -0.43301 .25 Mabsadd L
.10476 .0004 -0.43301 -0.25 Mabsadd L
.10476 .0004 0 -0.5 Mabsadd L
.10476 .0004 .43301 -0.25 Mabsadd L
.10476 .0004 .43301 .25 Mabsadd L
.10476 .0004 0 .5 Mabsadd L s
.10952 .00028 0 .5 Mabsadd m
.10952 .00028 -0.43301 .25 Mabsadd L
.10952 .00028 -0.43301 -0.25 Mabsadd L
.10952 .00028 0 -0.5 Mabsadd L
.10952 .00028 .43301 -0.25 Mabsadd L
.10952 .00028 .43301 .25 Mabsadd L
.10952 .00028 0 .5 Mabsadd L s
.11429 .0002 0 .5 Mabsadd m
.11429 .0002 -0.43301 .25 Mabsadd L
.11429 .0002 -0.43301 -0.25 Mabsadd L
.11429 .0002 0 -0.5 Mabsadd L
.11429 .0002 .43301 -0.25 Mabsadd L
.11429 .0002 .43301 .25 Mabsadd L
.11429 .0002 0 .5 Mabsadd L s
.11905 .00014 0 .5 Mabsadd m
.11905 .00014 -0.43301 .25 Mabsadd L
.11905 .00014 -0.43301 -0.25 Mabsadd L
.11905 .00014 0 -0.5 Mabsadd L
.11905 .00014 .43301 -0.25 Mabsadd L
.11905 .00014 .43301 .25 Mabsadd L
.11905 .00014 0 .5 Mabsadd L s
.12381 .00017 0 .5 Mabsadd m
.12381 .00017 -0.43301 .25 Mabsadd L
.12381 .00017 -0.43301 -0.25 Mabsadd L
.12381 .00017 0 -0.5 Mabsadd L
.12381 .00017 .43301 -0.25 Mabsadd L
.12381 .00017 .43301 .25 Mabsadd L
.12381 .00017 0 .5 Mabsadd L s
.12857 .00052 0 .5 Mabsadd m
.12857 .00052 -0.43301 .25 Mabsadd L
.12857 .00052 -0.43301 -0.25 Mabsadd L
.12857 .00052 0 -0.5 Mabsadd L
.12857 .00052 .43301 -0.25 Mabsadd L
.12857 .00052 .43301 .25 Mabsadd L
.12857 .00052 0 .5 Mabsadd L s
.13333 .00145 0 .5 Mabsadd m
.13333 .00145 -0.43301 .25 Mabsadd L
.13333 .00145 -0.43301 -0.25 Mabsadd L
.13333 .00145 0 -0.5 Mabsadd L
.13333 .00145 .43301 -0.25 Mabsadd L
.13333 .00145 .43301 .25 Mabsadd L
.13333 .00145 0 .5 Mabsadd L s
.1381 .00326 0 .5 Mabsadd m
.1381 .00326 -0.43301 .25 Mabsadd L
.1381 .00326 -0.43301 -0.25 Mabsadd L
.1381 .00326 0 -0.5 Mabsadd L
.1381 .00326 .43301 -0.25 Mabsadd L
.1381 .00326 .43301 .25 Mabsadd L
.1381 .00326 0 .5 Mabsadd L s
.14286 .00607 0 .5 Mabsadd m
.14286 .00607 -0.43301 .25 Mabsadd L
.14286 .00607 -0.43301 -0.25 Mabsadd L
.14286 .00607 0 -0.5 Mabsadd L
.14286 .00607 .43301 -0.25 Mabsadd L
.14286 .00607 .43301 .25 Mabsadd L
.14286 .00607 0 .5 Mabsadd L s
.14762 .00976 0 .5 Mabsadd m
.14762 .00976 -0.43301 .25 Mabsadd L
.14762 .00976 -0.43301 -0.25 Mabsadd L
.14762 .00976 0 -0.5 Mabsadd L
.14762 .00976 .43301 -0.25 Mabsadd L
.14762 .00976 .43301 .25 Mabsadd L
.14762 .00976 0 .5 Mabsadd L s
.15238 .01384 0 .5 Mabsadd m
.15238 .01384 -0.43301 .25 Mabsadd L
.15238 .01384 -0.43301 -0.25 Mabsadd L
.15238 .01384 0 -0.5 Mabsadd L
.15238 .01384 .43301 -0.25 Mabsadd L
.15238 .01384 .43301 .25 Mabsadd L
.15238 .01384 0 .5 Mabsadd L s
.15714 .01752 0 .5 Mabsadd m
.15714 .01752 -0.43301 .25 Mabsadd L
.15714 .01752 -0.43301 -0.25 Mabsadd L
.15714 .01752 0 -0.5 Mabsadd L
.15714 .01752 .43301 -0.25 Mabsadd L
.15714 .01752 .43301 .25 Mabsadd L
.15714 .01752 0 .5 Mabsadd L s
.1619 .01991 0 .5 Mabsadd m
.1619 .01991 -0.43301 .25 Mabsadd L
.1619 .01991 -0.43301 -0.25 Mabsadd L
.1619 .01991 0 -0.5 Mabsadd L
.1619 .01991 .43301 -0.25 Mabsadd L
.1619 .01991 .43301 .25 Mabsadd L
.1619 .01991 0 .5 Mabsadd L s
.16667 .02022 0 .5 Mabsadd m
.16667 .02022 -0.43301 .25 Mabsadd L
.16667 .02022 -0.43301 -0.25 Mabsadd L
.16667 .02022 0 -0.5 Mabsadd L
.16667 .02022 .43301 -0.25 Mabsadd L
.16667 .02022 .43301 .25 Mabsadd L
.16667 .02022 0 .5 Mabsadd L s
.17143 .0181 0 .5 Mabsadd m
.17143 .0181 -0.43301 .25 Mabsadd L
.17143 .0181 -0.43301 -0.25 Mabsadd L
.17143 .0181 0 -0.5 Mabsadd L
.17143 .0181 .43301 -0.25 Mabsadd L
.17143 .0181 .43301 .25 Mabsadd L
.17143 .0181 0 .5 Mabsadd L s
.17619 .01384 0 .5 Mabsadd m
.17619 .01384 -0.43301 .25 Mabsadd L
.17619 .01384 -0.43301 -0.25 Mabsadd L
.17619 .01384 0 -0.5 Mabsadd L
.17619 .01384 .43301 -0.25 Mabsadd L
.17619 .01384 .43301 .25 Mabsadd L
.17619 .01384 0 .5 Mabsadd L s
.18095 .00844 0 .5 Mabsadd m
.18095 .00844 -0.43301 .25 Mabsadd L
.18095 .00844 -0.43301 -0.25 Mabsadd L
.18095 .00844 0 -0.5 Mabsadd L
.18095 .00844 .43301 -0.25 Mabsadd L
.18095 .00844 .43301 .25 Mabsadd L
.18095 .00844 0 .5 Mabsadd L s
.18571 .00342 0 .5 Mabsadd m
.18571 .00342 -0.43301 .25 Mabsadd L
.18571 .00342 -0.43301 -0.25 Mabsadd L
.18571 .00342 0 -0.5 Mabsadd L
.18571 .00342 .43301 -0.25 Mabsadd L
.18571 .00342 .43301 .25 Mabsadd L
.18571 .00342 0 .5 Mabsadd L s
.19048 .00051 0 .5 Mabsadd m
.19048 .00051 -0.43301 .25 Mabsadd L
.19048 .00051 -0.43301 -0.25 Mabsadd L
.19048 .00051 0 -0.5 Mabsadd L
.19048 .00051 .43301 -0.25 Mabsadd L
.19048 .00051 .43301 .25 Mabsadd L
.19048 .00051 0 .5 Mabsadd L s
.19524 .00111 0 .5 Mabsadd m
.19524 .00111 -0.43301 .25 Mabsadd L
.19524 .00111 -0.43301 -0.25 Mabsadd L
.19524 .00111 0 -0.5 Mabsadd L
.19524 .00111 .43301 -0.25 Mabsadd L
.19524 .00111 .43301 .25 Mabsadd L
.19524 .00111 0 .5 Mabsadd L s
.2 .00591 0 .5 Mabsadd m
.2 .00591 -0.43301 .25 Mabsadd L
.2 .00591 -0.43301 -0.25 Mabsadd L
.2 .00591 0 -0.5 Mabsadd L
.2 .00591 .43301 -0.25 Mabsadd L
.2 .00591 .43301 .25 Mabsadd L
.2 .00591 0 .5 Mabsadd L s
.20476 .01453 0 .5 Mabsadd m
.20476 .01453 -0.43301 .25 Mabsadd L
.20476 .01453 -0.43301 -0.25 Mabsadd L
.20476 .01453 0 -0.5 Mabsadd L
.20476 .01453 .43301 -0.25 Mabsadd L
.20476 .01453 .43301 .25 Mabsadd L
.20476 .01453 0 .5 Mabsadd L s
.20952 .02556 0 .5 Mabsadd m
.20952 .02556 -0.43301 .25 Mabsadd L
.20952 .02556 -0.43301 -0.25 Mabsadd L
.20952 .02556 0 -0.5 Mabsadd L
.20952 .02556 .43301 -0.25 Mabsadd L
.20952 .02556 .43301 .25 Mabsadd L
.20952 .02556 0 .5 Mabsadd L s
.21429 .03678 0 .5 Mabsadd m
.21429 .03678 -0.43301 .25 Mabsadd L
.21429 .03678 -0.43301 -0.25 Mabsadd L
.21429 .03678 0 -0.5 Mabsadd L
.21429 .03678 .43301 -0.25 Mabsadd L
.21429 .03678 .43301 .25 Mabsadd L
.21429 .03678 0 .5 Mabsadd L s
.21905 .04575 0 .5 Mabsadd m
.21905 .04575 -0.43301 .25 Mabsadd L
.21905 .04575 -0.43301 -0.25 Mabsadd L
.21905 .04575 0 -0.5 Mabsadd L
.21905 .04575 .43301 -0.25 Mabsadd L
.21905 .04575 .43301 .25 Mabsadd L
.21905 .04575 0 .5 Mabsadd L s
.22381 .05037 0 .5 Mabsadd m
.22381 .05037 -0.43301 .25 Mabsadd L
.22381 .05037 -0.43301 -0.25 Mabsadd L
.22381 .05037 0 -0.5 Mabsadd L
.22381 .05037 .43301 -0.25 Mabsadd L
.22381 .05037 .43301 .25 Mabsadd L
.22381 .05037 0 .5 Mabsadd L s
.22857 .04949 0 .5 Mabsadd m
.22857 .04949 -0.43301 .25 Mabsadd L
.22857 .04949 -0.43301 -0.25 Mabsadd L
.22857 .04949 0 -0.5 Mabsadd L
.22857 .04949 .43301 -0.25 Mabsadd L
.22857 .04949 .43301 .25 Mabsadd L
.22857 .04949 0 .5 Mabsadd L s
.23333 .04325 0 .5 Mabsadd m
.23333 .04325 -0.43301 .25 Mabsadd L
.23333 .04325 -0.43301 -0.25 Mabsadd L
.23333 .04325 0 -0.5 Mabsadd L
.23333 .04325 .43301 -0.25 Mabsadd L
.23333 .04325 .43301 .25 Mabsadd L
.23333 .04325 0 .5 Mabsadd L s
.2381 .03304 0 .5 Mabsadd m
.2381 .03304 -0.43301 .25 Mabsadd L
.2381 .03304 -0.43301 -0.25 Mabsadd L
.2381 .03304 0 -0.5 Mabsadd L
.2381 .03304 .43301 -0.25 Mabsadd L
.2381 .03304 .43301 .25 Mabsadd L
.2381 .03304 0 .5 Mabsadd L s
.24286 .0212 0 .5 Mabsadd m
.24286 .0212 -0.43301 .25 Mabsadd L
.24286 .0212 -0.43301 -0.25 Mabsadd L
.24286 .0212 0 -0.5 Mabsadd L
.24286 .0212 .43301 -0.25 Mabsadd L
.24286 .0212 .43301 .25 Mabsadd L
.24286 .0212 0 .5 Mabsadd L s
.24762 .01043 0 .5 Mabsadd m
.24762 .01043 -0.43301 .25 Mabsadd L
.24762 .01043 -0.43301 -0.25 Mabsadd L
.24762 .01043 0 -0.5 Mabsadd L
.24762 .01043 .43301 -0.25 Mabsadd L
.24762 .01043 .43301 .25 Mabsadd L
.24762 .01043 0 .5 Mabsadd L s
.25238 .00313 0 .5 Mabsadd m
.25238 .00313 -0.43301 .25 Mabsadd L
.25238 .00313 -0.43301 -0.25 Mabsadd L
.25238 .00313 0 -0.5 Mabsadd L
.25238 .00313 .43301 -0.25 Mabsadd L
.25238 .00313 .43301 .25 Mabsadd L
.25238 .00313 0 .5 Mabsadd L s
.25714 .00083 0 .5 Mabsadd m
.25714 .00083 -0.43301 .25 Mabsadd L
.25714 .00083 -0.43301 -0.25 Mabsadd L
.25714 .00083 0 -0.5 Mabsadd L
.25714 .00083 .43301 -0.25 Mabsadd L
.25714 .00083 .43301 .25 Mabsadd L
.25714 .00083 0 .5 Mabsadd L s
.2619 .00383 0 .5 Mabsadd m
.2619 .00383 -0.43301 .25 Mabsadd L
.2619 .00383 -0.43301 -0.25 Mabsadd L
.2619 .00383 0 -0.5 Mabsadd L
.2619 .00383 .43301 -0.25 Mabsadd L
.2619 .00383 .43301 .25 Mabsadd L
.2619 .00383 0 .5 Mabsadd L s
.26667 .01128 0 .5 Mabsadd m
.26667 .01128 -0.43301 .25 Mabsadd L
.26667 .01128 -0.43301 -0.25 Mabsadd L
.26667 .01128 0 -0.5 Mabsadd L
.26667 .01128 .43301 -0.25 Mabsadd L
.26667 .01128 .43301 .25 Mabsadd L
.26667 .01128 0 .5 Mabsadd L s
.27143 .02136 0 .5 Mabsadd m
.27143 .02136 -0.43301 .25 Mabsadd L
.27143 .02136 -0.43301 -0.25 Mabsadd L
.27143 .02136 0 -0.5 Mabsadd L
.27143 .02136 .43301 -0.25 Mabsadd L
.27143 .02136 .43301 .25 Mabsadd L
.27143 .02136 0 .5 Mabsadd L s
.27619 .03186 0 .5 Mabsadd m
.27619 .03186 -0.43301 .25 Mabsadd L
.27619 .03186 -0.43301 -0.25 Mabsadd L
.27619 .03186 0 -0.5 Mabsadd L
.27619 .03186 .43301 -0.25 Mabsadd L
.27619 .03186 .43301 .25 Mabsadd L
.27619 .03186 0 .5 Mabsadd L s
.28095 .04066 0 .5 Mabsadd m
.28095 .04066 -0.43301 .25 Mabsadd L
.28095 .04066 -0.43301 -0.25 Mabsadd L
.28095 .04066 0 -0.5 Mabsadd L
.28095 .04066 .43301 -0.25 Mabsadd L
.28095 .04066 .43301 .25 Mabsadd L
.28095 .04066 0 .5 Mabsadd L s
.28571 .04621 0 .5 Mabsadd m
.28571 .04621 -0.43301 .25 Mabsadd L
.28571 .04621 -0.43301 -0.25 Mabsadd L
.28571 .04621 0 -0.5 Mabsadd L
.28571 .04621 .43301 -0.25 Mabsadd L
.28571 .04621 .43301 .25 Mabsadd L
.28571 .04621 0 .5 Mabsadd L s
.29048 .04778 0 .5 Mabsadd m
.29048 .04778 -0.43301 .25 Mabsadd L
.29048 .04778 -0.43301 -0.25 Mabsadd L
.29048 .04778 0 -0.5 Mabsadd L
.29048 .04778 .43301 -0.25 Mabsadd L
.29048 .04778 .43301 .25 Mabsadd L
.29048 .04778 0 .5 Mabsadd L s
.29524 .04547 0 .5 Mabsadd m
.29524 .04547 -0.43301 .25 Mabsadd L
.29524 .04547 -0.43301 -0.25 Mabsadd L
.29524 .04547 0 -0.5 Mabsadd L
.29524 .04547 .43301 -0.25 Mabsadd L
.29524 .04547 .43301 .25 Mabsadd L
.29524 .04547 0 .5 Mabsadd L s
.3 .04011 0 .5 Mabsadd m
.3 .04011 -0.43301 .25 Mabsadd L
.3 .04011 -0.43301 -0.25 Mabsadd L
.3 .04011 0 -0.5 Mabsadd L
.3 .04011 .43301 -0.25 Mabsadd L
.3 .04011 .43301 .25 Mabsadd L
.3 .04011 0 .5 Mabsadd L s
.30476 .03289 0 .5 Mabsadd m
.30476 .03289 -0.43301 .25 Mabsadd L
.30476 .03289 -0.43301 -0.25 Mabsadd L
.30476 .03289 0 -0.5 Mabsadd L
.30476 .03289 .43301 -0.25 Mabsadd L
.30476 .03289 .43301 .25 Mabsadd L
.30476 .03289 0 .5 Mabsadd L s
.30952 .02511 0 .5 Mabsadd m
.30952 .02511 -0.43301 .25 Mabsadd L
.30952 .02511 -0.43301 -0.25 Mabsadd L
.30952 .02511 0 -0.5 Mabsadd L
.30952 .02511 .43301 -0.25 Mabsadd L
.30952 .02511 .43301 .25 Mabsadd L
.30952 .02511 0 .5 Mabsadd L s
.31429 .01787 0 .5 Mabsadd m
.31429 .01787 -0.43301 .25 Mabsadd L
.31429 .01787 -0.43301 -0.25 Mabsadd L
.31429 .01787 0 -0.5 Mabsadd L
.31429 .01787 .43301 -0.25 Mabsadd L
.31429 .01787 .43301 .25 Mabsadd L
.31429 .01787 0 .5 Mabsadd L s
.31905 .01196 0 .5 Mabsadd m
.31905 .01196 -0.43301 .25 Mabsadd L
.31905 .01196 -0.43301 -0.25 Mabsadd L
.31905 .01196 0 -0.5 Mabsadd L
.31905 .01196 .43301 -0.25 Mabsadd L
.31905 .01196 .43301 .25 Mabsadd L
.31905 .01196 0 .5 Mabsadd L s
.32381 .00783 0 .5 Mabsadd m
.32381 .00783 -0.43301 .25 Mabsadd L
.32381 .00783 -0.43301 -0.25 Mabsadd L
.32381 .00783 0 -0.5 Mabsadd L
.32381 .00783 .43301 -0.25 Mabsadd L
.32381 .00783 .43301 .25 Mabsadd L
.32381 .00783 0 .5 Mabsadd L s
.32857 .00557 0 .5 Mabsadd m
.32857 .00557 -0.43301 .25 Mabsadd L
.32857 .00557 -0.43301 -0.25 Mabsadd L
.32857 .00557 0 -0.5 Mabsadd L
.32857 .00557 .43301 -0.25 Mabsadd L
.32857 .00557 .43301 .25 Mabsadd L
.32857 .00557 0 .5 Mabsadd L s
.33333 .00507 0 .5 Mabsadd m
.33333 .00507 -0.43301 .25 Mabsadd L
.33333 .00507 -0.43301 -0.25 Mabsadd L
.33333 .00507 0 -0.5 Mabsadd L
.33333 .00507 .43301 -0.25 Mabsadd L
.33333 .00507 .43301 .25 Mabsadd L
.33333 .00507 0 .5 Mabsadd L s
.3381 .00611 0 .5 Mabsadd m
.3381 .00611 -0.43301 .25 Mabsadd L
.3381 .00611 -0.43301 -0.25 Mabsadd L
.3381 .00611 0 -0.5 Mabsadd L
.3381 .00611 .43301 -0.25 Mabsadd L
.3381 .00611 .43301 .25 Mabsadd L
.3381 .00611 0 .5 Mabsadd L s
.34286 .0084 0 .5 Mabsadd m
.34286 .0084 -0.43301 .25 Mabsadd L
.34286 .0084 -0.43301 -0.25 Mabsadd L
.34286 .0084 0 -0.5 Mabsadd L
.34286 .0084 .43301 -0.25 Mabsadd L
.34286 .0084 .43301 .25 Mabsadd L
.34286 .0084 0 .5 Mabsadd L s
.34762 .01169 0 .5 Mabsadd m
.34762 .01169 -0.43301 .25 Mabsadd L
.34762 .01169 -0.43301 -0.25 Mabsadd L
.34762 .01169 0 -0.5 Mabsadd L
.34762 .01169 .43301 -0.25 Mabsadd L
.34762 .01169 .43301 .25 Mabsadd L
.34762 .01169 0 .5 Mabsadd L s
.35238 .01573 0 .5 Mabsadd m
.35238 .01573 -0.43301 .25 Mabsadd L
.35238 .01573 -0.43301 -0.25 Mabsadd L
.35238 .01573 0 -0.5 Mabsadd L
.35238 .01573 .43301 -0.25 Mabsadd L
.35238 .01573 .43301 .25 Mabsadd L
.35238 .01573 0 .5 Mabsadd L s
.35714 .02031 0 .5 Mabsadd m
.35714 .02031 -0.43301 .25 Mabsadd L
.35714 .02031 -0.43301 -0.25 Mabsadd L
.35714 .02031 0 -0.5 Mabsadd L
.35714 .02031 .43301 -0.25 Mabsadd L
.35714 .02031 .43301 .25 Mabsadd L
.35714 .02031 0 .5 Mabsadd L s
.3619 .02519 0 .5 Mabsadd m
.3619 .02519 -0.43301 .25 Mabsadd L
.3619 .02519 -0.43301 -0.25 Mabsadd L
.3619 .02519 0 -0.5 Mabsadd L
.3619 .02519 .43301 -0.25 Mabsadd L
.3619 .02519 .43301 .25 Mabsadd L
.3619 .02519 0 .5 Mabsadd L s
.36667 .03013 0 .5 Mabsadd m
.36667 .03013 -0.43301 .25 Mabsadd L
.36667 .03013 -0.43301 -0.25 Mabsadd L
.36667 .03013 0 -0.5 Mabsadd L
.36667 .03013 .43301 -0.25 Mabsadd L
.36667 .03013 .43301 .25 Mabsadd L
.36667 .03013 0 .5 Mabsadd L s
.37143 .0348 0 .5 Mabsadd m
.37143 .0348 -0.43301 .25 Mabsadd L
.37143 .0348 -0.43301 -0.25 Mabsadd L
.37143 .0348 0 -0.5 Mabsadd L
.37143 .0348 .43301 -0.25 Mabsadd L
.37143 .0348 .43301 .25 Mabsadd L
.37143 .0348 0 .5 Mabsadd L s
.37619 .03884 0 .5 Mabsadd m
.37619 .03884 -0.43301 .25 Mabsadd L
.37619 .03884 -0.43301 -0.25 Mabsadd L
.37619 .03884 0 -0.5 Mabsadd L
.37619 .03884 .43301 -0.25 Mabsadd L
.37619 .03884 .43301 .25 Mabsadd L
.37619 .03884 0 .5 Mabsadd L s
.38095 .04181 0 .5 Mabsadd m
.38095 .04181 -0.43301 .25 Mabsadd L
.38095 .04181 -0.43301 -0.25 Mabsadd L
.38095 .04181 0 -0.5 Mabsadd L
.38095 .04181 .43301 -0.25 Mabsadd L
.38095 .04181 .43301 .25 Mabsadd L
.38095 .04181 0 .5 Mabsadd L s
.38571 .04328 0 .5 Mabsadd m
.38571 .04328 -0.43301 .25 Mabsadd L
.38571 .04328 -0.43301 -0.25 Mabsadd L
.38571 .04328 0 -0.5 Mabsadd L
.38571 .04328 .43301 -0.25 Mabsadd L
.38571 .04328 .43301 .25 Mabsadd L
.38571 .04328 0 .5 Mabsadd L s
.39048 .04288 0 .5 Mabsadd m
.39048 .04288 -0.43301 .25 Mabsadd L
.39048 .04288 -0.43301 -0.25 Mabsadd L
.39048 .04288 0 -0.5 Mabsadd L
.39048 .04288 .43301 -0.25 Mabsadd L
.39048 .04288 .43301 .25 Mabsadd L
.39048 .04288 0 .5 Mabsadd L s
.39524 .04038 0 .5 Mabsadd m
.39524 .04038 -0.43301 .25 Mabsadd L
.39524 .04038 -0.43301 -0.25 Mabsadd L
.39524 .04038 0 -0.5 Mabsadd L
.39524 .04038 .43301 -0.25 Mabsadd L
.39524 .04038 .43301 .25 Mabsadd L
.39524 .04038 0 .5 Mabsadd L s
.4 .03583 0 .5 Mabsadd m
.4 .03583 -0.43301 .25 Mabsadd L
.4 .03583 -0.43301 -0.25 Mabsadd L
.4 .03583 0 -0.5 Mabsadd L
.4 .03583 .43301 -0.25 Mabsadd L
.4 .03583 .43301 .25 Mabsadd L
.4 .03583 0 .5 Mabsadd L s
.40476 .0296 0 .5 Mabsadd m
.40476 .0296 -0.43301 .25 Mabsadd L
.40476 .0296 -0.43301 -0.25 Mabsadd L
.40476 .0296 0 -0.5 Mabsadd L
.40476 .0296 .43301 -0.25 Mabsadd L
.40476 .0296 .43301 .25 Mabsadd L
.40476 .0296 0 .5 Mabsadd L s
.40952 .02238 0 .5 Mabsadd m
.40952 .02238 -0.43301 .25 Mabsadd L
.40952 .02238 -0.43301 -0.25 Mabsadd L
.40952 .02238 0 -0.5 Mabsadd L
.40952 .02238 .43301 -0.25 Mabsadd L
.40952 .02238 .43301 .25 Mabsadd L
.40952 .02238 0 .5 Mabsadd L s
.41429 .01515 0 .5 Mabsadd m
.41429 .01515 -0.43301 .25 Mabsadd L
.41429 .01515 -0.43301 -0.25 Mabsadd L
.41429 .01515 0 -0.5 Mabsadd L
.41429 .01515 .43301 -0.25 Mabsadd L
.41429 .01515 .43301 .25 Mabsadd L
.41429 .01515 0 .5 Mabsadd L s
.41905 .00907 0 .5 Mabsadd m
.41905 .00907 -0.43301 .25 Mabsadd L
.41905 .00907 -0.43301 -0.25 Mabsadd L
.41905 .00907 0 -0.5 Mabsadd L
.41905 .00907 .43301 -0.25 Mabsadd L
.41905 .00907 .43301 .25 Mabsadd L
.41905 .00907 0 .5 Mabsadd L s
.42381 .00536 0 .5 Mabsadd m
.42381 .00536 -0.43301 .25 Mabsadd L
.42381 .00536 -0.43301 -0.25 Mabsadd L
.42381 .00536 0 -0.5 Mabsadd L
.42381 .00536 .43301 -0.25 Mabsadd L
.42381 .00536 .43301 .25 Mabsadd L
.42381 .00536 0 .5 Mabsadd L s
.42857 .00524 0 .5 Mabsadd m
.42857 .00524 -0.43301 .25 Mabsadd L
.42857 .00524 -0.43301 -0.25 Mabsadd L
.42857 .00524 0 -0.5 Mabsadd L
.42857 .00524 .43301 -0.25 Mabsadd L
.42857 .00524 .43301 .25 Mabsadd L
.42857 .00524 0 .5 Mabsadd L s
.43333 .0098 0 .5 Mabsadd m
.43333 .0098 -0.43301 .25 Mabsadd L
.43333 .0098 -0.43301 -0.25 Mabsadd L
.43333 .0098 0 -0.5 Mabsadd L
.43333 .0098 .43301 -0.25 Mabsadd L
.43333 .0098 .43301 .25 Mabsadd L
.43333 .0098 0 .5 Mabsadd L s
.4381 .0201 0 .5 Mabsadd m
.4381 .0201 -0.43301 .25 Mabsadd L
.4381 .0201 -0.43301 -0.25 Mabsadd L
.4381 .0201 0 -0.5 Mabsadd L
.4381 .0201 .43301 -0.25 Mabsadd L
.4381 .0201 .43301 .25 Mabsadd L
.4381 .0201 0 .5 Mabsadd L s
.44286 .03716 0 .5 Mabsadd m
.44286 .03716 -0.43301 .25 Mabsadd L
.44286 .03716 -0.43301 -0.25 Mabsadd L
.44286 .03716 0 -0.5 Mabsadd L
.44286 .03716 .43301 -0.25 Mabsadd L
.44286 .03716 .43301 .25 Mabsadd L
.44286 .03716 0 .5 Mabsadd L s
.44762 .06201 0 .5 Mabsadd m
.44762 .06201 -0.43301 .25 Mabsadd L
.44762 .06201 -0.43301 -0.25 Mabsadd L
.44762 .06201 0 -0.5 Mabsadd L
.44762 .06201 .43301 -0.25 Mabsadd L
.44762 .06201 .43301 .25 Mabsadd L
.44762 .06201 0 .5 Mabsadd L s
.45238 .0956 0 .5 Mabsadd m
.45238 .0956 -0.43301 .25 Mabsadd L
.45238 .0956 -0.43301 -0.25 Mabsadd L
.45238 .0956 0 -0.5 Mabsadd L
.45238 .0956 .43301 -0.25 Mabsadd L
.45238 .0956 .43301 .25 Mabsadd L
.45238 .0956 0 .5 Mabsadd L s
.45714 .13862 0 .5 Mabsadd m
.45714 .13862 -0.43301 .25 Mabsadd L
.45714 .13862 -0.43301 -0.25 Mabsadd L
.45714 .13862 0 -0.5 Mabsadd L
.45714 .13862 .43301 -0.25 Mabsadd L
.45714 .13862 .43301 .25 Mabsadd L
.45714 .13862 0 .5 Mabsadd L s
.4619 .19122 0 .5 Mabsadd m
.4619 .19122 -0.43301 .25 Mabsadd L
.4619 .19122 -0.43301 -0.25 Mabsadd L
.4619 .19122 0 -0.5 Mabsadd L
.4619 .19122 .43301 -0.25 Mabsadd L
.4619 .19122 .43301 .25 Mabsadd L
.4619 .19122 0 .5 Mabsadd L s
.46667 .2526 0 .5 Mabsadd m
.46667 .2526 -0.43301 .25 Mabsadd L
.46667 .2526 -0.43301 -0.25 Mabsadd L
.46667 .2526 0 -0.5 Mabsadd L
.46667 .2526 .43301 -0.25 Mabsadd L
.46667 .2526 .43301 .25 Mabsadd L
.46667 .2526 0 .5 Mabsadd L s
.47143 .32069 0 .5 Mabsadd m
.47143 .32069 -0.43301 .25 Mabsadd L
.47143 .32069 -0.43301 -0.25 Mabsadd L
.47143 .32069 0 -0.5 Mabsadd L
.47143 .32069 .43301 -0.25 Mabsadd L
.47143 .32069 .43301 .25 Mabsadd L
.47143 .32069 0 .5 Mabsadd L s
.47619 .39204 0 .5 Mabsadd m
.47619 .39204 -0.43301 .25 Mabsadd L
.47619 .39204 -0.43301 -0.25 Mabsadd L
.47619 .39204 0 -0.5 Mabsadd L
.47619 .39204 .43301 -0.25 Mabsadd L
.47619 .39204 .43301 .25 Mabsadd L
.47619 .39204 0 .5 Mabsadd L s
.48095 .46189 0 .5 Mabsadd m
.48095 .46189 -0.43301 .25 Mabsadd L
.48095 .46189 -0.43301 -0.25 Mabsadd L
.48095 .46189 0 -0.5 Mabsadd L
.48095 .46189 .43301 -0.25 Mabsadd L
.48095 .46189 .43301 .25 Mabsadd L
.48095 .46189 0 .5 Mabsadd L s
.48571 .52466 0 .5 Mabsadd m
.48571 .52466 -0.43301 .25 Mabsadd L
.48571 .52466 -0.43301 -0.25 Mabsadd L
.48571 .52466 0 -0.5 Mabsadd L
.48571 .52466 .43301 -0.25 Mabsadd L
.48571 .52466 .43301 .25 Mabsadd L
.48571 .52466 0 .5 Mabsadd L s
.49048 .57464 0 .5 Mabsadd m
.49048 .57464 -0.43301 .25 Mabsadd L
.49048 .57464 -0.43301 -0.25 Mabsadd L
.49048 .57464 0 -0.5 Mabsadd L
.49048 .57464 .43301 -0.25 Mabsadd L
.49048 .57464 .43301 .25 Mabsadd L
.49048 .57464 0 .5 Mabsadd L s
.49524 .60689 0 .5 Mabsadd m
.49524 .60689 -0.43301 .25 Mabsadd L
.49524 .60689 -0.43301 -0.25 Mabsadd L
.49524 .60689 0 -0.5 Mabsadd L
.49524 .60689 .43301 -0.25 Mabsadd L
.49524 .60689 .43301 .25 Mabsadd L
.49524 .60689 0 .5 Mabsadd L s
.5 .61803 0 .5 Mabsadd m
.5 .61803 -0.43301 .25 Mabsadd L
.5 .61803 -0.43301 -0.25 Mabsadd L
.5 .61803 0 -0.5 Mabsadd L
.5 .61803 .43301 -0.25 Mabsadd L
.5 .61803 .43301 .25 Mabsadd L
.5 .61803 0 .5 Mabsadd L s
.50476 .60689 0 .5 Mabsadd m
.50476 .60689 -0.43301 .25 Mabsadd L
.50476 .60689 -0.43301 -0.25 Mabsadd L
.50476 .60689 0 -0.5 Mabsadd L
.50476 .60689 .43301 -0.25 Mabsadd L
.50476 .60689 .43301 .25 Mabsadd L
.50476 .60689 0 .5 Mabsadd L s
.50952 .57464 0 .5 Mabsadd m
.50952 .57464 -0.43301 .25 Mabsadd L
.50952 .57464 -0.43301 -0.25 Mabsadd L
.50952 .57464 0 -0.5 Mabsadd L
.50952 .57464 .43301 -0.25 Mabsadd L
.50952 .57464 .43301 .25 Mabsadd L
.50952 .57464 0 .5 Mabsadd L s
.51429 .52466 0 .5 Mabsadd m
.51429 .52466 -0.43301 .25 Mabsadd L
.51429 .52466 -0.43301 -0.25 Mabsadd L
.51429 .52466 0 -0.5 Mabsadd L
.51429 .52466 .43301 -0.25 Mabsadd L
.51429 .52466 .43301 .25 Mabsadd L
.51429 .52466 0 .5 Mabsadd L s
.51905 .46189 0 .5 Mabsadd m
.51905 .46189 -0.43301 .25 Mabsadd L
.51905 .46189 -0.43301 -0.25 Mabsadd L
.51905 .46189 0 -0.5 Mabsadd L
.51905 .46189 .43301 -0.25 Mabsadd L
.51905 .46189 .43301 .25 Mabsadd L
.51905 .46189 0 .5 Mabsadd L s
.52381 .39204 0 .5 Mabsadd m
.52381 .39204 -0.43301 .25 Mabsadd L
.52381 .39204 -0.43301 -0.25 Mabsadd L
.52381 .39204 0 -0.5 Mabsadd L
.52381 .39204 .43301 -0.25 Mabsadd L
.52381 .39204 .43301 .25 Mabsadd L
.52381 .39204 0 .5 Mabsadd L s
.52857 .32069 0 .5 Mabsadd m
.52857 .32069 -0.43301 .25 Mabsadd L
.52857 .32069 -0.43301 -0.25 Mabsadd L
.52857 .32069 0 -0.5 Mabsadd L
.52857 .32069 .43301 -0.25 Mabsadd L
.52857 .32069 .43301 .25 Mabsadd L
.52857 .32069 0 .5 Mabsadd L s
.53333 .2526 0 .5 Mabsadd m
.53333 .2526 -0.43301 .25 Mabsadd L
.53333 .2526 -0.43301 -0.25 Mabsadd L
.53333 .2526 0 -0.5 Mabsadd L
.53333 .2526 .43301 -0.25 Mabsadd L
.53333 .2526 .43301 .25 Mabsadd L
.53333 .2526 0 .5 Mabsadd L s
.5381 .19122 0 .5 Mabsadd m
.5381 .19122 -0.43301 .25 Mabsadd L
.5381 .19122 -0.43301 -0.25 Mabsadd L
.5381 .19122 0 -0.5 Mabsadd L
.5381 .19122 .43301 -0.25 Mabsadd L
.5381 .19122 .43301 .25 Mabsadd L
.5381 .19122 0 .5 Mabsadd L s
.54286 .13862 0 .5 Mabsadd m
.54286 .13862 -0.43301 .25 Mabsadd L
.54286 .13862 -0.43301 -0.25 Mabsadd L
.54286 .13862 0 -0.5 Mabsadd L
.54286 .13862 .43301 -0.25 Mabsadd L
.54286 .13862 .43301 .25 Mabsadd L
.54286 .13862 0 .5 Mabsadd L s
.54762 .0956 0 .5 Mabsadd m
.54762 .0956 -0.43301 .25 Mabsadd L
.54762 .0956 -0.43301 -0.25 Mabsadd L
.54762 .0956 0 -0.5 Mabsadd L
.54762 .0956 .43301 -0.25 Mabsadd L
.54762 .0956 .43301 .25 Mabsadd L
.54762 .0956 0 .5 Mabsadd L s
.55238 .06201 0 .5 Mabsadd m
.55238 .06201 -0.43301 .25 Mabsadd L
.55238 .06201 -0.43301 -0.25 Mabsadd L
.55238 .06201 0 -0.5 Mabsadd L
.55238 .06201 .43301 -0.25 Mabsadd L
.55238 .06201 .43301 .25 Mabsadd L
.55238 .06201 0 .5 Mabsadd L s
.55714 .03716 0 .5 Mabsadd m
.55714 .03716 -0.43301 .25 Mabsadd L
.55714 .03716 -0.43301 -0.25 Mabsadd L
.55714 .03716 0 -0.5 Mabsadd L
.55714 .03716 .43301 -0.25 Mabsadd L
.55714 .03716 .43301 .25 Mabsadd L
.55714 .03716 0 .5 Mabsadd L s
.5619 .0201 0 .5 Mabsadd m
.5619 .0201 -0.43301 .25 Mabsadd L
.5619 .0201 -0.43301 -0.25 Mabsadd L
.5619 .0201 0 -0.5 Mabsadd L
.5619 .0201 .43301 -0.25 Mabsadd L
.5619 .0201 .43301 .25 Mabsadd L
.5619 .0201 0 .5 Mabsadd L s
.56667 .0098 0 .5 Mabsadd m
.56667 .0098 -0.43301 .25 Mabsadd L
.56667 .0098 -0.43301 -0.25 Mabsadd L
.56667 .0098 0 -0.5 Mabsadd L
.56667 .0098 .43301 -0.25 Mabsadd L
.56667 .0098 .43301 .25 Mabsadd L
.56667 .0098 0 .5 Mabsadd L s
.57143 .00524 0 .5 Mabsadd m
.57143 .00524 -0.43301 .25 Mabsadd L
.57143 .00524 -0.43301 -0.25 Mabsadd L
.57143 .00524 0 -0.5 Mabsadd L
.57143 .00524 .43301 -0.25 Mabsadd L
.57143 .00524 .43301 .25 Mabsadd L
.57143 .00524 0 .5 Mabsadd L s
.57619 .00536 0 .5 Mabsadd m
.57619 .00536 -0.43301 .25 Mabsadd L
.57619 .00536 -0.43301 -0.25 Mabsadd L
.57619 .00536 0 -0.5 Mabsadd L
.57619 .00536 .43301 -0.25 Mabsadd L
.57619 .00536 .43301 .25 Mabsadd L
.57619 .00536 0 .5 Mabsadd L s
.58095 .00907 0 .5 Mabsadd m
.58095 .00907 -0.43301 .25 Mabsadd L
.58095 .00907 -0.43301 -0.25 Mabsadd L
.58095 .00907 0 -0.5 Mabsadd L
.58095 .00907 .43301 -0.25 Mabsadd L
.58095 .00907 .43301 .25 Mabsadd L
.58095 .00907 0 .5 Mabsadd L s
.58571 .01515 0 .5 Mabsadd m
.58571 .01515 -0.43301 .25 Mabsadd L
.58571 .01515 -0.43301 -0.25 Mabsadd L
.58571 .01515 0 -0.5 Mabsadd L
.58571 .01515 .43301 -0.25 Mabsadd L
.58571 .01515 .43301 .25 Mabsadd L
.58571 .01515 0 .5 Mabsadd L s
.59048 .02238 0 .5 Mabsadd m
.59048 .02238 -0.43301 .25 Mabsadd L
.59048 .02238 -0.43301 -0.25 Mabsadd L
.59048 .02238 0 -0.5 Mabsadd L
.59048 .02238 .43301 -0.25 Mabsadd L
.59048 .02238 .43301 .25 Mabsadd L
.59048 .02238 0 .5 Mabsadd L s
.59524 .0296 0 .5 Mabsadd m
.59524 .0296 -0.43301 .25 Mabsadd L
.59524 .0296 -0.43301 -0.25 Mabsadd L
.59524 .0296 0 -0.5 Mabsadd L
.59524 .0296 .43301 -0.25 Mabsadd L
.59524 .0296 .43301 .25 Mabsadd L
.59524 .0296 0 .5 Mabsadd L s
.6 .03583 0 .5 Mabsadd m
.6 .03583 -0.43301 .25 Mabsadd L
.6 .03583 -0.43301 -0.25 Mabsadd L
.6 .03583 0 -0.5 Mabsadd L
.6 .03583 .43301 -0.25 Mabsadd L
.6 .03583 .43301 .25 Mabsadd L
.6 .03583 0 .5 Mabsadd L s
.60476 .04038 0 .5 Mabsadd m
.60476 .04038 -0.43301 .25 Mabsadd L
.60476 .04038 -0.43301 -0.25 Mabsadd L
.60476 .04038 0 -0.5 Mabsadd L
.60476 .04038 .43301 -0.25 Mabsadd L
.60476 .04038 .43301 .25 Mabsadd L
.60476 .04038 0 .5 Mabsadd L s
.60952 .04288 0 .5 Mabsadd m
.60952 .04288 -0.43301 .25 Mabsadd L
.60952 .04288 -0.43301 -0.25 Mabsadd L
.60952 .04288 0 -0.5 Mabsadd L
.60952 .04288 .43301 -0.25 Mabsadd L
.60952 .04288 .43301 .25 Mabsadd L
.60952 .04288 0 .5 Mabsadd L s
.61429 .04328 0 .5 Mabsadd m
.61429 .04328 -0.43301 .25 Mabsadd L
.61429 .04328 -0.43301 -0.25 Mabsadd L
.61429 .04328 0 -0.5 Mabsadd L
.61429 .04328 .43301 -0.25 Mabsadd L
.61429 .04328 .43301 .25 Mabsadd L
.61429 .04328 0 .5 Mabsadd L s
.61905 .04181 0 .5 Mabsadd m
.61905 .04181 -0.43301 .25 Mabsadd L
.61905 .04181 -0.43301 -0.25 Mabsadd L
.61905 .04181 0 -0.5 Mabsadd L
.61905 .04181 .43301 -0.25 Mabsadd L
.61905 .04181 .43301 .25 Mabsadd L
.61905 .04181 0 .5 Mabsadd L s
.62381 .03884 0 .5 Mabsadd m
.62381 .03884 -0.43301 .25 Mabsadd L
.62381 .03884 -0.43301 -0.25 Mabsadd L
.62381 .03884 0 -0.5 Mabsadd L
.62381 .03884 .43301 -0.25 Mabsadd L
.62381 .03884 .43301 .25 Mabsadd L
.62381 .03884 0 .5 Mabsadd L s
.62857 .0348 0 .5 Mabsadd m
.62857 .0348 -0.43301 .25 Mabsadd L
.62857 .0348 -0.43301 -0.25 Mabsadd L
.62857 .0348 0 -0.5 Mabsadd L
.62857 .0348 .43301 -0.25 Mabsadd L
.62857 .0348 .43301 .25 Mabsadd L
.62857 .0348 0 .5 Mabsadd L s
.63333 .03013 0 .5 Mabsadd m
.63333 .03013 -0.43301 .25 Mabsadd L
.63333 .03013 -0.43301 -0.25 Mabsadd L
.63333 .03013 0 -0.5 Mabsadd L
.63333 .03013 .43301 -0.25 Mabsadd L
.63333 .03013 .43301 .25 Mabsadd L
.63333 .03013 0 .5 Mabsadd L s
.6381 .02519 0 .5 Mabsadd m
.6381 .02519 -0.43301 .25 Mabsadd L
.6381 .02519 -0.43301 -0.25 Mabsadd L
.6381 .02519 0 -0.5 Mabsadd L
.6381 .02519 .43301 -0.25 Mabsadd L
.6381 .02519 .43301 .25 Mabsadd L
.6381 .02519 0 .5 Mabsadd L s
.64286 .02031 0 .5 Mabsadd m
.64286 .02031 -0.43301 .25 Mabsadd L
.64286 .02031 -0.43301 -0.25 Mabsadd L
.64286 .02031 0 -0.5 Mabsadd L
.64286 .02031 .43301 -0.25 Mabsadd L
.64286 .02031 .43301 .25 Mabsadd L
.64286 .02031 0 .5 Mabsadd L s
.64762 .01573 0 .5 Mabsadd m
.64762 .01573 -0.43301 .25 Mabsadd L
.64762 .01573 -0.43301 -0.25 Mabsadd L
.64762 .01573 0 -0.5 Mabsadd L
.64762 .01573 .43301 -0.25 Mabsadd L
.64762 .01573 .43301 .25 Mabsadd L
.64762 .01573 0 .5 Mabsadd L s
.65238 .01169 0 .5 Mabsadd m
.65238 .01169 -0.43301 .25 Mabsadd L
.65238 .01169 -0.43301 -0.25 Mabsadd L
.65238 .01169 0 -0.5 Mabsadd L
.65238 .01169 .43301 -0.25 Mabsadd L
.65238 .01169 .43301 .25 Mabsadd L
.65238 .01169 0 .5 Mabsadd L s
.65714 .0084 0 .5 Mabsadd m
.65714 .0084 -0.43301 .25 Mabsadd L
.65714 .0084 -0.43301 -0.25 Mabsadd L
.65714 .0084 0 -0.5 Mabsadd L
.65714 .0084 .43301 -0.25 Mabsadd L
.65714 .0084 .43301 .25 Mabsadd L
.65714 .0084 0 .5 Mabsadd L s
.6619 .00611 0 .5 Mabsadd m
.6619 .00611 -0.43301 .25 Mabsadd L
.6619 .00611 -0.43301 -0.25 Mabsadd L
.6619 .00611 0 -0.5 Mabsadd L
.6619 .00611 .43301 -0.25 Mabsadd L
.6619 .00611 .43301 .25 Mabsadd L
.6619 .00611 0 .5 Mabsadd L s
.66667 .00507 0 .5 Mabsadd m
.66667 .00507 -0.43301 .25 Mabsadd L
.66667 .00507 -0.43301 -0.25 Mabsadd L
.66667 .00507 0 -0.5 Mabsadd L
.66667 .00507 .43301 -0.25 Mabsadd L
.66667 .00507 .43301 .25 Mabsadd L
.66667 .00507 0 .5 Mabsadd L s
.67143 .00557 0 .5 Mabsadd m
.67143 .00557 -0.43301 .25 Mabsadd L
.67143 .00557 -0.43301 -0.25 Mabsadd L
.67143 .00557 0 -0.5 Mabsadd L
.67143 .00557 .43301 -0.25 Mabsadd L
.67143 .00557 .43301 .25 Mabsadd L
.67143 .00557 0 .5 Mabsadd L s
.67619 .00783 0 .5 Mabsadd m
.67619 .00783 -0.43301 .25 Mabsadd L
.67619 .00783 -0.43301 -0.25 Mabsadd L
.67619 .00783 0 -0.5 Mabsadd L
.67619 .00783 .43301 -0.25 Mabsadd L
.67619 .00783 .43301 .25 Mabsadd L
.67619 .00783 0 .5 Mabsadd L s
.68095 .01196 0 .5 Mabsadd m
.68095 .01196 -0.43301 .25 Mabsadd L
.68095 .01196 -0.43301 -0.25 Mabsadd L
.68095 .01196 0 -0.5 Mabsadd L
.68095 .01196 .43301 -0.25 Mabsadd L
.68095 .01196 .43301 .25 Mabsadd L
.68095 .01196 0 .5 Mabsadd L s
.68571 .01787 0 .5 Mabsadd m
.68571 .01787 -0.43301 .25 Mabsadd L
.68571 .01787 -0.43301 -0.25 Mabsadd L
.68571 .01787 0 -0.5 Mabsadd L
.68571 .01787 .43301 -0.25 Mabsadd L
.68571 .01787 .43301 .25 Mabsadd L
.68571 .01787 0 .5 Mabsadd L s
.69048 .02511 0 .5 Mabsadd m
.69048 .02511 -0.43301 .25 Mabsadd L
.69048 .02511 -0.43301 -0.25 Mabsadd L
.69048 .02511 0 -0.5 Mabsadd L
.69048 .02511 .43301 -0.25 Mabsadd L
.69048 .02511 .43301 .25 Mabsadd L
.69048 .02511 0 .5 Mabsadd L s
.69524 .03289 0 .5 Mabsadd m
.69524 .03289 -0.43301 .25 Mabsadd L
.69524 .03289 -0.43301 -0.25 Mabsadd L
.69524 .03289 0 -0.5 Mabsadd L
.69524 .03289 .43301 -0.25 Mabsadd L
.69524 .03289 .43301 .25 Mabsadd L
.69524 .03289 0 .5 Mabsadd L s
.7 .04011 0 .5 Mabsadd m
.7 .04011 -0.43301 .25 Mabsadd L
.7 .04011 -0.43301 -0.25 Mabsadd L
.7 .04011 0 -0.5 Mabsadd L
.7 .04011 .43301 -0.25 Mabsadd L
.7 .04011 .43301 .25 Mabsadd L
.7 .04011 0 .5 Mabsadd L s
.70476 .04547 0 .5 Mabsadd m
.70476 .04547 -0.43301 .25 Mabsadd L
.70476 .04547 -0.43301 -0.25 Mabsadd L
.70476 .04547 0 -0.5 Mabsadd L
.70476 .04547 .43301 -0.25 Mabsadd L
.70476 .04547 .43301 .25 Mabsadd L
.70476 .04547 0 .5 Mabsadd L s
.70952 .04778 0 .5 Mabsadd m
.70952 .04778 -0.43301 .25 Mabsadd L
.70952 .04778 -0.43301 -0.25 Mabsadd L
.70952 .04778 0 -0.5 Mabsadd L
.70952 .04778 .43301 -0.25 Mabsadd L
.70952 .04778 .43301 .25 Mabsadd L
.70952 .04778 0 .5 Mabsadd L s
.71429 .04621 0 .5 Mabsadd m
.71429 .04621 -0.43301 .25 Mabsadd L
.71429 .04621 -0.43301 -0.25 Mabsadd L
.71429 .04621 0 -0.5 Mabsadd L
.71429 .04621 .43301 -0.25 Mabsadd L
.71429 .04621 .43301 .25 Mabsadd L
.71429 .04621 0 .5 Mabsadd L s
.71905 .04066 0 .5 Mabsadd m
.71905 .04066 -0.43301 .25 Mabsadd L
.71905 .04066 -0.43301 -0.25 Mabsadd L
.71905 .04066 0 -0.5 Mabsadd L
.71905 .04066 .43301 -0.25 Mabsadd L
.71905 .04066 .43301 .25 Mabsadd L
.71905 .04066 0 .5 Mabsadd L s
.72381 .03186 0 .5 Mabsadd m
.72381 .03186 -0.43301 .25 Mabsadd L
.72381 .03186 -0.43301 -0.25 Mabsadd L
.72381 .03186 0 -0.5 Mabsadd L
.72381 .03186 .43301 -0.25 Mabsadd L
.72381 .03186 .43301 .25 Mabsadd L
.72381 .03186 0 .5 Mabsadd L s
.72857 .02136 0 .5 Mabsadd m
.72857 .02136 -0.43301 .25 Mabsadd L
.72857 .02136 -0.43301 -0.25 Mabsadd L
.72857 .02136 0 -0.5 Mabsadd L
.72857 .02136 .43301 -0.25 Mabsadd L
.72857 .02136 .43301 .25 Mabsadd L
.72857 .02136 0 .5 Mabsadd L s
.73333 .01128 0 .5 Mabsadd m
.73333 .01128 -0.43301 .25 Mabsadd L
.73333 .01128 -0.43301 -0.25 Mabsadd L
.73333 .01128 0 -0.5 Mabsadd L
.73333 .01128 .43301 -0.25 Mabsadd L
.73333 .01128 .43301 .25 Mabsadd L
.73333 .01128 0 .5 Mabsadd L s
.7381 .00383 0 .5 Mabsadd m
.7381 .00383 -0.43301 .25 Mabsadd L
.7381 .00383 -0.43301 -0.25 Mabsadd L
.7381 .00383 0 -0.5 Mabsadd L
.7381 .00383 .43301 -0.25 Mabsadd L
.7381 .00383 .43301 .25 Mabsadd L
.7381 .00383 0 .5 Mabsadd L s
.74286 .00083 0 .5 Mabsadd m
.74286 .00083 -0.43301 .25 Mabsadd L
.74286 .00083 -0.43301 -0.25 Mabsadd L
.74286 .00083 0 -0.5 Mabsadd L
.74286 .00083 .43301 -0.25 Mabsadd L
.74286 .00083 .43301 .25 Mabsadd L
.74286 .00083 0 .5 Mabsadd L s
.74762 .00313 0 .5 Mabsadd m
.74762 .00313 -0.43301 .25 Mabsadd L
.74762 .00313 -0.43301 -0.25 Mabsadd L
.74762 .00313 0 -0.5 Mabsadd L
.74762 .00313 .43301 -0.25 Mabsadd L
.74762 .00313 .43301 .25 Mabsadd L
.74762 .00313 0 .5 Mabsadd L s
.75238 .01043 0 .5 Mabsadd m
.75238 .01043 -0.43301 .25 Mabsadd L
.75238 .01043 -0.43301 -0.25 Mabsadd L
.75238 .01043 0 -0.5 Mabsadd L
.75238 .01043 .43301 -0.25 Mabsadd L
.75238 .01043 .43301 .25 Mabsadd L
.75238 .01043 0 .5 Mabsadd L s
.75714 .0212 0 .5 Mabsadd m
.75714 .0212 -0.43301 .25 Mabsadd L
.75714 .0212 -0.43301 -0.25 Mabsadd L
.75714 .0212 0 -0.5 Mabsadd L
.75714 .0212 .43301 -0.25 Mabsadd L
.75714 .0212 .43301 .25 Mabsadd L
.75714 .0212 0 .5 Mabsadd L s
.7619 .03304 0 .5 Mabsadd m
.7619 .03304 -0.43301 .25 Mabsadd L
.7619 .03304 -0.43301 -0.25 Mabsadd L
.7619 .03304 0 -0.5 Mabsadd L
.7619 .03304 .43301 -0.25 Mabsadd L
.7619 .03304 .43301 .25 Mabsadd L
.7619 .03304 0 .5 Mabsadd L s
.76667 .04325 0 .5 Mabsadd m
.76667 .04325 -0.43301 .25 Mabsadd L
.76667 .04325 -0.43301 -0.25 Mabsadd L
.76667 .04325 0 -0.5 Mabsadd L
.76667 .04325 .43301 -0.25 Mabsadd L
.76667 .04325 .43301 .25 Mabsadd L
.76667 .04325 0 .5 Mabsadd L s
.77143 .04949 0 .5 Mabsadd m
.77143 .04949 -0.43301 .25 Mabsadd L
.77143 .04949 -0.43301 -0.25 Mabsadd L
.77143 .04949 0 -0.5 Mabsadd L
.77143 .04949 .43301 -0.25 Mabsadd L
.77143 .04949 .43301 .25 Mabsadd L
.77143 .04949 0 .5 Mabsadd L s
.77619 .05037 0 .5 Mabsadd m
.77619 .05037 -0.43301 .25 Mabsadd L
.77619 .05037 -0.43301 -0.25 Mabsadd L
.77619 .05037 0 -0.5 Mabsadd L
.77619 .05037 .43301 -0.25 Mabsadd L
.77619 .05037 .43301 .25 Mabsadd L
.77619 .05037 0 .5 Mabsadd L s
.78095 .04575 0 .5 Mabsadd m
.78095 .04575 -0.43301 .25 Mabsadd L
.78095 .04575 -0.43301 -0.25 Mabsadd L
.78095 .04575 0 -0.5 Mabsadd L
.78095 .04575 .43301 -0.25 Mabsadd L
.78095 .04575 .43301 .25 Mabsadd L
.78095 .04575 0 .5 Mabsadd L s
.78571 .03678 0 .5 Mabsadd m
.78571 .03678 -0.43301 .25 Mabsadd L
.78571 .03678 -0.43301 -0.25 Mabsadd L
.78571 .03678 0 -0.5 Mabsadd L
.78571 .03678 .43301 -0.25 Mabsadd L
.78571 .03678 .43301 .25 Mabsadd L
.78571 .03678 0 .5 Mabsadd L s
.79048 .02556 0 .5 Mabsadd m
.79048 .02556 -0.43301 .25 Mabsadd L
.79048 .02556 -0.43301 -0.25 Mabsadd L
.79048 .02556 0 -0.5 Mabsadd L
.79048 .02556 .43301 -0.25 Mabsadd L
.79048 .02556 .43301 .25 Mabsadd L
.79048 .02556 0 .5 Mabsadd L s
.79524 .01453 0 .5 Mabsadd m
.79524 .01453 -0.43301 .25 Mabsadd L
.79524 .01453 -0.43301 -0.25 Mabsadd L
.79524 .01453 0 -0.5 Mabsadd L
.79524 .01453 .43301 -0.25 Mabsadd L
.79524 .01453 .43301 .25 Mabsadd L
.79524 .01453 0 .5 Mabsadd L s
.8 .00591 0 .5 Mabsadd m
.8 .00591 -0.43301 .25 Mabsadd L
.8 .00591 -0.43301 -0.25 Mabsadd L
.8 .00591 0 -0.5 Mabsadd L
.8 .00591 .43301 -0.25 Mabsadd L
.8 .00591 .43301 .25 Mabsadd L
.8 .00591 0 .5 Mabsadd L s
.80476 .00111 0 .5 Mabsadd m
.80476 .00111 -0.43301 .25 Mabsadd L
.80476 .00111 -0.43301 -0.25 Mabsadd L
.80476 .00111 0 -0.5 Mabsadd L
.80476 .00111 .43301 -0.25 Mabsadd L
.80476 .00111 .43301 .25 Mabsadd L
.80476 .00111 0 .5 Mabsadd L s
.80952 .00051 0 .5 Mabsadd m
.80952 .00051 -0.43301 .25 Mabsadd L
.80952 .00051 -0.43301 -0.25 Mabsadd L
.80952 .00051 0 -0.5 Mabsadd L
.80952 .00051 .43301 -0.25 Mabsadd L
.80952 .00051 .43301 .25 Mabsadd L
.80952 .00051 0 .5 Mabsadd L s
.81429 .00342 0 .5 Mabsadd m
.81429 .00342 -0.43301 .25 Mabsadd L
.81429 .00342 -0.43301 -0.25 Mabsadd L
.81429 .00342 0 -0.5 Mabsadd L
.81429 .00342 .43301 -0.25 Mabsadd L
.81429 .00342 .43301 .25 Mabsadd L
.81429 .00342 0 .5 Mabsadd L s
.81905 .00844 0 .5 Mabsadd m
.81905 .00844 -0.43301 .25 Mabsadd L
.81905 .00844 -0.43301 -0.25 Mabsadd L
.81905 .00844 0 -0.5 Mabsadd L
.81905 .00844 .43301 -0.25 Mabsadd L
.81905 .00844 .43301 .25 Mabsadd L
.81905 .00844 0 .5 Mabsadd L s
.82381 .01384 0 .5 Mabsadd m
.82381 .01384 -0.43301 .25 Mabsadd L
.82381 .01384 -0.43301 -0.25 Mabsadd L
.82381 .01384 0 -0.5 Mabsadd L
.82381 .01384 .43301 -0.25 Mabsadd L
.82381 .01384 .43301 .25 Mabsadd L
.82381 .01384 0 .5 Mabsadd L s
.82857 .0181 0 .5 Mabsadd m
.82857 .0181 -0.43301 .25 Mabsadd L
.82857 .0181 -0.43301 -0.25 Mabsadd L
.82857 .0181 0 -0.5 Mabsadd L
.82857 .0181 .43301 -0.25 Mabsadd L
.82857 .0181 .43301 .25 Mabsadd L
.82857 .0181 0 .5 Mabsadd L s
.83333 .02022 0 .5 Mabsadd m
.83333 .02022 -0.43301 .25 Mabsadd L
.83333 .02022 -0.43301 -0.25 Mabsadd L
.83333 .02022 0 -0.5 Mabsadd L
.83333 .02022 .43301 -0.25 Mabsadd L
.83333 .02022 .43301 .25 Mabsadd L
.83333 .02022 0 .5 Mabsadd L s
.8381 .01991 0 .5 Mabsadd m
.8381 .01991 -0.43301 .25 Mabsadd L
.8381 .01991 -0.43301 -0.25 Mabsadd L
.8381 .01991 0 -0.5 Mabsadd L
.8381 .01991 .43301 -0.25 Mabsadd L
.8381 .01991 .43301 .25 Mabsadd L
.8381 .01991 0 .5 Mabsadd L s
.84286 .01752 0 .5 Mabsadd m
.84286 .01752 -0.43301 .25 Mabsadd L
.84286 .01752 -0.43301 -0.25 Mabsadd L
.84286 .01752 0 -0.5 Mabsadd L
.84286 .01752 .43301 -0.25 Mabsadd L
.84286 .01752 .43301 .25 Mabsadd L
.84286 .01752 0 .5 Mabsadd L s
.84762 .01384 0 .5 Mabsadd m
.84762 .01384 -0.43301 .25 Mabsadd L
.84762 .01384 -0.43301 -0.25 Mabsadd L
.84762 .01384 0 -0.5 Mabsadd L
.84762 .01384 .43301 -0.25 Mabsadd L
.84762 .01384 .43301 .25 Mabsadd L
.84762 .01384 0 .5 Mabsadd L s
.85238 .00976 0 .5 Mabsadd m
.85238 .00976 -0.43301 .25 Mabsadd L
.85238 .00976 -0.43301 -0.25 Mabsadd L
.85238 .00976 0 -0.5 Mabsadd L
.85238 .00976 .43301 -0.25 Mabsadd L
.85238 .00976 .43301 .25 Mabsadd L
.85238 .00976 0 .5 Mabsadd L s
.85714 .00607 0 .5 Mabsadd m
.85714 .00607 -0.43301 .25 Mabsadd L
.85714 .00607 -0.43301 -0.25 Mabsadd L
.85714 .00607 0 -0.5 Mabsadd L
.85714 .00607 .43301 -0.25 Mabsadd L
.85714 .00607 .43301 .25 Mabsadd L
.85714 .00607 0 .5 Mabsadd L s
.8619 .00326 0 .5 Mabsadd m
.8619 .00326 -0.43301 .25 Mabsadd L
.8619 .00326 -0.43301 -0.25 Mabsadd L
.8619 .00326 0 -0.5 Mabsadd L
.8619 .00326 .43301 -0.25 Mabsadd L
.8619 .00326 .43301 .25 Mabsadd L
.8619 .00326 0 .5 Mabsadd L s
.86667 .00145 0 .5 Mabsadd m
.86667 .00145 -0.43301 .25 Mabsadd L
.86667 .00145 -0.43301 -0.25 Mabsadd L
.86667 .00145 0 -0.5 Mabsadd L
.86667 .00145 .43301 -0.25 Mabsadd L
.86667 .00145 .43301 .25 Mabsadd L
.86667 .00145 0 .5 Mabsadd L s
.87143 .00052 0 .5 Mabsadd m
.87143 .00052 -0.43301 .25 Mabsadd L
.87143 .00052 -0.43301 -0.25 Mabsadd L
.87143 .00052 0 -0.5 Mabsadd L
.87143 .00052 .43301 -0.25 Mabsadd L
.87143 .00052 .43301 .25 Mabsadd L
.87143 .00052 0 .5 Mabsadd L s
.87619 .00017 0 .5 Mabsadd m
.87619 .00017 -0.43301 .25 Mabsadd L
.87619 .00017 -0.43301 -0.25 Mabsadd L
.87619 .00017 0 -0.5 Mabsadd L
.87619 .00017 .43301 -0.25 Mabsadd L
.87619 .00017 .43301 .25 Mabsadd L
.87619 .00017 0 .5 Mabsadd L s
.88095 .00014 0 .5 Mabsadd m
.88095 .00014 -0.43301 .25 Mabsadd L
.88095 .00014 -0.43301 -0.25 Mabsadd L
.88095 .00014 0 -0.5 Mabsadd L
.88095 .00014 .43301 -0.25 Mabsadd L
.88095 .00014 .43301 .25 Mabsadd L
.88095 .00014 0 .5 Mabsadd L s
.88571 .0002 0 .5 Mabsadd m
.88571 .0002 -0.43301 .25 Mabsadd L
.88571 .0002 -0.43301 -0.25 Mabsadd L
.88571 .0002 0 -0.5 Mabsadd L
.88571 .0002 .43301 -0.25 Mabsadd L
.88571 .0002 .43301 .25 Mabsadd L
.88571 .0002 0 .5 Mabsadd L s
.89048 .00028 0 .5 Mabsadd m
.89048 .00028 -0.43301 .25 Mabsadd L
.89048 .00028 -0.43301 -0.25 Mabsadd L
.89048 .00028 0 -0.5 Mabsadd L
.89048 .00028 .43301 -0.25 Mabsadd L
.89048 .00028 .43301 .25 Mabsadd L
.89048 .00028 0 .5 Mabsadd L s
.89524 .0004 0 .5 Mabsadd m
.89524 .0004 -0.43301 .25 Mabsadd L
.89524 .0004 -0.43301 -0.25 Mabsadd L
.89524 .0004 0 -0.5 Mabsadd L
.89524 .0004 .43301 -0.25 Mabsadd L
.89524 .0004 .43301 .25 Mabsadd L
.89524 .0004 0 .5 Mabsadd L s
.9 .00061 0 .5 Mabsadd m
.9 .00061 -0.43301 .25 Mabsadd L
.9 .00061 -0.43301 -0.25 Mabsadd L
.9 .00061 0 -0.5 Mabsadd L
.9 .00061 .43301 -0.25 Mabsadd L
.9 .00061 .43301 .25 Mabsadd L
.9 .00061 0 .5 Mabsadd L s
.90476 .00096 0 .5 Mabsadd m
.90476 .00096 -0.43301 .25 Mabsadd L
.90476 .00096 -0.43301 -0.25 Mabsadd L
.90476 .00096 0 -0.5 Mabsadd L
.90476 .00096 .43301 -0.25 Mabsadd L
.90476 .00096 .43301 .25 Mabsadd L
.90476 .00096 0 .5 Mabsadd L s
.90952 .00143 0 .5 Mabsadd m
.90952 .00143 -0.43301 .25 Mabsadd L
.90952 .00143 -0.43301 -0.25 Mabsadd L
.90952 .00143 0 -0.5 Mabsadd L
.90952 .00143 .43301 -0.25 Mabsadd L
.90952 .00143 .43301 .25 Mabsadd L
.90952 .00143 0 .5 Mabsadd L s
.91429 .00196 0 .5 Mabsadd m
.91429 .00196 -0.43301 .25 Mabsadd L
.91429 .00196 -0.43301 -0.25 Mabsadd L
.91429 .00196 0 -0.5 Mabsadd L
.91429 .00196 .43301 -0.25 Mabsadd L
.91429 .00196 .43301 .25 Mabsadd L
.91429 .00196 0 .5 Mabsadd L s
.91905 .00245 0 .5 Mabsadd m
.91905 .00245 -0.43301 .25 Mabsadd L
.91905 .00245 -0.43301 -0.25 Mabsadd L
.91905 .00245 0 -0.5 Mabsadd L
.91905 .00245 .43301 -0.25 Mabsadd L
.91905 .00245 .43301 .25 Mabsadd L
.91905 .00245 0 .5 Mabsadd L s
.92381 .00281 0 .5 Mabsadd m
.92381 .00281 -0.43301 .25 Mabsadd L
.92381 .00281 -0.43301 -0.25 Mabsadd L
.92381 .00281 0 -0.5 Mabsadd L
.92381 .00281 .43301 -0.25 Mabsadd L
.92381 .00281 .43301 .25 Mabsadd L
.92381 .00281 0 .5 Mabsadd L s
.92857 .00298 0 .5 Mabsadd m
.92857 .00298 -0.43301 .25 Mabsadd L
.92857 .00298 -0.43301 -0.25 Mabsadd L
.92857 .00298 0 -0.5 Mabsadd L
.92857 .00298 .43301 -0.25 Mabsadd L
.92857 .00298 .43301 .25 Mabsadd L
.92857 .00298 0 .5 Mabsadd L s
.93333 .00293 0 .5 Mabsadd m
.93333 .00293 -0.43301 .25 Mabsadd L
.93333 .00293 -0.43301 -0.25 Mabsadd L
.93333 .00293 0 -0.5 Mabsadd L
.93333 .00293 .43301 -0.25 Mabsadd L
.93333 .00293 .43301 .25 Mabsadd L
.93333 .00293 0 .5 Mabsadd L s
.9381 .00269 0 .5 Mabsadd m
.9381 .00269 -0.43301 .25 Mabsadd L
.9381 .00269 -0.43301 -0.25 Mabsadd L
.9381 .00269 0 -0.5 Mabsadd L
.9381 .00269 .43301 -0.25 Mabsadd L
.9381 .00269 .43301 .25 Mabsadd L
.9381 .00269 0 .5 Mabsadd L s
.94286 .00232 0 .5 Mabsadd m
.94286 .00232 -0.43301 .25 Mabsadd L
.94286 .00232 -0.43301 -0.25 Mabsadd L
.94286 .00232 0 -0.5 Mabsadd L
.94286 .00232 .43301 -0.25 Mabsadd L
.94286 .00232 .43301 .25 Mabsadd L
.94286 .00232 0 .5 Mabsadd L s
.94762 .00186 0 .5 Mabsadd m
.94762 .00186 -0.43301 .25 Mabsadd L
.94762 .00186 -0.43301 -0.25 Mabsadd L
.94762 .00186 0 -0.5 Mabsadd L
.94762 .00186 .43301 -0.25 Mabsadd L
.94762 .00186 .43301 .25 Mabsadd L
.94762 .00186 0 .5 Mabsadd L s
.95238 .00139 0 .5 Mabsadd m
.95238 .00139 -0.43301 .25 Mabsadd L
.95238 .00139 -0.43301 -0.25 Mabsadd L
.95238 .00139 0 -0.5 Mabsadd L
.95238 .00139 .43301 -0.25 Mabsadd L
.95238 .00139 .43301 .25 Mabsadd L
.95238 .00139 0 .5 Mabsadd L s
.95714 .00094 0 .5 Mabsadd m
.95714 .00094 -0.43301 .25 Mabsadd L
.95714 .00094 -0.43301 -0.25 Mabsadd L
.95714 .00094 0 -0.5 Mabsadd L
.95714 .00094 .43301 -0.25 Mabsadd L
.95714 .00094 .43301 .25 Mabsadd L
.95714 .00094 0 .5 Mabsadd L s
.9619 .00055 0 .5 Mabsadd m
.9619 .00055 -0.43301 .25 Mabsadd L
.9619 .00055 -0.43301 -0.25 Mabsadd L
.9619 .00055 0 -0.5 Mabsadd L
.9619 .00055 .43301 -0.25 Mabsadd L
.9619 .00055 .43301 .25 Mabsadd L
.9619 .00055 0 .5 Mabsadd L s
.96667 .00025 0 .5 Mabsadd m
.96667 .00025 -0.43301 .25 Mabsadd L
.96667 .00025 -0.43301 -0.25 Mabsadd L
.96667 .00025 0 -0.5 Mabsadd L
.96667 .00025 .43301 -0.25 Mabsadd L
.96667 .00025 .43301 .25 Mabsadd L
.96667 .00025 0 .5 Mabsadd L s
.97143 6e-005 0 .5 Mabsadd m
.97143 6e-005 -0.43301 .25 Mabsadd L
.97143 6e-005 -0.43301 -0.25 Mabsadd L
.97143 6e-005 0 -0.5 Mabsadd L
.97143 6e-005 .43301 -0.25 Mabsadd L
.97143 6e-005 .43301 .25 Mabsadd L
.97143 6e-005 0 .5 Mabsadd L s
.97619 0 0 .5 Mabsadd m
.97619 0 -0.43301 .25 Mabsadd L
.97619 0 -0.43301 -0.25 Mabsadd L
.97619 0 0 -0.5 Mabsadd L
.97619 0 .43301 -0.25 Mabsadd L
.97619 0 .43301 .25 Mabsadd L
.97619 0 0 .5 Mabsadd L s
0 1 .4 r
.015 w
.02381 0 m
.02857 .00018 L
.03333 .00072 L
.0381 .00162 L
.04286 .00286 L
.04762 .00443 L
.05238 .00631 L
.05714 .00849 L
.0619 .01093 L
.06667 .01362 L
.07143 .01651 L
.07619 .01959 L
.08095 .02281 L
.08571 .02615 L
.09048 .02955 L
.09524 .03299 L
.1 .03642 L
.10476 .03981 L
.10952 .04311 L
.11429 .0463 L
.11905 .04932 L
.12381 .05215 L
.12857 .05476 L
.13333 .05711 L
.1381 .05917 L
.14286 .06091 L
.14762 .06233 L
.15238 .06339 L
.15714 .06408 L
.1619 .06439 L
.16667 .06432 L
.17143 .06386 L
.17619 .06302 L
.18095 .06179 L
.18571 .0602 L
.19048 .05825 L
.19524 .05597 L
.2 .05338 L
.20476 .05051 L
.20952 .0474 L
.21429 .04407 L
.21905 .04057 L
.22381 .03694 L
.22857 .03322 L
.23333 .02947 L
.2381 .02572 L
.24286 .02204 L
.24762 .01847 L
.25238 .01507 L
.25714 .01189 L
Mistroke
.2619 .00898 L
.26667 .0064 L
.27143 .00419 L
.27619 .0024 L
.28095 .00108 L
.28571 .00027 L
.29048 1e-005 L
.29524 .00035 L
.3 .00131 L
.30476 .00291 L
.30952 .0052 L
.31429 .00818 L
.31905 .01187 L
.32381 .01627 L
.32857 .0214 L
.33333 .02724 L
.3381 .0338 L
.34286 .04105 L
.34762 .04898 L
.35238 .05756 L
.35714 .06676 L
.3619 .07655 L
.36667 .08688 L
.37143 .09771 L
.37619 .10898 L
.38095 .12064 L
.38571 .13264 L
.39048 .1449 L
.39524 .15737 L
.4 .16997 L
.40476 .18264 L
.40952 .19529 L
.41429 .20787 L
.41905 .22029 L
.42381 .23248 L
.42857 .24437 L
.43333 .25589 L
.4381 .26696 L
.44286 .27752 L
.44762 .2875 L
.45238 .29684 L
.45714 .30548 L
.4619 .31336 L
.46667 .32044 L
.47143 .32668 L
.47619 .33202 L
.48095 .33643 L
.48571 .3399 L
.49048 .34239 L
.49524 .34389 L
Mistroke
.5 .3444 L
.50476 .34389 L
.50952 .34239 L
.51429 .3399 L
.51905 .33643 L
.52381 .33202 L
.52857 .32668 L
.53333 .32044 L
.5381 .31336 L
.54286 .30548 L
.54762 .29684 L
.55238 .2875 L
.55714 .27752 L
.5619 .26696 L
.56667 .25589 L
.57143 .24437 L
.57619 .23248 L
.58095 .22029 L
.58571 .20787 L
.59048 .19529 L
.59524 .18264 L
.6 .16997 L
.60476 .15737 L
.60952 .1449 L
.61429 .13264 L
.61905 .12064 L
.62381 .10898 L
.62857 .09771 L
.63333 .08688 L
.6381 .07655 L
.64286 .06676 L
.64762 .05756 L
.65238 .04898 L
.65714 .04105 L
.6619 .0338 L
.66667 .02724 L
.67143 .0214 L
.67619 .01627 L
.68095 .01187 L
.68571 .00818 L
.69048 .0052 L
.69524 .00291 L
.7 .00131 L
.70476 .00035 L
.70952 1e-005 L
.71429 .00027 L
.71905 .00108 L
.72381 .0024 L
.72857 .00419 L
.73333 .0064 L
Mistroke
.7381 .00898 L
.74286 .01189 L
.74762 .01507 L
.75238 .01847 L
.75714 .02204 L
.7619 .02572 L
.76667 .02947 L
.77143 .03322 L
.77619 .03694 L
.78095 .04057 L
.78571 .04407 L
.79048 .0474 L
.79524 .05051 L
.8 .05338 L
.80476 .05597 L
.80952 .05825 L
.81429 .0602 L
.81905 .06179 L
.82381 .06302 L
.82857 .06386 L
.83333 .06432 L
.8381 .06439 L
.84286 .06408 L
.84762 .06339 L
.85238 .06233 L
.85714 .06091 L
.8619 .05917 L
.86667 .05711 L
.87143 .05476 L
.87619 .05215 L
.88095 .04932 L
.88571 .0463 L
.89048 .04311 L
.89524 .03981 L
.9 .03642 L
.90476 .03299 L
.90952 .02955 L
.91429 .02615 L
.91905 .02281 L
.92381 .01959 L
.92857 .01651 L
.93333 .01362 L
.9381 .01093 L
.94286 .00849 L
.94762 .00631 L
.95238 .00443 L
.95714 .00286 L
.9619 .00162 L
.96667 .00072 L
.97143 .00018 L
Mistroke
.97619 0 L
Mfstroke
0 g
.0001 w
.02381 0 0 .5 Mabsadd m
.02381 0 -0.43301 .25 Mabsadd L
.02381 0 -0.43301 -0.25 Mabsadd L
.02381 0 0 -0.5 Mabsadd L
.02381 0 .43301 -0.25 Mabsadd L
.02381 0 .43301 .25 Mabsadd L
.02381 0 0 .5 Mabsadd L s
.02857 .00018 0 .5 Mabsadd m
.02857 .00018 -0.43301 .25 Mabsadd L
.02857 .00018 -0.43301 -0.25 Mabsadd L
.02857 .00018 0 -0.5 Mabsadd L
.02857 .00018 .43301 -0.25 Mabsadd L
.02857 .00018 .43301 .25 Mabsadd L
.02857 .00018 0 .5 Mabsadd L s
.03333 .00072 0 .5 Mabsadd m
.03333 .00072 -0.43301 .25 Mabsadd L
.03333 .00072 -0.43301 -0.25 Mabsadd L
.03333 .00072 0 -0.5 Mabsadd L
.03333 .00072 .43301 -0.25 Mabsadd L
.03333 .00072 .43301 .25 Mabsadd L
.03333 .00072 0 .5 Mabsadd L s
.0381 .00162 0 .5 Mabsadd m
.0381 .00162 -0.43301 .25 Mabsadd L
.0381 .00162 -0.43301 -0.25 Mabsadd L
.0381 .00162 0 -0.5 Mabsadd L
.0381 .00162 .43301 -0.25 Mabsadd L
.0381 .00162 .43301 .25 Mabsadd L
.0381 .00162 0 .5 Mabsadd L s
.04286 .00286 0 .5 Mabsadd m
.04286 .00286 -0.43301 .25 Mabsadd L
.04286 .00286 -0.43301 -0.25 Mabsadd L
.04286 .00286 0 -0.5 Mabsadd L
.04286 .00286 .43301 -0.25 Mabsadd L
.04286 .00286 .43301 .25 Mabsadd L
.04286 .00286 0 .5 Mabsadd L s
.04762 .00443 0 .5 Mabsadd m
.04762 .00443 -0.43301 .25 Mabsadd L
.04762 .00443 -0.43301 -0.25 Mabsadd L
.04762 .00443 0 -0.5 Mabsadd L
.04762 .00443 .43301 -0.25 Mabsadd L
.04762 .00443 .43301 .25 Mabsadd L
.04762 .00443 0 .5 Mabsadd L s
.05238 .00631 0 .5 Mabsadd m
.05238 .00631 -0.43301 .25 Mabsadd L
.05238 .00631 -0.43301 -0.25 Mabsadd L
.05238 .00631 0 -0.5 Mabsadd L
.05238 .00631 .43301 -0.25 Mabsadd L
.05238 .00631 .43301 .25 Mabsadd L
.05238 .00631 0 .5 Mabsadd L s
.05714 .00849 0 .5 Mabsadd m
.05714 .00849 -0.43301 .25 Mabsadd L
.05714 .00849 -0.43301 -0.25 Mabsadd L
.05714 .00849 0 -0.5 Mabsadd L
.05714 .00849 .43301 -0.25 Mabsadd L
.05714 .00849 .43301 .25 Mabsadd L
.05714 .00849 0 .5 Mabsadd L s
.0619 .01093 0 .5 Mabsadd m
.0619 .01093 -0.43301 .25 Mabsadd L
.0619 .01093 -0.43301 -0.25 Mabsadd L
.0619 .01093 0 -0.5 Mabsadd L
.0619 .01093 .43301 -0.25 Mabsadd L
.0619 .01093 .43301 .25 Mabsadd L
.0619 .01093 0 .5 Mabsadd L s
.06667 .01362 0 .5 Mabsadd m
.06667 .01362 -0.43301 .25 Mabsadd L
.06667 .01362 -0.43301 -0.25 Mabsadd L
.06667 .01362 0 -0.5 Mabsadd L
.06667 .01362 .43301 -0.25 Mabsadd L
.06667 .01362 .43301 .25 Mabsadd L
.06667 .01362 0 .5 Mabsadd L s
.07143 .01651 0 .5 Mabsadd m
.07143 .01651 -0.43301 .25 Mabsadd L
.07143 .01651 -0.43301 -0.25 Mabsadd L
.07143 .01651 0 -0.5 Mabsadd L
.07143 .01651 .43301 -0.25 Mabsadd L
.07143 .01651 .43301 .25 Mabsadd L
.07143 .01651 0 .5 Mabsadd L s
.07619 .01959 0 .5 Mabsadd m
.07619 .01959 -0.43301 .25 Mabsadd L
.07619 .01959 -0.43301 -0.25 Mabsadd L
.07619 .01959 0 -0.5 Mabsadd L
.07619 .01959 .43301 -0.25 Mabsadd L
.07619 .01959 .43301 .25 Mabsadd L
.07619 .01959 0 .5 Mabsadd L s
.08095 .02281 0 .5 Mabsadd m
.08095 .02281 -0.43301 .25 Mabsadd L
.08095 .02281 -0.43301 -0.25 Mabsadd L
.08095 .02281 0 -0.5 Mabsadd L
.08095 .02281 .43301 -0.25 Mabsadd L
.08095 .02281 .43301 .25 Mabsadd L
.08095 .02281 0 .5 Mabsadd L s
.08571 .02615 0 .5 Mabsadd m
.08571 .02615 -0.43301 .25 Mabsadd L
.08571 .02615 -0.43301 -0.25 Mabsadd L
.08571 .02615 0 -0.5 Mabsadd L
.08571 .02615 .43301 -0.25 Mabsadd L
.08571 .02615 .43301 .25 Mabsadd L
.08571 .02615 0 .5 Mabsadd L s
.09048 .02955 0 .5 Mabsadd m
.09048 .02955 -0.43301 .25 Mabsadd L
.09048 .02955 -0.43301 -0.25 Mabsadd L
.09048 .02955 0 -0.5 Mabsadd L
.09048 .02955 .43301 -0.25 Mabsadd L
.09048 .02955 .43301 .25 Mabsadd L
.09048 .02955 0 .5 Mabsadd L s
.09524 .03299 0 .5 Mabsadd m
.09524 .03299 -0.43301 .25 Mabsadd L
.09524 .03299 -0.43301 -0.25 Mabsadd L
.09524 .03299 0 -0.5 Mabsadd L
.09524 .03299 .43301 -0.25 Mabsadd L
.09524 .03299 .43301 .25 Mabsadd L
.09524 .03299 0 .5 Mabsadd L s
.1 .03642 0 .5 Mabsadd m
.1 .03642 -0.43301 .25 Mabsadd L
.1 .03642 -0.43301 -0.25 Mabsadd L
.1 .03642 0 -0.5 Mabsadd L
.1 .03642 .43301 -0.25 Mabsadd L
.1 .03642 .43301 .25 Mabsadd L
.1 .03642 0 .5 Mabsadd L s
.10476 .03981 0 .5 Mabsadd m
.10476 .03981 -0.43301 .25 Mabsadd L
.10476 .03981 -0.43301 -0.25 Mabsadd L
.10476 .03981 0 -0.5 Mabsadd L
.10476 .03981 .43301 -0.25 Mabsadd L
.10476 .03981 .43301 .25 Mabsadd L
.10476 .03981 0 .5 Mabsadd L s
.10952 .04311 0 .5 Mabsadd m
.10952 .04311 -0.43301 .25 Mabsadd L
.10952 .04311 -0.43301 -0.25 Mabsadd L
.10952 .04311 0 -0.5 Mabsadd L
.10952 .04311 .43301 -0.25 Mabsadd L
.10952 .04311 .43301 .25 Mabsadd L
.10952 .04311 0 .5 Mabsadd L s
.11429 .0463 0 .5 Mabsadd m
.11429 .0463 -0.43301 .25 Mabsadd L
.11429 .0463 -0.43301 -0.25 Mabsadd L
.11429 .0463 0 -0.5 Mabsadd L
.11429 .0463 .43301 -0.25 Mabsadd L
.11429 .0463 .43301 .25 Mabsadd L
.11429 .0463 0 .5 Mabsadd L s
.11905 .04932 0 .5 Mabsadd m
.11905 .04932 -0.43301 .25 Mabsadd L
.11905 .04932 -0.43301 -0.25 Mabsadd L
.11905 .04932 0 -0.5 Mabsadd L
.11905 .04932 .43301 -0.25 Mabsadd L
.11905 .04932 .43301 .25 Mabsadd L
.11905 .04932 0 .5 Mabsadd L s
.12381 .05215 0 .5 Mabsadd m
.12381 .05215 -0.43301 .25 Mabsadd L
.12381 .05215 -0.43301 -0.25 Mabsadd L
.12381 .05215 0 -0.5 Mabsadd L
.12381 .05215 .43301 -0.25 Mabsadd L
.12381 .05215 .43301 .25 Mabsadd L
.12381 .05215 0 .5 Mabsadd L s
.12857 .05476 0 .5 Mabsadd m
.12857 .05476 -0.43301 .25 Mabsadd L
.12857 .05476 -0.43301 -0.25 Mabsadd L
.12857 .05476 0 -0.5 Mabsadd L
.12857 .05476 .43301 -0.25 Mabsadd L
.12857 .05476 .43301 .25 Mabsadd L
.12857 .05476 0 .5 Mabsadd L s
.13333 .05711 0 .5 Mabsadd m
.13333 .05711 -0.43301 .25 Mabsadd L
.13333 .05711 -0.43301 -0.25 Mabsadd L
.13333 .05711 0 -0.5 Mabsadd L
.13333 .05711 .43301 -0.25 Mabsadd L
.13333 .05711 .43301 .25 Mabsadd L
.13333 .05711 0 .5 Mabsadd L s
.1381 .05917 0 .5 Mabsadd m
.1381 .05917 -0.43301 .25 Mabsadd L
.1381 .05917 -0.43301 -0.25 Mabsadd L
.1381 .05917 0 -0.5 Mabsadd L
.1381 .05917 .43301 -0.25 Mabsadd L
.1381 .05917 .43301 .25 Mabsadd L
.1381 .05917 0 .5 Mabsadd L s
.14286 .06091 0 .5 Mabsadd m
.14286 .06091 -0.43301 .25 Mabsadd L
.14286 .06091 -0.43301 -0.25 Mabsadd L
.14286 .06091 0 -0.5 Mabsadd L
.14286 .06091 .43301 -0.25 Mabsadd L
.14286 .06091 .43301 .25 Mabsadd L
.14286 .06091 0 .5 Mabsadd L s
.14762 .06233 0 .5 Mabsadd m
.14762 .06233 -0.43301 .25 Mabsadd L
.14762 .06233 -0.43301 -0.25 Mabsadd L
.14762 .06233 0 -0.5 Mabsadd L
.14762 .06233 .43301 -0.25 Mabsadd L
.14762 .06233 .43301 .25 Mabsadd L
.14762 .06233 0 .5 Mabsadd L s
.15238 .06339 0 .5 Mabsadd m
.15238 .06339 -0.43301 .25 Mabsadd L
.15238 .06339 -0.43301 -0.25 Mabsadd L
.15238 .06339 0 -0.5 Mabsadd L
.15238 .06339 .43301 -0.25 Mabsadd L
.15238 .06339 .43301 .25 Mabsadd L
.15238 .06339 0 .5 Mabsadd L s
.15714 .06408 0 .5 Mabsadd m
.15714 .06408 -0.43301 .25 Mabsadd L
.15714 .06408 -0.43301 -0.25 Mabsadd L
.15714 .06408 0 -0.5 Mabsadd L
.15714 .06408 .43301 -0.25 Mabsadd L
.15714 .06408 .43301 .25 Mabsadd L
.15714 .06408 0 .5 Mabsadd L s
.1619 .06439 0 .5 Mabsadd m
.1619 .06439 -0.43301 .25 Mabsadd L
.1619 .06439 -0.43301 -0.25 Mabsadd L
.1619 .06439 0 -0.5 Mabsadd L
.1619 .06439 .43301 -0.25 Mabsadd L
.1619 .06439 .43301 .25 Mabsadd L
.1619 .06439 0 .5 Mabsadd L s
.16667 .06432 0 .5 Mabsadd m
.16667 .06432 -0.43301 .25 Mabsadd L
.16667 .06432 -0.43301 -0.25 Mabsadd L
.16667 .06432 0 -0.5 Mabsadd L
.16667 .06432 .43301 -0.25 Mabsadd L
.16667 .06432 .43301 .25 Mabsadd L
.16667 .06432 0 .5 Mabsadd L s
.17143 .06386 0 .5 Mabsadd m
.17143 .06386 -0.43301 .25 Mabsadd L
.17143 .06386 -0.43301 -0.25 Mabsadd L
.17143 .06386 0 -0.5 Mabsadd L
.17143 .06386 .43301 -0.25 Mabsadd L
.17143 .06386 .43301 .25 Mabsadd L
.17143 .06386 0 .5 Mabsadd L s
.17619 .06302 0 .5 Mabsadd m
.17619 .06302 -0.43301 .25 Mabsadd L
.17619 .06302 -0.43301 -0.25 Mabsadd L
.17619 .06302 0 -0.5 Mabsadd L
.17619 .06302 .43301 -0.25 Mabsadd L
.17619 .06302 .43301 .25 Mabsadd L
.17619 .06302 0 .5 Mabsadd L s
.18095 .06179 0 .5 Mabsadd m
.18095 .06179 -0.43301 .25 Mabsadd L
.18095 .06179 -0.43301 -0.25 Mabsadd L
.18095 .06179 0 -0.5 Mabsadd L
.18095 .06179 .43301 -0.25 Mabsadd L
.18095 .06179 .43301 .25 Mabsadd L
.18095 .06179 0 .5 Mabsadd L s
.18571 .0602 0 .5 Mabsadd m
.18571 .0602 -0.43301 .25 Mabsadd L
.18571 .0602 -0.43301 -0.25 Mabsadd L
.18571 .0602 0 -0.5 Mabsadd L
.18571 .0602 .43301 -0.25 Mabsadd L
.18571 .0602 .43301 .25 Mabsadd L
.18571 .0602 0 .5 Mabsadd L s
.19048 .05825 0 .5 Mabsadd m
.19048 .05825 -0.43301 .25 Mabsadd L
.19048 .05825 -0.43301 -0.25 Mabsadd L
.19048 .05825 0 -0.5 Mabsadd L
.19048 .05825 .43301 -0.25 Mabsadd L
.19048 .05825 .43301 .25 Mabsadd L
.19048 .05825 0 .5 Mabsadd L s
.19524 .05597 0 .5 Mabsadd m
.19524 .05597 -0.43301 .25 Mabsadd L
.19524 .05597 -0.43301 -0.25 Mabsadd L
.19524 .05597 0 -0.5 Mabsadd L
.19524 .05597 .43301 -0.25 Mabsadd L
.19524 .05597 .43301 .25 Mabsadd L
.19524 .05597 0 .5 Mabsadd L s
.2 .05338 0 .5 Mabsadd m
.2 .05338 -0.43301 .25 Mabsadd L
.2 .05338 -0.43301 -0.25 Mabsadd L
.2 .05338 0 -0.5 Mabsadd L
.2 .05338 .43301 -0.25 Mabsadd L
.2 .05338 .43301 .25 Mabsadd L
.2 .05338 0 .5 Mabsadd L s
.20476 .05051 0 .5 Mabsadd m
.20476 .05051 -0.43301 .25 Mabsadd L
.20476 .05051 -0.43301 -0.25 Mabsadd L
.20476 .05051 0 -0.5 Mabsadd L
.20476 .05051 .43301 -0.25 Mabsadd L
.20476 .05051 .43301 .25 Mabsadd L
.20476 .05051 0 .5 Mabsadd L s
.20952 .0474 0 .5 Mabsadd m
.20952 .0474 -0.43301 .25 Mabsadd L
.20952 .0474 -0.43301 -0.25 Mabsadd L
.20952 .0474 0 -0.5 Mabsadd L
.20952 .0474 .43301 -0.25 Mabsadd L
.20952 .0474 .43301 .25 Mabsadd L
.20952 .0474 0 .5 Mabsadd L s
.21429 .04407 0 .5 Mabsadd m
.21429 .04407 -0.43301 .25 Mabsadd L
.21429 .04407 -0.43301 -0.25 Mabsadd L
.21429 .04407 0 -0.5 Mabsadd L
.21429 .04407 .43301 -0.25 Mabsadd L
.21429 .04407 .43301 .25 Mabsadd L
.21429 .04407 0 .5 Mabsadd L s
.21905 .04057 0 .5 Mabsadd m
.21905 .04057 -0.43301 .25 Mabsadd L
.21905 .04057 -0.43301 -0.25 Mabsadd L
.21905 .04057 0 -0.5 Mabsadd L
.21905 .04057 .43301 -0.25 Mabsadd L
.21905 .04057 .43301 .25 Mabsadd L
.21905 .04057 0 .5 Mabsadd L s
.22381 .03694 0 .5 Mabsadd m
.22381 .03694 -0.43301 .25 Mabsadd L
.22381 .03694 -0.43301 -0.25 Mabsadd L
.22381 .03694 0 -0.5 Mabsadd L
.22381 .03694 .43301 -0.25 Mabsadd L
.22381 .03694 .43301 .25 Mabsadd L
.22381 .03694 0 .5 Mabsadd L s
.22857 .03322 0 .5 Mabsadd m
.22857 .03322 -0.43301 .25 Mabsadd L
.22857 .03322 -0.43301 -0.25 Mabsadd L
.22857 .03322 0 -0.5 Mabsadd L
.22857 .03322 .43301 -0.25 Mabsadd L
.22857 .03322 .43301 .25 Mabsadd L
.22857 .03322 0 .5 Mabsadd L s
.23333 .02947 0 .5 Mabsadd m
.23333 .02947 -0.43301 .25 Mabsadd L
.23333 .02947 -0.43301 -0.25 Mabsadd L
.23333 .02947 0 -0.5 Mabsadd L
.23333 .02947 .43301 -0.25 Mabsadd L
.23333 .02947 .43301 .25 Mabsadd L
.23333 .02947 0 .5 Mabsadd L s
.2381 .02572 0 .5 Mabsadd m
.2381 .02572 -0.43301 .25 Mabsadd L
.2381 .02572 -0.43301 -0.25 Mabsadd L
.2381 .02572 0 -0.5 Mabsadd L
.2381 .02572 .43301 -0.25 Mabsadd L
.2381 .02572 .43301 .25 Mabsadd L
.2381 .02572 0 .5 Mabsadd L s
.24286 .02204 0 .5 Mabsadd m
.24286 .02204 -0.43301 .25 Mabsadd L
.24286 .02204 -0.43301 -0.25 Mabsadd L
.24286 .02204 0 -0.5 Mabsadd L
.24286 .02204 .43301 -0.25 Mabsadd L
.24286 .02204 .43301 .25 Mabsadd L
.24286 .02204 0 .5 Mabsadd L s
.24762 .01847 0 .5 Mabsadd m
.24762 .01847 -0.43301 .25 Mabsadd L
.24762 .01847 -0.43301 -0.25 Mabsadd L
.24762 .01847 0 -0.5 Mabsadd L
.24762 .01847 .43301 -0.25 Mabsadd L
.24762 .01847 .43301 .25 Mabsadd L
.24762 .01847 0 .5 Mabsadd L s
.25238 .01507 0 .5 Mabsadd m
.25238 .01507 -0.43301 .25 Mabsadd L
.25238 .01507 -0.43301 -0.25 Mabsadd L
.25238 .01507 0 -0.5 Mabsadd L
.25238 .01507 .43301 -0.25 Mabsadd L
.25238 .01507 .43301 .25 Mabsadd L
.25238 .01507 0 .5 Mabsadd L s
.25714 .01189 0 .5 Mabsadd m
.25714 .01189 -0.43301 .25 Mabsadd L
.25714 .01189 -0.43301 -0.25 Mabsadd L
.25714 .01189 0 -0.5 Mabsadd L
.25714 .01189 .43301 -0.25 Mabsadd L
.25714 .01189 .43301 .25 Mabsadd L
.25714 .01189 0 .5 Mabsadd L s
.2619 .00898 0 .5 Mabsadd m
.2619 .00898 -0.43301 .25 Mabsadd L
.2619 .00898 -0.43301 -0.25 Mabsadd L
.2619 .00898 0 -0.5 Mabsadd L
.2619 .00898 .43301 -0.25 Mabsadd L
.2619 .00898 .43301 .25 Mabsadd L
.2619 .00898 0 .5 Mabsadd L s
.26667 .0064 0 .5 Mabsadd m
.26667 .0064 -0.43301 .25 Mabsadd L
.26667 .0064 -0.43301 -0.25 Mabsadd L
.26667 .0064 0 -0.5 Mabsadd L
.26667 .0064 .43301 -0.25 Mabsadd L
.26667 .0064 .43301 .25 Mabsadd L
.26667 .0064 0 .5 Mabsadd L s
.27143 .00419 0 .5 Mabsadd m
.27143 .00419 -0.43301 .25 Mabsadd L
.27143 .00419 -0.43301 -0.25 Mabsadd L
.27143 .00419 0 -0.5 Mabsadd L
.27143 .00419 .43301 -0.25 Mabsadd L
.27143 .00419 .43301 .25 Mabsadd L
.27143 .00419 0 .5 Mabsadd L s
.27619 .0024 0 .5 Mabsadd m
.27619 .0024 -0.43301 .25 Mabsadd L
.27619 .0024 -0.43301 -0.25 Mabsadd L
.27619 .0024 0 -0.5 Mabsadd L
.27619 .0024 .43301 -0.25 Mabsadd L
.27619 .0024 .43301 .25 Mabsadd L
.27619 .0024 0 .5 Mabsadd L s
.28095 .00108 0 .5 Mabsadd m
.28095 .00108 -0.43301 .25 Mabsadd L
.28095 .00108 -0.43301 -0.25 Mabsadd L
.28095 .00108 0 -0.5 Mabsadd L
.28095 .00108 .43301 -0.25 Mabsadd L
.28095 .00108 .43301 .25 Mabsadd L
.28095 .00108 0 .5 Mabsadd L s
.28571 .00027 0 .5 Mabsadd m
.28571 .00027 -0.43301 .25 Mabsadd L
.28571 .00027 -0.43301 -0.25 Mabsadd L
.28571 .00027 0 -0.5 Mabsadd L
.28571 .00027 .43301 -0.25 Mabsadd L
.28571 .00027 .43301 .25 Mabsadd L
.28571 .00027 0 .5 Mabsadd L s
.29048 1e-005 0 .5 Mabsadd m
.29048 1e-005 -0.43301 .25 Mabsadd L
.29048 1e-005 -0.43301 -0.25 Mabsadd L
.29048 1e-005 0 -0.5 Mabsadd L
.29048 1e-005 .43301 -0.25 Mabsadd L
.29048 1e-005 .43301 .25 Mabsadd L
.29048 1e-005 0 .5 Mabsadd L s
.29524 .00035 0 .5 Mabsadd m
.29524 .00035 -0.43301 .25 Mabsadd L
.29524 .00035 -0.43301 -0.25 Mabsadd L
.29524 .00035 0 -0.5 Mabsadd L
.29524 .00035 .43301 -0.25 Mabsadd L
.29524 .00035 .43301 .25 Mabsadd L
.29524 .00035 0 .5 Mabsadd L s
.3 .00131 0 .5 Mabsadd m
.3 .00131 -0.43301 .25 Mabsadd L
.3 .00131 -0.43301 -0.25 Mabsadd L
.3 .00131 0 -0.5 Mabsadd L
.3 .00131 .43301 -0.25 Mabsadd L
.3 .00131 .43301 .25 Mabsadd L
.3 .00131 0 .5 Mabsadd L s
.30476 .00291 0 .5 Mabsadd m
.30476 .00291 -0.43301 .25 Mabsadd L
.30476 .00291 -0.43301 -0.25 Mabsadd L
.30476 .00291 0 -0.5 Mabsadd L
.30476 .00291 .43301 -0.25 Mabsadd L
.30476 .00291 .43301 .25 Mabsadd L
.30476 .00291 0 .5 Mabsadd L s
.30952 .0052 0 .5 Mabsadd m
.30952 .0052 -0.43301 .25 Mabsadd L
.30952 .0052 -0.43301 -0.25 Mabsadd L
.30952 .0052 0 -0.5 Mabsadd L
.30952 .0052 .43301 -0.25 Mabsadd L
.30952 .0052 .43301 .25 Mabsadd L
.30952 .0052 0 .5 Mabsadd L s
.31429 .00818 0 .5 Mabsadd m
.31429 .00818 -0.43301 .25 Mabsadd L
.31429 .00818 -0.43301 -0.25 Mabsadd L
.31429 .00818 0 -0.5 Mabsadd L
.31429 .00818 .43301 -0.25 Mabsadd L
.31429 .00818 .43301 .25 Mabsadd L
.31429 .00818 0 .5 Mabsadd L s
.31905 .01187 0 .5 Mabsadd m
.31905 .01187 -0.43301 .25 Mabsadd L
.31905 .01187 -0.43301 -0.25 Mabsadd L
.31905 .01187 0 -0.5 Mabsadd L
.31905 .01187 .43301 -0.25 Mabsadd L
.31905 .01187 .43301 .25 Mabsadd L
.31905 .01187 0 .5 Mabsadd L s
.32381 .01627 0 .5 Mabsadd m
.32381 .01627 -0.43301 .25 Mabsadd L
.32381 .01627 -0.43301 -0.25 Mabsadd L
.32381 .01627 0 -0.5 Mabsadd L
.32381 .01627 .43301 -0.25 Mabsadd L
.32381 .01627 .43301 .25 Mabsadd L
.32381 .01627 0 .5 Mabsadd L s
.32857 .0214 0 .5 Mabsadd m
.32857 .0214 -0.43301 .25 Mabsadd L
.32857 .0214 -0.43301 -0.25 Mabsadd L
.32857 .0214 0 -0.5 Mabsadd L
.32857 .0214 .43301 -0.25 Mabsadd L
.32857 .0214 .43301 .25 Mabsadd L
.32857 .0214 0 .5 Mabsadd L s
.33333 .02724 0 .5 Mabsadd m
.33333 .02724 -0.43301 .25 Mabsadd L
.33333 .02724 -0.43301 -0.25 Mabsadd L
.33333 .02724 0 -0.5 Mabsadd L
.33333 .02724 .43301 -0.25 Mabsadd L
.33333 .02724 .43301 .25 Mabsadd L
.33333 .02724 0 .5 Mabsadd L s
.3381 .0338 0 .5 Mabsadd m
.3381 .0338 -0.43301 .25 Mabsadd L
.3381 .0338 -0.43301 -0.25 Mabsadd L
.3381 .0338 0 -0.5 Mabsadd L
.3381 .0338 .43301 -0.25 Mabsadd L
.3381 .0338 .43301 .25 Mabsadd L
.3381 .0338 0 .5 Mabsadd L s
.34286 .04105 0 .5 Mabsadd m
.34286 .04105 -0.43301 .25 Mabsadd L
.34286 .04105 -0.43301 -0.25 Mabsadd L
.34286 .04105 0 -0.5 Mabsadd L
.34286 .04105 .43301 -0.25 Mabsadd L
.34286 .04105 .43301 .25 Mabsadd L
.34286 .04105 0 .5 Mabsadd L s
.34762 .04898 0 .5 Mabsadd m
.34762 .04898 -0.43301 .25 Mabsadd L
.34762 .04898 -0.43301 -0.25 Mabsadd L
.34762 .04898 0 -0.5 Mabsadd L
.34762 .04898 .43301 -0.25 Mabsadd L
.34762 .04898 .43301 .25 Mabsadd L
.34762 .04898 0 .5 Mabsadd L s
.35238 .05756 0 .5 Mabsadd m
.35238 .05756 -0.43301 .25 Mabsadd L
.35238 .05756 -0.43301 -0.25 Mabsadd L
.35238 .05756 0 -0.5 Mabsadd L
.35238 .05756 .43301 -0.25 Mabsadd L
.35238 .05756 .43301 .25 Mabsadd L
.35238 .05756 0 .5 Mabsadd L s
.35714 .06676 0 .5 Mabsadd m
.35714 .06676 -0.43301 .25 Mabsadd L
.35714 .06676 -0.43301 -0.25 Mabsadd L
.35714 .06676 0 -0.5 Mabsadd L
.35714 .06676 .43301 -0.25 Mabsadd L
.35714 .06676 .43301 .25 Mabsadd L
.35714 .06676 0 .5 Mabsadd L s
.3619 .07655 0 .5 Mabsadd m
.3619 .07655 -0.43301 .25 Mabsadd L
.3619 .07655 -0.43301 -0.25 Mabsadd L
.3619 .07655 0 -0.5 Mabsadd L
.3619 .07655 .43301 -0.25 Mabsadd L
.3619 .07655 .43301 .25 Mabsadd L
.3619 .07655 0 .5 Mabsadd L s
.36667 .08688 0 .5 Mabsadd m
.36667 .08688 -0.43301 .25 Mabsadd L
.36667 .08688 -0.43301 -0.25 Mabsadd L
.36667 .08688 0 -0.5 Mabsadd L
.36667 .08688 .43301 -0.25 Mabsadd L
.36667 .08688 .43301 .25 Mabsadd L
.36667 .08688 0 .5 Mabsadd L s
.37143 .09771 0 .5 Mabsadd m
.37143 .09771 -0.43301 .25 Mabsadd L
.37143 .09771 -0.43301 -0.25 Mabsadd L
.37143 .09771 0 -0.5 Mabsadd L
.37143 .09771 .43301 -0.25 Mabsadd L
.37143 .09771 .43301 .25 Mabsadd L
.37143 .09771 0 .5 Mabsadd L s
.37619 .10898 0 .5 Mabsadd m
.37619 .10898 -0.43301 .25 Mabsadd L
.37619 .10898 -0.43301 -0.25 Mabsadd L
.37619 .10898 0 -0.5 Mabsadd L
.37619 .10898 .43301 -0.25 Mabsadd L
.37619 .10898 .43301 .25 Mabsadd L
.37619 .10898 0 .5 Mabsadd L s
.38095 .12064 0 .5 Mabsadd m
.38095 .12064 -0.43301 .25 Mabsadd L
.38095 .12064 -0.43301 -0.25 Mabsadd L
.38095 .12064 0 -0.5 Mabsadd L
.38095 .12064 .43301 -0.25 Mabsadd L
.38095 .12064 .43301 .25 Mabsadd L
.38095 .12064 0 .5 Mabsadd L s
.38571 .13264 0 .5 Mabsadd m
.38571 .13264 -0.43301 .25 Mabsadd L
.38571 .13264 -0.43301 -0.25 Mabsadd L
.38571 .13264 0 -0.5 Mabsadd L
.38571 .13264 .43301 -0.25 Mabsadd L
.38571 .13264 .43301 .25 Mabsadd L
.38571 .13264 0 .5 Mabsadd L s
.39048 .1449 0 .5 Mabsadd m
.39048 .1449 -0.43301 .25 Mabsadd L
.39048 .1449 -0.43301 -0.25 Mabsadd L
.39048 .1449 0 -0.5 Mabsadd L
.39048 .1449 .43301 -0.25 Mabsadd L
.39048 .1449 .43301 .25 Mabsadd L
.39048 .1449 0 .5 Mabsadd L s
.39524 .15737 0 .5 Mabsadd m
.39524 .15737 -0.43301 .25 Mabsadd L
.39524 .15737 -0.43301 -0.25 Mabsadd L
.39524 .15737 0 -0.5 Mabsadd L
.39524 .15737 .43301 -0.25 Mabsadd L
.39524 .15737 .43301 .25 Mabsadd L
.39524 .15737 0 .5 Mabsadd L s
.4 .16997 0 .5 Mabsadd m
.4 .16997 -0.43301 .25 Mabsadd L
.4 .16997 -0.43301 -0.25 Mabsadd L
.4 .16997 0 -0.5 Mabsadd L
.4 .16997 .43301 -0.25 Mabsadd L
.4 .16997 .43301 .25 Mabsadd L
.4 .16997 0 .5 Mabsadd L s
.40476 .18264 0 .5 Mabsadd m
.40476 .18264 -0.43301 .25 Mabsadd L
.40476 .18264 -0.43301 -0.25 Mabsadd L
.40476 .18264 0 -0.5 Mabsadd L
.40476 .18264 .43301 -0.25 Mabsadd L
.40476 .18264 .43301 .25 Mabsadd L
.40476 .18264 0 .5 Mabsadd L s
.40952 .19529 0 .5 Mabsadd m
.40952 .19529 -0.43301 .25 Mabsadd L
.40952 .19529 -0.43301 -0.25 Mabsadd L
.40952 .19529 0 -0.5 Mabsadd L
.40952 .19529 .43301 -0.25 Mabsadd L
.40952 .19529 .43301 .25 Mabsadd L
.40952 .19529 0 .5 Mabsadd L s
.41429 .20787 0 .5 Mabsadd m
.41429 .20787 -0.43301 .25 Mabsadd L
.41429 .20787 -0.43301 -0.25 Mabsadd L
.41429 .20787 0 -0.5 Mabsadd L
.41429 .20787 .43301 -0.25 Mabsadd L
.41429 .20787 .43301 .25 Mabsadd L
.41429 .20787 0 .5 Mabsadd L s
.41905 .22029 0 .5 Mabsadd m
.41905 .22029 -0.43301 .25 Mabsadd L
.41905 .22029 -0.43301 -0.25 Mabsadd L
.41905 .22029 0 -0.5 Mabsadd L
.41905 .22029 .43301 -0.25 Mabsadd L
.41905 .22029 .43301 .25 Mabsadd L
.41905 .22029 0 .5 Mabsadd L s
.42381 .23248 0 .5 Mabsadd m
.42381 .23248 -0.43301 .25 Mabsadd L
.42381 .23248 -0.43301 -0.25 Mabsadd L
.42381 .23248 0 -0.5 Mabsadd L
.42381 .23248 .43301 -0.25 Mabsadd L
.42381 .23248 .43301 .25 Mabsadd L
.42381 .23248 0 .5 Mabsadd L s
.42857 .24437 0 .5 Mabsadd m
.42857 .24437 -0.43301 .25 Mabsadd L
.42857 .24437 -0.43301 -0.25 Mabsadd L
.42857 .24437 0 -0.5 Mabsadd L
.42857 .24437 .43301 -0.25 Mabsadd L
.42857 .24437 .43301 .25 Mabsadd L
.42857 .24437 0 .5 Mabsadd L s
.43333 .25589 0 .5 Mabsadd m
.43333 .25589 -0.43301 .25 Mabsadd L
.43333 .25589 -0.43301 -0.25 Mabsadd L
.43333 .25589 0 -0.5 Mabsadd L
.43333 .25589 .43301 -0.25 Mabsadd L
.43333 .25589 .43301 .25 Mabsadd L
.43333 .25589 0 .5 Mabsadd L s
.4381 .26696 0 .5 Mabsadd m
.4381 .26696 -0.43301 .25 Mabsadd L
.4381 .26696 -0.43301 -0.25 Mabsadd L
.4381 .26696 0 -0.5 Mabsadd L
.4381 .26696 .43301 -0.25 Mabsadd L
.4381 .26696 .43301 .25 Mabsadd L
.4381 .26696 0 .5 Mabsadd L s
.44286 .27752 0 .5 Mabsadd m
.44286 .27752 -0.43301 .25 Mabsadd L
.44286 .27752 -0.43301 -0.25 Mabsadd L
.44286 .27752 0 -0.5 Mabsadd L
.44286 .27752 .43301 -0.25 Mabsadd L
.44286 .27752 .43301 .25 Mabsadd L
.44286 .27752 0 .5 Mabsadd L s
.44762 .2875 0 .5 Mabsadd m
.44762 .2875 -0.43301 .25 Mabsadd L
.44762 .2875 -0.43301 -0.25 Mabsadd L
.44762 .2875 0 -0.5 Mabsadd L
.44762 .2875 .43301 -0.25 Mabsadd L
.44762 .2875 .43301 .25 Mabsadd L
.44762 .2875 0 .5 Mabsadd L s
.45238 .29684 0 .5 Mabsadd m
.45238 .29684 -0.43301 .25 Mabsadd L
.45238 .29684 -0.43301 -0.25 Mabsadd L
.45238 .29684 0 -0.5 Mabsadd L
.45238 .29684 .43301 -0.25 Mabsadd L
.45238 .29684 .43301 .25 Mabsadd L
.45238 .29684 0 .5 Mabsadd L s
.45714 .30548 0 .5 Mabsadd m
.45714 .30548 -0.43301 .25 Mabsadd L
.45714 .30548 -0.43301 -0.25 Mabsadd L
.45714 .30548 0 -0.5 Mabsadd L
.45714 .30548 .43301 -0.25 Mabsadd L
.45714 .30548 .43301 .25 Mabsadd L
.45714 .30548 0 .5 Mabsadd L s
.4619 .31336 0 .5 Mabsadd m
.4619 .31336 -0.43301 .25 Mabsadd L
.4619 .31336 -0.43301 -0.25 Mabsadd L
.4619 .31336 0 -0.5 Mabsadd L
.4619 .31336 .43301 -0.25 Mabsadd L
.4619 .31336 .43301 .25 Mabsadd L
.4619 .31336 0 .5 Mabsadd L s
.46667 .32044 0 .5 Mabsadd m
.46667 .32044 -0.43301 .25 Mabsadd L
.46667 .32044 -0.43301 -0.25 Mabsadd L
.46667 .32044 0 -0.5 Mabsadd L
.46667 .32044 .43301 -0.25 Mabsadd L
.46667 .32044 .43301 .25 Mabsadd L
.46667 .32044 0 .5 Mabsadd L s
.47143 .32668 0 .5 Mabsadd m
.47143 .32668 -0.43301 .25 Mabsadd L
.47143 .32668 -0.43301 -0.25 Mabsadd L
.47143 .32668 0 -0.5 Mabsadd L
.47143 .32668 .43301 -0.25 Mabsadd L
.47143 .32668 .43301 .25 Mabsadd L
.47143 .32668 0 .5 Mabsadd L s
.47619 .33202 0 .5 Mabsadd m
.47619 .33202 -0.43301 .25 Mabsadd L
.47619 .33202 -0.43301 -0.25 Mabsadd L
.47619 .33202 0 -0.5 Mabsadd L
.47619 .33202 .43301 -0.25 Mabsadd L
.47619 .33202 .43301 .25 Mabsadd L
.47619 .33202 0 .5 Mabsadd L s
.48095 .33643 0 .5 Mabsadd m
.48095 .33643 -0.43301 .25 Mabsadd L
.48095 .33643 -0.43301 -0.25 Mabsadd L
.48095 .33643 0 -0.5 Mabsadd L
.48095 .33643 .43301 -0.25 Mabsadd L
.48095 .33643 .43301 .25 Mabsadd L
.48095 .33643 0 .5 Mabsadd L s
.48571 .3399 0 .5 Mabsadd m
.48571 .3399 -0.43301 .25 Mabsadd L
.48571 .3399 -0.43301 -0.25 Mabsadd L
.48571 .3399 0 -0.5 Mabsadd L
.48571 .3399 .43301 -0.25 Mabsadd L
.48571 .3399 .43301 .25 Mabsadd L
.48571 .3399 0 .5 Mabsadd L s
.49048 .34239 0 .5 Mabsadd m
.49048 .34239 -0.43301 .25 Mabsadd L
.49048 .34239 -0.43301 -0.25 Mabsadd L
.49048 .34239 0 -0.5 Mabsadd L
.49048 .34239 .43301 -0.25 Mabsadd L
.49048 .34239 .43301 .25 Mabsadd L
.49048 .34239 0 .5 Mabsadd L s
.49524 .34389 0 .5 Mabsadd m
.49524 .34389 -0.43301 .25 Mabsadd L
.49524 .34389 -0.43301 -0.25 Mabsadd L
.49524 .34389 0 -0.5 Mabsadd L
.49524 .34389 .43301 -0.25 Mabsadd L
.49524 .34389 .43301 .25 Mabsadd L
.49524 .34389 0 .5 Mabsadd L s
.5 .3444 0 .5 Mabsadd m
.5 .3444 -0.43301 .25 Mabsadd L
.5 .3444 -0.43301 -0.25 Mabsadd L
.5 .3444 0 -0.5 Mabsadd L
.5 .3444 .43301 -0.25 Mabsadd L
.5 .3444 .43301 .25 Mabsadd L
.5 .3444 0 .5 Mabsadd L s
.50476 .34389 0 .5 Mabsadd m
.50476 .34389 -0.43301 .25 Mabsadd L
.50476 .34389 -0.43301 -0.25 Mabsadd L
.50476 .34389 0 -0.5 Mabsadd L
.50476 .34389 .43301 -0.25 Mabsadd L
.50476 .34389 .43301 .25 Mabsadd L
.50476 .34389 0 .5 Mabsadd L s
.50952 .34239 0 .5 Mabsadd m
.50952 .34239 -0.43301 .25 Mabsadd L
.50952 .34239 -0.43301 -0.25 Mabsadd L
.50952 .34239 0 -0.5 Mabsadd L
.50952 .34239 .43301 -0.25 Mabsadd L
.50952 .34239 .43301 .25 Mabsadd L
.50952 .34239 0 .5 Mabsadd L s
.51429 .3399 0 .5 Mabsadd m
.51429 .3399 -0.43301 .25 Mabsadd L
.51429 .3399 -0.43301 -0.25 Mabsadd L
.51429 .3399 0 -0.5 Mabsadd L
.51429 .3399 .43301 -0.25 Mabsadd L
.51429 .3399 .43301 .25 Mabsadd L
.51429 .3399 0 .5 Mabsadd L s
.51905 .33643 0 .5 Mabsadd m
.51905 .33643 -0.43301 .25 Mabsadd L
.51905 .33643 -0.43301 -0.25 Mabsadd L
.51905 .33643 0 -0.5 Mabsadd L
.51905 .33643 .43301 -0.25 Mabsadd L
.51905 .33643 .43301 .25 Mabsadd L
.51905 .33643 0 .5 Mabsadd L s
.52381 .33202 0 .5 Mabsadd m
.52381 .33202 -0.43301 .25 Mabsadd L
.52381 .33202 -0.43301 -0.25 Mabsadd L
.52381 .33202 0 -0.5 Mabsadd L
.52381 .33202 .43301 -0.25 Mabsadd L
.52381 .33202 .43301 .25 Mabsadd L
.52381 .33202 0 .5 Mabsadd L s
.52857 .32668 0 .5 Mabsadd m
.52857 .32668 -0.43301 .25 Mabsadd L
.52857 .32668 -0.43301 -0.25 Mabsadd L
.52857 .32668 0 -0.5 Mabsadd L
.52857 .32668 .43301 -0.25 Mabsadd L
.52857 .32668 .43301 .25 Mabsadd L
.52857 .32668 0 .5 Mabsadd L s
.53333 .32044 0 .5 Mabsadd m
.53333 .32044 -0.43301 .25 Mabsadd L
.53333 .32044 -0.43301 -0.25 Mabsadd L
.53333 .32044 0 -0.5 Mabsadd L
.53333 .32044 .43301 -0.25 Mabsadd L
.53333 .32044 .43301 .25 Mabsadd L
.53333 .32044 0 .5 Mabsadd L s
.5381 .31336 0 .5 Mabsadd m
.5381 .31336 -0.43301 .25 Mabsadd L
.5381 .31336 -0.43301 -0.25 Mabsadd L
.5381 .31336 0 -0.5 Mabsadd L
.5381 .31336 .43301 -0.25 Mabsadd L
.5381 .31336 .43301 .25 Mabsadd L
.5381 .31336 0 .5 Mabsadd L s
.54286 .30548 0 .5 Mabsadd m
.54286 .30548 -0.43301 .25 Mabsadd L
.54286 .30548 -0.43301 -0.25 Mabsadd L
.54286 .30548 0 -0.5 Mabsadd L
.54286 .30548 .43301 -0.25 Mabsadd L
.54286 .30548 .43301 .25 Mabsadd L
.54286 .30548 0 .5 Mabsadd L s
.54762 .29684 0 .5 Mabsadd m
.54762 .29684 -0.43301 .25 Mabsadd L
.54762 .29684 -0.43301 -0.25 Mabsadd L
.54762 .29684 0 -0.5 Mabsadd L
.54762 .29684 .43301 -0.25 Mabsadd L
.54762 .29684 .43301 .25 Mabsadd L
.54762 .29684 0 .5 Mabsadd L s
.55238 .2875 0 .5 Mabsadd m
.55238 .2875 -0.43301 .25 Mabsadd L
.55238 .2875 -0.43301 -0.25 Mabsadd L
.55238 .2875 0 -0.5 Mabsadd L
.55238 .2875 .43301 -0.25 Mabsadd L
.55238 .2875 .43301 .25 Mabsadd L
.55238 .2875 0 .5 Mabsadd L s
.55714 .27752 0 .5 Mabsadd m
.55714 .27752 -0.43301 .25 Mabsadd L
.55714 .27752 -0.43301 -0.25 Mabsadd L
.55714 .27752 0 -0.5 Mabsadd L
.55714 .27752 .43301 -0.25 Mabsadd L
.55714 .27752 .43301 .25 Mabsadd L
.55714 .27752 0 .5 Mabsadd L s
.5619 .26696 0 .5 Mabsadd m
.5619 .26696 -0.43301 .25 Mabsadd L
.5619 .26696 -0.43301 -0.25 Mabsadd L
.5619 .26696 0 -0.5 Mabsadd L
.5619 .26696 .43301 -0.25 Mabsadd L
.5619 .26696 .43301 .25 Mabsadd L
.5619 .26696 0 .5 Mabsadd L s
.56667 .25589 0 .5 Mabsadd m
.56667 .25589 -0.43301 .25 Mabsadd L
.56667 .25589 -0.43301 -0.25 Mabsadd L
.56667 .25589 0 -0.5 Mabsadd L
.56667 .25589 .43301 -0.25 Mabsadd L
.56667 .25589 .43301 .25 Mabsadd L
.56667 .25589 0 .5 Mabsadd L s
.57143 .24437 0 .5 Mabsadd m
.57143 .24437 -0.43301 .25 Mabsadd L
.57143 .24437 -0.43301 -0.25 Mabsadd L
.57143 .24437 0 -0.5 Mabsadd L
.57143 .24437 .43301 -0.25 Mabsadd L
.57143 .24437 .43301 .25 Mabsadd L
.57143 .24437 0 .5 Mabsadd L s
.57619 .23248 0 .5 Mabsadd m
.57619 .23248 -0.43301 .25 Mabsadd L
.57619 .23248 -0.43301 -0.25 Mabsadd L
.57619 .23248 0 -0.5 Mabsadd L
.57619 .23248 .43301 -0.25 Mabsadd L
.57619 .23248 .43301 .25 Mabsadd L
.57619 .23248 0 .5 Mabsadd L s
.58095 .22029 0 .5 Mabsadd m
.58095 .22029 -0.43301 .25 Mabsadd L
.58095 .22029 -0.43301 -0.25 Mabsadd L
.58095 .22029 0 -0.5 Mabsadd L
.58095 .22029 .43301 -0.25 Mabsadd L
.58095 .22029 .43301 .25 Mabsadd L
.58095 .22029 0 .5 Mabsadd L s
.58571 .20787 0 .5 Mabsadd m
.58571 .20787 -0.43301 .25 Mabsadd L
.58571 .20787 -0.43301 -0.25 Mabsadd L
.58571 .20787 0 -0.5 Mabsadd L
.58571 .20787 .43301 -0.25 Mabsadd L
.58571 .20787 .43301 .25 Mabsadd L
.58571 .20787 0 .5 Mabsadd L s
.59048 .19529 0 .5 Mabsadd m
.59048 .19529 -0.43301 .25 Mabsadd L
.59048 .19529 -0.43301 -0.25 Mabsadd L
.59048 .19529 0 -0.5 Mabsadd L
.59048 .19529 .43301 -0.25 Mabsadd L
.59048 .19529 .43301 .25 Mabsadd L
.59048 .19529 0 .5 Mabsadd L s
.59524 .18264 0 .5 Mabsadd m
.59524 .18264 -0.43301 .25 Mabsadd L
.59524 .18264 -0.43301 -0.25 Mabsadd L
.59524 .18264 0 -0.5 Mabsadd L
.59524 .18264 .43301 -0.25 Mabsadd L
.59524 .18264 .43301 .25 Mabsadd L
.59524 .18264 0 .5 Mabsadd L s
.6 .16997 0 .5 Mabsadd m
.6 .16997 -0.43301 .25 Mabsadd L
.6 .16997 -0.43301 -0.25 Mabsadd L
.6 .16997 0 -0.5 Mabsadd L
.6 .16997 .43301 -0.25 Mabsadd L
.6 .16997 .43301 .25 Mabsadd L
.6 .16997 0 .5 Mabsadd L s
.60476 .15737 0 .5 Mabsadd m
.60476 .15737 -0.43301 .25 Mabsadd L
.60476 .15737 -0.43301 -0.25 Mabsadd L
.60476 .15737 0 -0.5 Mabsadd L
.60476 .15737 .43301 -0.25 Mabsadd L
.60476 .15737 .43301 .25 Mabsadd L
.60476 .15737 0 .5 Mabsadd L s
.60952 .1449 0 .5 Mabsadd m
.60952 .1449 -0.43301 .25 Mabsadd L
.60952 .1449 -0.43301 -0.25 Mabsadd L
.60952 .1449 0 -0.5 Mabsadd L
.60952 .1449 .43301 -0.25 Mabsadd L
.60952 .1449 .43301 .25 Mabsadd L
.60952 .1449 0 .5 Mabsadd L s
.61429 .13264 0 .5 Mabsadd m
.61429 .13264 -0.43301 .25 Mabsadd L
.61429 .13264 -0.43301 -0.25 Mabsadd L
.61429 .13264 0 -0.5 Mabsadd L
.61429 .13264 .43301 -0.25 Mabsadd L
.61429 .13264 .43301 .25 Mabsadd L
.61429 .13264 0 .5 Mabsadd L s
.61905 .12064 0 .5 Mabsadd m
.61905 .12064 -0.43301 .25 Mabsadd L
.61905 .12064 -0.43301 -0.25 Mabsadd L
.61905 .12064 0 -0.5 Mabsadd L
.61905 .12064 .43301 -0.25 Mabsadd L
.61905 .12064 .43301 .25 Mabsadd L
.61905 .12064 0 .5 Mabsadd L s
.62381 .10898 0 .5 Mabsadd m
.62381 .10898 -0.43301 .25 Mabsadd L
.62381 .10898 -0.43301 -0.25 Mabsadd L
.62381 .10898 0 -0.5 Mabsadd L
.62381 .10898 .43301 -0.25 Mabsadd L
.62381 .10898 .43301 .25 Mabsadd L
.62381 .10898 0 .5 Mabsadd L s
.62857 .09771 0 .5 Mabsadd m
.62857 .09771 -0.43301 .25 Mabsadd L
.62857 .09771 -0.43301 -0.25 Mabsadd L
.62857 .09771 0 -0.5 Mabsadd L
.62857 .09771 .43301 -0.25 Mabsadd L
.62857 .09771 .43301 .25 Mabsadd L
.62857 .09771 0 .5 Mabsadd L s
.63333 .08688 0 .5 Mabsadd m
.63333 .08688 -0.43301 .25 Mabsadd L
.63333 .08688 -0.43301 -0.25 Mabsadd L
.63333 .08688 0 -0.5 Mabsadd L
.63333 .08688 .43301 -0.25 Mabsadd L
.63333 .08688 .43301 .25 Mabsadd L
.63333 .08688 0 .5 Mabsadd L s
.6381 .07655 0 .5 Mabsadd m
.6381 .07655 -0.43301 .25 Mabsadd L
.6381 .07655 -0.43301 -0.25 Mabsadd L
.6381 .07655 0 -0.5 Mabsadd L
.6381 .07655 .43301 -0.25 Mabsadd L
.6381 .07655 .43301 .25 Mabsadd L
.6381 .07655 0 .5 Mabsadd L s
.64286 .06676 0 .5 Mabsadd m
.64286 .06676 -0.43301 .25 Mabsadd L
.64286 .06676 -0.43301 -0.25 Mabsadd L
.64286 .06676 0 -0.5 Mabsadd L
.64286 .06676 .43301 -0.25 Mabsadd L
.64286 .06676 .43301 .25 Mabsadd L
.64286 .06676 0 .5 Mabsadd L s
.64762 .05756 0 .5 Mabsadd m
.64762 .05756 -0.43301 .25 Mabsadd L
.64762 .05756 -0.43301 -0.25 Mabsadd L
.64762 .05756 0 -0.5 Mabsadd L
.64762 .05756 .43301 -0.25 Mabsadd L
.64762 .05756 .43301 .25 Mabsadd L
.64762 .05756 0 .5 Mabsadd L s
.65238 .04898 0 .5 Mabsadd m
.65238 .04898 -0.43301 .25 Mabsadd L
.65238 .04898 -0.43301 -0.25 Mabsadd L
.65238 .04898 0 -0.5 Mabsadd L
.65238 .04898 .43301 -0.25 Mabsadd L
.65238 .04898 .43301 .25 Mabsadd L
.65238 .04898 0 .5 Mabsadd L s
.65714 .04105 0 .5 Mabsadd m
.65714 .04105 -0.43301 .25 Mabsadd L
.65714 .04105 -0.43301 -0.25 Mabsadd L
.65714 .04105 0 -0.5 Mabsadd L
.65714 .04105 .43301 -0.25 Mabsadd L
.65714 .04105 .43301 .25 Mabsadd L
.65714 .04105 0 .5 Mabsadd L s
.6619 .0338 0 .5 Mabsadd m
.6619 .0338 -0.43301 .25 Mabsadd L
.6619 .0338 -0.43301 -0.25 Mabsadd L
.6619 .0338 0 -0.5 Mabsadd L
.6619 .0338 .43301 -0.25 Mabsadd L
.6619 .0338 .43301 .25 Mabsadd L
.6619 .0338 0 .5 Mabsadd L s
.66667 .02724 0 .5 Mabsadd m
.66667 .02724 -0.43301 .25 Mabsadd L
.66667 .02724 -0.43301 -0.25 Mabsadd L
.66667 .02724 0 -0.5 Mabsadd L
.66667 .02724 .43301 -0.25 Mabsadd L
.66667 .02724 .43301 .25 Mabsadd L
.66667 .02724 0 .5 Mabsadd L s
.67143 .0214 0 .5 Mabsadd m
.67143 .0214 -0.43301 .25 Mabsadd L
.67143 .0214 -0.43301 -0.25 Mabsadd L
.67143 .0214 0 -0.5 Mabsadd L
.67143 .0214 .43301 -0.25 Mabsadd L
.67143 .0214 .43301 .25 Mabsadd L
.67143 .0214 0 .5 Mabsadd L s
.67619 .01627 0 .5 Mabsadd m
.67619 .01627 -0.43301 .25 Mabsadd L
.67619 .01627 -0.43301 -0.25 Mabsadd L
.67619 .01627 0 -0.5 Mabsadd L
.67619 .01627 .43301 -0.25 Mabsadd L
.67619 .01627 .43301 .25 Mabsadd L
.67619 .01627 0 .5 Mabsadd L s
.68095 .01187 0 .5 Mabsadd m
.68095 .01187 -0.43301 .25 Mabsadd L
.68095 .01187 -0.43301 -0.25 Mabsadd L
.68095 .01187 0 -0.5 Mabsadd L
.68095 .01187 .43301 -0.25 Mabsadd L
.68095 .01187 .43301 .25 Mabsadd L
.68095 .01187 0 .5 Mabsadd L s
.68571 .00818 0 .5 Mabsadd m
.68571 .00818 -0.43301 .25 Mabsadd L
.68571 .00818 -0.43301 -0.25 Mabsadd L
.68571 .00818 0 -0.5 Mabsadd L
.68571 .00818 .43301 -0.25 Mabsadd L
.68571 .00818 .43301 .25 Mabsadd L
.68571 .00818 0 .5 Mabsadd L s
.69048 .0052 0 .5 Mabsadd m
.69048 .0052 -0.43301 .25 Mabsadd L
.69048 .0052 -0.43301 -0.25 Mabsadd L
.69048 .0052 0 -0.5 Mabsadd L
.69048 .0052 .43301 -0.25 Mabsadd L
.69048 .0052 .43301 .25 Mabsadd L
.69048 .0052 0 .5 Mabsadd L s
.69524 .00291 0 .5 Mabsadd m
.69524 .00291 -0.43301 .25 Mabsadd L
.69524 .00291 -0.43301 -0.25 Mabsadd L
.69524 .00291 0 -0.5 Mabsadd L
.69524 .00291 .43301 -0.25 Mabsadd L
.69524 .00291 .43301 .25 Mabsadd L
.69524 .00291 0 .5 Mabsadd L s
.7 .00131 0 .5 Mabsadd m
.7 .00131 -0.43301 .25 Mabsadd L
.7 .00131 -0.43301 -0.25 Mabsadd L
.7 .00131 0 -0.5 Mabsadd L
.7 .00131 .43301 -0.25 Mabsadd L
.7 .00131 .43301 .25 Mabsadd L
.7 .00131 0 .5 Mabsadd L s
.70476 .00035 0 .5 Mabsadd m
.70476 .00035 -0.43301 .25 Mabsadd L
.70476 .00035 -0.43301 -0.25 Mabsadd L
.70476 .00035 0 -0.5 Mabsadd L
.70476 .00035 .43301 -0.25 Mabsadd L
.70476 .00035 .43301 .25 Mabsadd L
.70476 .00035 0 .5 Mabsadd L s
.70952 1e-005 0 .5 Mabsadd m
.70952 1e-005 -0.43301 .25 Mabsadd L
.70952 1e-005 -0.43301 -0.25 Mabsadd L
.70952 1e-005 0 -0.5 Mabsadd L
.70952 1e-005 .43301 -0.25 Mabsadd L
.70952 1e-005 .43301 .25 Mabsadd L
.70952 1e-005 0 .5 Mabsadd L s
.71429 .00027 0 .5 Mabsadd m
.71429 .00027 -0.43301 .25 Mabsadd L
.71429 .00027 -0.43301 -0.25 Mabsadd L
.71429 .00027 0 -0.5 Mabsadd L
.71429 .00027 .43301 -0.25 Mabsadd L
.71429 .00027 .43301 .25 Mabsadd L
.71429 .00027 0 .5 Mabsadd L s
.71905 .00108 0 .5 Mabsadd m
.71905 .00108 -0.43301 .25 Mabsadd L
.71905 .00108 -0.43301 -0.25 Mabsadd L
.71905 .00108 0 -0.5 Mabsadd L
.71905 .00108 .43301 -0.25 Mabsadd L
.71905 .00108 .43301 .25 Mabsadd L
.71905 .00108 0 .5 Mabsadd L s
.72381 .0024 0 .5 Mabsadd m
.72381 .0024 -0.43301 .25 Mabsadd L
.72381 .0024 -0.43301 -0.25 Mabsadd L
.72381 .0024 0 -0.5 Mabsadd L
.72381 .0024 .43301 -0.25 Mabsadd L
.72381 .0024 .43301 .25 Mabsadd L
.72381 .0024 0 .5 Mabsadd L s
.72857 .00419 0 .5 Mabsadd m
.72857 .00419 -0.43301 .25 Mabsadd L
.72857 .00419 -0.43301 -0.25 Mabsadd L
.72857 .00419 0 -0.5 Mabsadd L
.72857 .00419 .43301 -0.25 Mabsadd L
.72857 .00419 .43301 .25 Mabsadd L
.72857 .00419 0 .5 Mabsadd L s
.73333 .0064 0 .5 Mabsadd m
.73333 .0064 -0.43301 .25 Mabsadd L
.73333 .0064 -0.43301 -0.25 Mabsadd L
.73333 .0064 0 -0.5 Mabsadd L
.73333 .0064 .43301 -0.25 Mabsadd L
.73333 .0064 .43301 .25 Mabsadd L
.73333 .0064 0 .5 Mabsadd L s
.7381 .00898 0 .5 Mabsadd m
.7381 .00898 -0.43301 .25 Mabsadd L
.7381 .00898 -0.43301 -0.25 Mabsadd L
.7381 .00898 0 -0.5 Mabsadd L
.7381 .00898 .43301 -0.25 Mabsadd L
.7381 .00898 .43301 .25 Mabsadd L
.7381 .00898 0 .5 Mabsadd L s
.74286 .01189 0 .5 Mabsadd m
.74286 .01189 -0.43301 .25 Mabsadd L
.74286 .01189 -0.43301 -0.25 Mabsadd L
.74286 .01189 0 -0.5 Mabsadd L
.74286 .01189 .43301 -0.25 Mabsadd L
.74286 .01189 .43301 .25 Mabsadd L
.74286 .01189 0 .5 Mabsadd L s
.74762 .01507 0 .5 Mabsadd m
.74762 .01507 -0.43301 .25 Mabsadd L
.74762 .01507 -0.43301 -0.25 Mabsadd L
.74762 .01507 0 -0.5 Mabsadd L
.74762 .01507 .43301 -0.25 Mabsadd L
.74762 .01507 .43301 .25 Mabsadd L
.74762 .01507 0 .5 Mabsadd L s
.75238 .01847 0 .5 Mabsadd m
.75238 .01847 -0.43301 .25 Mabsadd L
.75238 .01847 -0.43301 -0.25 Mabsadd L
.75238 .01847 0 -0.5 Mabsadd L
.75238 .01847 .43301 -0.25 Mabsadd L
.75238 .01847 .43301 .25 Mabsadd L
.75238 .01847 0 .5 Mabsadd L s
.75714 .02204 0 .5 Mabsadd m
.75714 .02204 -0.43301 .25 Mabsadd L
.75714 .02204 -0.43301 -0.25 Mabsadd L
.75714 .02204 0 -0.5 Mabsadd L
.75714 .02204 .43301 -0.25 Mabsadd L
.75714 .02204 .43301 .25 Mabsadd L
.75714 .02204 0 .5 Mabsadd L s
.7619 .02572 0 .5 Mabsadd m
.7619 .02572 -0.43301 .25 Mabsadd L
.7619 .02572 -0.43301 -0.25 Mabsadd L
.7619 .02572 0 -0.5 Mabsadd L
.7619 .02572 .43301 -0.25 Mabsadd L
.7619 .02572 .43301 .25 Mabsadd L
.7619 .02572 0 .5 Mabsadd L s
.76667 .02947 0 .5 Mabsadd m
.76667 .02947 -0.43301 .25 Mabsadd L
.76667 .02947 -0.43301 -0.25 Mabsadd L
.76667 .02947 0 -0.5 Mabsadd L
.76667 .02947 .43301 -0.25 Mabsadd L
.76667 .02947 .43301 .25 Mabsadd L
.76667 .02947 0 .5 Mabsadd L s
.77143 .03322 0 .5 Mabsadd m
.77143 .03322 -0.43301 .25 Mabsadd L
.77143 .03322 -0.43301 -0.25 Mabsadd L
.77143 .03322 0 -0.5 Mabsadd L
.77143 .03322 .43301 -0.25 Mabsadd L
.77143 .03322 .43301 .25 Mabsadd L
.77143 .03322 0 .5 Mabsadd L s
.77619 .03694 0 .5 Mabsadd m
.77619 .03694 -0.43301 .25 Mabsadd L
.77619 .03694 -0.43301 -0.25 Mabsadd L
.77619 .03694 0 -0.5 Mabsadd L
.77619 .03694 .43301 -0.25 Mabsadd L
.77619 .03694 .43301 .25 Mabsadd L
.77619 .03694 0 .5 Mabsadd L s
.78095 .04057 0 .5 Mabsadd m
.78095 .04057 -0.43301 .25 Mabsadd L
.78095 .04057 -0.43301 -0.25 Mabsadd L
.78095 .04057 0 -0.5 Mabsadd L
.78095 .04057 .43301 -0.25 Mabsadd L
.78095 .04057 .43301 .25 Mabsadd L
.78095 .04057 0 .5 Mabsadd L s
.78571 .04407 0 .5 Mabsadd m
.78571 .04407 -0.43301 .25 Mabsadd L
.78571 .04407 -0.43301 -0.25 Mabsadd L
.78571 .04407 0 -0.5 Mabsadd L
.78571 .04407 .43301 -0.25 Mabsadd L
.78571 .04407 .43301 .25 Mabsadd L
.78571 .04407 0 .5 Mabsadd L s
.79048 .0474 0 .5 Mabsadd m
.79048 .0474 -0.43301 .25 Mabsadd L
.79048 .0474 -0.43301 -0.25 Mabsadd L
.79048 .0474 0 -0.5 Mabsadd L
.79048 .0474 .43301 -0.25 Mabsadd L
.79048 .0474 .43301 .25 Mabsadd L
.79048 .0474 0 .5 Mabsadd L s
.79524 .05051 0 .5 Mabsadd m
.79524 .05051 -0.43301 .25 Mabsadd L
.79524 .05051 -0.43301 -0.25 Mabsadd L
.79524 .05051 0 -0.5 Mabsadd L
.79524 .05051 .43301 -0.25 Mabsadd L
.79524 .05051 .43301 .25 Mabsadd L
.79524 .05051 0 .5 Mabsadd L s
.8 .05338 0 .5 Mabsadd m
.8 .05338 -0.43301 .25 Mabsadd L
.8 .05338 -0.43301 -0.25 Mabsadd L
.8 .05338 0 -0.5 Mabsadd L
.8 .05338 .43301 -0.25 Mabsadd L
.8 .05338 .43301 .25 Mabsadd L
.8 .05338 0 .5 Mabsadd L s
.80476 .05597 0 .5 Mabsadd m
.80476 .05597 -0.43301 .25 Mabsadd L
.80476 .05597 -0.43301 -0.25 Mabsadd L
.80476 .05597 0 -0.5 Mabsadd L
.80476 .05597 .43301 -0.25 Mabsadd L
.80476 .05597 .43301 .25 Mabsadd L
.80476 .05597 0 .5 Mabsadd L s
.80952 .05825 0 .5 Mabsadd m
.80952 .05825 -0.43301 .25 Mabsadd L
.80952 .05825 -0.43301 -0.25 Mabsadd L
.80952 .05825 0 -0.5 Mabsadd L
.80952 .05825 .43301 -0.25 Mabsadd L
.80952 .05825 .43301 .25 Mabsadd L
.80952 .05825 0 .5 Mabsadd L s
.81429 .0602 0 .5 Mabsadd m
.81429 .0602 -0.43301 .25 Mabsadd L
.81429 .0602 -0.43301 -0.25 Mabsadd L
.81429 .0602 0 -0.5 Mabsadd L
.81429 .0602 .43301 -0.25 Mabsadd L
.81429 .0602 .43301 .25 Mabsadd L
.81429 .0602 0 .5 Mabsadd L s
.81905 .06179 0 .5 Mabsadd m
.81905 .06179 -0.43301 .25 Mabsadd L
.81905 .06179 -0.43301 -0.25 Mabsadd L
.81905 .06179 0 -0.5 Mabsadd L
.81905 .06179 .43301 -0.25 Mabsadd L
.81905 .06179 .43301 .25 Mabsadd L
.81905 .06179 0 .5 Mabsadd L s
.82381 .06302 0 .5 Mabsadd m
.82381 .06302 -0.43301 .25 Mabsadd L
.82381 .06302 -0.43301 -0.25 Mabsadd L
.82381 .06302 0 -0.5 Mabsadd L
.82381 .06302 .43301 -0.25 Mabsadd L
.82381 .06302 .43301 .25 Mabsadd L
.82381 .06302 0 .5 Mabsadd L s
.82857 .06386 0 .5 Mabsadd m
.82857 .06386 -0.43301 .25 Mabsadd L
.82857 .06386 -0.43301 -0.25 Mabsadd L
.82857 .06386 0 -0.5 Mabsadd L
.82857 .06386 .43301 -0.25 Mabsadd L
.82857 .06386 .43301 .25 Mabsadd L
.82857 .06386 0 .5 Mabsadd L s
.83333 .06432 0 .5 Mabsadd m
.83333 .06432 -0.43301 .25 Mabsadd L
.83333 .06432 -0.43301 -0.25 Mabsadd L
.83333 .06432 0 -0.5 Mabsadd L
.83333 .06432 .43301 -0.25 Mabsadd L
.83333 .06432 .43301 .25 Mabsadd L
.83333 .06432 0 .5 Mabsadd L s
.8381 .06439 0 .5 Mabsadd m
.8381 .06439 -0.43301 .25 Mabsadd L
.8381 .06439 -0.43301 -0.25 Mabsadd L
.8381 .06439 0 -0.5 Mabsadd L
.8381 .06439 .43301 -0.25 Mabsadd L
.8381 .06439 .43301 .25 Mabsadd L
.8381 .06439 0 .5 Mabsadd L s
.84286 .06408 0 .5 Mabsadd m
.84286 .06408 -0.43301 .25 Mabsadd L
.84286 .06408 -0.43301 -0.25 Mabsadd L
.84286 .06408 0 -0.5 Mabsadd L
.84286 .06408 .43301 -0.25 Mabsadd L
.84286 .06408 .43301 .25 Mabsadd L
.84286 .06408 0 .5 Mabsadd L s
.84762 .06339 0 .5 Mabsadd m
.84762 .06339 -0.43301 .25 Mabsadd L
.84762 .06339 -0.43301 -0.25 Mabsadd L
.84762 .06339 0 -0.5 Mabsadd L
.84762 .06339 .43301 -0.25 Mabsadd L
.84762 .06339 .43301 .25 Mabsadd L
.84762 .06339 0 .5 Mabsadd L s
.85238 .06233 0 .5 Mabsadd m
.85238 .06233 -0.43301 .25 Mabsadd L
.85238 .06233 -0.43301 -0.25 Mabsadd L
.85238 .06233 0 -0.5 Mabsadd L
.85238 .06233 .43301 -0.25 Mabsadd L
.85238 .06233 .43301 .25 Mabsadd L
.85238 .06233 0 .5 Mabsadd L s
.85714 .06091 0 .5 Mabsadd m
.85714 .06091 -0.43301 .25 Mabsadd L
.85714 .06091 -0.43301 -0.25 Mabsadd L
.85714 .06091 0 -0.5 Mabsadd L
.85714 .06091 .43301 -0.25 Mabsadd L
.85714 .06091 .43301 .25 Mabsadd L
.85714 .06091 0 .5 Mabsadd L s
.8619 .05917 0 .5 Mabsadd m
.8619 .05917 -0.43301 .25 Mabsadd L
.8619 .05917 -0.43301 -0.25 Mabsadd L
.8619 .05917 0 -0.5 Mabsadd L
.8619 .05917 .43301 -0.25 Mabsadd L
.8619 .05917 .43301 .25 Mabsadd L
.8619 .05917 0 .5 Mabsadd L s
.86667 .05711 0 .5 Mabsadd m
.86667 .05711 -0.43301 .25 Mabsadd L
.86667 .05711 -0.43301 -0.25 Mabsadd L
.86667 .05711 0 -0.5 Mabsadd L
.86667 .05711 .43301 -0.25 Mabsadd L
.86667 .05711 .43301 .25 Mabsadd L
.86667 .05711 0 .5 Mabsadd L s
.87143 .05476 0 .5 Mabsadd m
.87143 .05476 -0.43301 .25 Mabsadd L
.87143 .05476 -0.43301 -0.25 Mabsadd L
.87143 .05476 0 -0.5 Mabsadd L
.87143 .05476 .43301 -0.25 Mabsadd L
.87143 .05476 .43301 .25 Mabsadd L
.87143 .05476 0 .5 Mabsadd L s
.87619 .05215 0 .5 Mabsadd m
.87619 .05215 -0.43301 .25 Mabsadd L
.87619 .05215 -0.43301 -0.25 Mabsadd L
.87619 .05215 0 -0.5 Mabsadd L
.87619 .05215 .43301 -0.25 Mabsadd L
.87619 .05215 .43301 .25 Mabsadd L
.87619 .05215 0 .5 Mabsadd L s
.88095 .04932 0 .5 Mabsadd m
.88095 .04932 -0.43301 .25 Mabsadd L
.88095 .04932 -0.43301 -0.25 Mabsadd L
.88095 .04932 0 -0.5 Mabsadd L
.88095 .04932 .43301 -0.25 Mabsadd L
.88095 .04932 .43301 .25 Mabsadd L
.88095 .04932 0 .5 Mabsadd L s
.88571 .0463 0 .5 Mabsadd m
.88571 .0463 -0.43301 .25 Mabsadd L
.88571 .0463 -0.43301 -0.25 Mabsadd L
.88571 .0463 0 -0.5 Mabsadd L
.88571 .0463 .43301 -0.25 Mabsadd L
.88571 .0463 .43301 .25 Mabsadd L
.88571 .0463 0 .5 Mabsadd L s
.89048 .04311 0 .5 Mabsadd m
.89048 .04311 -0.43301 .25 Mabsadd L
.89048 .04311 -0.43301 -0.25 Mabsadd L
.89048 .04311 0 -0.5 Mabsadd L
.89048 .04311 .43301 -0.25 Mabsadd L
.89048 .04311 .43301 .25 Mabsadd L
.89048 .04311 0 .5 Mabsadd L s
.89524 .03981 0 .5 Mabsadd m
.89524 .03981 -0.43301 .25 Mabsadd L
.89524 .03981 -0.43301 -0.25 Mabsadd L
.89524 .03981 0 -0.5 Mabsadd L
.89524 .03981 .43301 -0.25 Mabsadd L
.89524 .03981 .43301 .25 Mabsadd L
.89524 .03981 0 .5 Mabsadd L s
.9 .03642 0 .5 Mabsadd m
.9 .03642 -0.43301 .25 Mabsadd L
.9 .03642 -0.43301 -0.25 Mabsadd L
.9 .03642 0 -0.5 Mabsadd L
.9 .03642 .43301 -0.25 Mabsadd L
.9 .03642 .43301 .25 Mabsadd L
.9 .03642 0 .5 Mabsadd L s
.90476 .03299 0 .5 Mabsadd m
.90476 .03299 -0.43301 .25 Mabsadd L
.90476 .03299 -0.43301 -0.25 Mabsadd L
.90476 .03299 0 -0.5 Mabsadd L
.90476 .03299 .43301 -0.25 Mabsadd L
.90476 .03299 .43301 .25 Mabsadd L
.90476 .03299 0 .5 Mabsadd L s
.90952 .02955 0 .5 Mabsadd m
.90952 .02955 -0.43301 .25 Mabsadd L
.90952 .02955 -0.43301 -0.25 Mabsadd L
.90952 .02955 0 -0.5 Mabsadd L
.90952 .02955 .43301 -0.25 Mabsadd L
.90952 .02955 .43301 .25 Mabsadd L
.90952 .02955 0 .5 Mabsadd L s
.91429 .02615 0 .5 Mabsadd m
.91429 .02615 -0.43301 .25 Mabsadd L
.91429 .02615 -0.43301 -0.25 Mabsadd L
.91429 .02615 0 -0.5 Mabsadd L
.91429 .02615 .43301 -0.25 Mabsadd L
.91429 .02615 .43301 .25 Mabsadd L
.91429 .02615 0 .5 Mabsadd L s
.91905 .02281 0 .5 Mabsadd m
.91905 .02281 -0.43301 .25 Mabsadd L
.91905 .02281 -0.43301 -0.25 Mabsadd L
.91905 .02281 0 -0.5 Mabsadd L
.91905 .02281 .43301 -0.25 Mabsadd L
.91905 .02281 .43301 .25 Mabsadd L
.91905 .02281 0 .5 Mabsadd L s
.92381 .01959 0 .5 Mabsadd m
.92381 .01959 -0.43301 .25 Mabsadd L
.92381 .01959 -0.43301 -0.25 Mabsadd L
.92381 .01959 0 -0.5 Mabsadd L
.92381 .01959 .43301 -0.25 Mabsadd L
.92381 .01959 .43301 .25 Mabsadd L
.92381 .01959 0 .5 Mabsadd L s
.92857 .01651 0 .5 Mabsadd m
.92857 .01651 -0.43301 .25 Mabsadd L
.92857 .01651 -0.43301 -0.25 Mabsadd L
.92857 .01651 0 -0.5 Mabsadd L
.92857 .01651 .43301 -0.25 Mabsadd L
.92857 .01651 .43301 .25 Mabsadd L
.92857 .01651 0 .5 Mabsadd L s
.93333 .01362 0 .5 Mabsadd m
.93333 .01362 -0.43301 .25 Mabsadd L
.93333 .01362 -0.43301 -0.25 Mabsadd L
.93333 .01362 0 -0.5 Mabsadd L
.93333 .01362 .43301 -0.25 Mabsadd L
.93333 .01362 .43301 .25 Mabsadd L
.93333 .01362 0 .5 Mabsadd L s
.9381 .01093 0 .5 Mabsadd m
.9381 .01093 -0.43301 .25 Mabsadd L
.9381 .01093 -0.43301 -0.25 Mabsadd L
.9381 .01093 0 -0.5 Mabsadd L
.9381 .01093 .43301 -0.25 Mabsadd L
.9381 .01093 .43301 .25 Mabsadd L
.9381 .01093 0 .5 Mabsadd L s
.94286 .00849 0 .5 Mabsadd m
.94286 .00849 -0.43301 .25 Mabsadd L
.94286 .00849 -0.43301 -0.25 Mabsadd L
.94286 .00849 0 -0.5 Mabsadd L
.94286 .00849 .43301 -0.25 Mabsadd L
.94286 .00849 .43301 .25 Mabsadd L
.94286 .00849 0 .5 Mabsadd L s
.94762 .00631 0 .5 Mabsadd m
.94762 .00631 -0.43301 .25 Mabsadd L
.94762 .00631 -0.43301 -0.25 Mabsadd L
.94762 .00631 0 -0.5 Mabsadd L
.94762 .00631 .43301 -0.25 Mabsadd L
.94762 .00631 .43301 .25 Mabsadd L
.94762 .00631 0 .5 Mabsadd L s
.95238 .00443 0 .5 Mabsadd m
.95238 .00443 -0.43301 .25 Mabsadd L
.95238 .00443 -0.43301 -0.25 Mabsadd L
.95238 .00443 0 -0.5 Mabsadd L
.95238 .00443 .43301 -0.25 Mabsadd L
.95238 .00443 .43301 .25 Mabsadd L
.95238 .00443 0 .5 Mabsadd L s
.95714 .00286 0 .5 Mabsadd m
.95714 .00286 -0.43301 .25 Mabsadd L
.95714 .00286 -0.43301 -0.25 Mabsadd L
.95714 .00286 0 -0.5 Mabsadd L
.95714 .00286 .43301 -0.25 Mabsadd L
.95714 .00286 .43301 .25 Mabsadd L
.95714 .00286 0 .5 Mabsadd L s
.9619 .00162 0 .5 Mabsadd m
.9619 .00162 -0.43301 .25 Mabsadd L
.9619 .00162 -0.43301 -0.25 Mabsadd L
.9619 .00162 0 -0.5 Mabsadd L
.9619 .00162 .43301 -0.25 Mabsadd L
.9619 .00162 .43301 .25 Mabsadd L
.9619 .00162 0 .5 Mabsadd L s
.96667 .00072 0 .5 Mabsadd m
.96667 .00072 -0.43301 .25 Mabsadd L
.96667 .00072 -0.43301 -0.25 Mabsadd L
.96667 .00072 0 -0.5 Mabsadd L
.96667 .00072 .43301 -0.25 Mabsadd L
.96667 .00072 .43301 .25 Mabsadd L
.96667 .00072 0 .5 Mabsadd L s
.97143 .00018 0 .5 Mabsadd m
.97143 .00018 -0.43301 .25 Mabsadd L
.97143 .00018 -0.43301 -0.25 Mabsadd L
.97143 .00018 0 -0.5 Mabsadd L
.97143 .00018 .43301 -0.25 Mabsadd L
.97143 .00018 .43301 .25 Mabsadd L
.97143 .00018 0 .5 Mabsadd L s
.97619 0 0 .5 Mabsadd m
.97619 0 -0.43301 .25 Mabsadd L
.97619 0 -0.43301 -0.25 Mabsadd L
.97619 0 0 -0.5 Mabsadd L
.97619 0 .43301 -0.25 Mabsadd L
.97619 0 .43301 .25 Mabsadd L
.97619 0 0 .5 Mabsadd L s
% End of Graphics
MathPictureEnd

%%PSTrailer
grestore

pp_save restore

end
%%Trailer
%%EOF



==> sigma_total.dat <==
%!PS-Adobe-2.0 EPSF-1.2
%%BoundingBox: 91 3 322 146
%%HiResBoundingBox: 91.5625 3.1875 321.938 145.5
%%Creator: (Mathematica 5.2 for Microsoft Windows)
%%CreationDate: (Wednesday, March 11, 2009) (1:01:01)
%%Title: Clipboard
%%DocumentNeededResources: font Courier
%%+ font Times-Roman
%%DocumentSuppliedResources: font Mathematica2
%%+ font Mathematica1
%%DocumentNeededFonts: Courier
%%+ Times-Roman
%%DocumentSuppliedFonts: Mathematica2
%%+ Mathematica1
%%DocumentFonts: Courier
%%+ Times-Roman
%%+ Mathematica2
%%+ Mathematica1
%%EndComments
0 148.688 translate 1 -1 scale 150 dict begin /Mfixwid true def
/Mrot 0 def /Mpstart {
    MathPictureStart
} bind def /Mpend {
    MathPictureEnd
} bind def /Mscale {
    0 1 0 1
    5 -1 roll
    MathScale
} bind def /Plain  /Courier findfont def /Bold   /Courier-Bold
findfont def /Italic /Courier-Oblique findfont def /MathPictureStart
{
    /Mimatrix
     matrix currentmatrix
    def
    gsave
    newpath
    Mleft
    Mbottom
    translate
    /Mtmatrix
    matrix currentmatrix
    def
    Plain
    Mfontsize scalefont
    setfont
    0 setgray
    0 setlinewidth
} bind def /MathPictureEnd {
    grestore
} bind def /MathSubStart {
         Momatrix
        Mgmatrix Mtmatrix
        Mleft Mbottom
        Mwidth Mheight
        9 -2 roll
        moveto
        Mtmatrix setmatrix
        currentpoint
        Mgmatrix setmatrix
        11 -2 roll
        moveto
        Mtmatrix setmatrix
        currentpoint
        2 copy translate
        /Mtmatrix matrix currentmatrix def
        /Mleft 0 def
        /Mbottom 0 def
        3 -1 roll
        exch sub
        /Mheight exch def
        sub
        /Mwidth exch def
} bind def /MathSubEnd {
        /Mheight exch def
        /Mwidth exch def
        /Mbottom exch def
        /Mleft exch def
        /Mtmatrix exch def
        dup setmatrix
        /Mgmatrix exch def
          /Momatrix exch def
} bind def /Mdot {
    moveto
    0 0 rlineto
    stroke
} bind def /Mtetra {
    moveto
    lineto
    lineto
    lineto
    fill
} bind def /Metetra {
    moveto
    lineto
    lineto
    lineto
    closepath
    gsave
    fill
    grestore
    0 setgray
    stroke
} bind def /Mistroke {
    flattenpath
    0 0 0
    {
    4 2 roll
    pop pop
    }
    {
    4 -1 roll
    2 index
    sub dup mul
    4 -1 roll
    2 index
    sub dup mul
    add sqrt
    4 -1 roll
    add
    3 1 roll
    }
    {
    stop
    }
    {
    stop
    }
    pathforall
    pop pop
    currentpoint
    stroke
    moveto
    currentdash
    3 -1 roll
    add
    setdash
} bind def /Mfstroke {
    stroke
    currentdash
    pop 0
    setdash
} bind def /Mrotsboxa {
    gsave
    dup
    /Mrot
    exch def
    Mrotcheck
    Mtmatrix
    dup
    setmatrix
    7 1 roll
    4 index
    4 index
    translate
    rotate
    3 index
    -1 mul
    3 index
    -1 mul
    translate
    /Mtmatrix
    matrix
    currentmatrix
    def
    grestore
    Msboxa
    3  -1 roll
    /Mtmatrix
    exch def
    /Mrot
    0 def
} bind def /Msboxa {
    newpath
    5 -1 roll
    Mvboxa
    pop
    Mboxout
    6 -1 roll
    5 -1 roll
    4 -1 roll
    Msboxa1
    5 -3 roll
    Msboxa1
    Mboxrot
    [
    7 -2 roll
    2 copy
    [
    3 1 roll
    10 -1 roll
    9 -1 roll
    ]
    6 1 roll
    5 -2 roll
    ]
} bind def /Msboxa1 {
    sub
    2 div
    dup
    2 index
    1 add
    mul
    3 -1 roll
    -1 add
    3 -1 roll
    mul
} bind def /Mvboxa {
    Mfixwid
    {
    Mvboxa1
    }
    {
    dup
    Mwidthcal
    0 exch
    {
    add
    }
    forall
    exch
    Mvboxa1
    4 index
    7 -1 roll
    add
    4 -1 roll
    pop
    3 1 roll
    }
    ifelse
} bind def /Mvboxa1 {
    gsave
    newpath
    [ true
    3 -1 roll
    {
    Mbbox
    5 -1 roll
    {
    0
    5 1 roll
    }
    {
    7 -1 roll
    exch sub
    (m) stringwidth pop
    .3 mul
    sub
    7 1 roll
    6 -1 roll
    4 -1 roll
    Mmin
    3 -1 roll
    5 index
    add
    5 -1 roll
    4 -1 roll
    Mmax
    4 -1 roll
    }
    ifelse
    false
    }
    forall
    { stop } if
    counttomark
    1 add
    4 roll
    ]
    grestore
} bind def /Mbbox {
    0 0 moveto
    false charpath
    flattenpath
    pathbbox
    newpath
} bind def /Mmin {
    2 copy
    gt
    { exch } if
    pop
} bind def /Mmax {
    2 copy
    lt
    { exch } if
    pop
} bind def /Mrotshowa {
    dup
    /Mrot
    exch def
    Mrotcheck
    Mtmatrix
    dup
    setmatrix
    7 1 roll
    4 index
    4 index
    translate
    rotate
    3 index
    -1 mul
    3 index
    -1 mul
    translate
    /Mtmatrix
    matrix
    currentmatrix
    def
    Mgmatrix setmatrix
    Mshowa
    /Mtmatrix
    exch def
    /Mrot 0 def
} bind def /Mshowa {
    4 -2 roll
    moveto
    2 index
    Mtmatrix setmatrix
    Mvboxa
    7 1 roll
    Mboxout
    6 -1 roll
    5 -1 roll
    4 -1 roll
    Mshowa1
    4 1 roll
    Mshowa1
    rmoveto
    currentpoint
    Mfixwid
    {
    Mshowax
    }
    {
    Mshoway
    }
    ifelse
    pop pop pop pop
    Mgmatrix setmatrix
} bind def /Mshowax {
    0 1
        4 index length
        -1 add
        {
        2 index
        4 index
        2 index
        get
        3 index
        add
        moveto
        4 index
        exch get
        show
        } for
} bind def /Mshoway {
        3 index
        Mwidthcal
        5 1 roll
    0 1
    4 index length
    -1 add
    {
    2 index
    4 index
    2 index
    get
    3 index
    add
    moveto
    4 index
    exch get
    [
    6 index
    aload
    length
    2 add
    -1 roll
    {
    pop
    Strform
    stringwidth
    pop
    neg
    exch
    add
    0 rmoveto
    }
    exch
    kshow
    cleartomark
    } for
    pop
} bind def /Mwidthcal {
    [
    exch
    {
    Mwidthcal1
    }
    forall
    ]
    [
    exch
    dup
    Maxlen
    -1 add
    0 1
    3 -1 roll
    {
    [
    exch
    2 index
    {
    1 index
    Mget
    exch
    }
    forall
    pop
    Maxget
    exch
    }
    for
    pop
    ]
    Mreva
} bind def /Mreva  {
    [
    exch
    aload
    length
    -1 1
    {1 roll}
    for
    ]
} bind def /Mget   {
    1 index
    length
    -1 add
    1 index
    ge
    {
    get
    }
    {
    pop pop
    0
    }
    ifelse
} bind def /Maxlen {
    [
    exch
    {
    length
    }
    forall
    Maxget
} bind def /Maxget {
    counttomark
    -1 add
    1 1
    3 -1 roll
    {
    pop
    Mmax
    }
    for
    exch
    pop
} bind def /Mwidthcal1 {
    [
    exch
    {
    Strform
    stringwidth
    pop
    }
    forall
    ]
} bind def /Strform {
    /tem (x) def
    tem 0
    3 -1 roll
    put
    tem
} bind def /Mshowa1 {
    2 copy
    add
    4 1 roll
    sub
    mul
    sub
    -2 div
} bind def /MathScale {
    Mwidth
    Mheight
    Mlp
    translate
    scale
    /yscale exch def
    /ybias exch def
    /xscale exch def
    /xbias exch def
    /Momatrix
    xscale yscale matrix scale
    xbias ybias matrix translate
    matrix concatmatrix def
    /Mgmatrix
    matrix currentmatrix
    def
} bind def /Mlp {
    3 copy
    Mlpfirst
    {
    Mnodistort
    {
    Mmin
    dup
    } if
    4 index
    2 index
    2 index
    Mlprun
    11 index
    11 -1 roll
    10 -4 roll
    Mlp1
    8 index
    9 -5 roll
    Mlp1
    4 -1 roll
    and
    { exit } if
    3 -1 roll
    pop pop
    } loop
    exch
    3 1 roll
    7 -3 roll
    pop pop pop
} bind def /Mlpfirst {
    3 -1 roll
    dup length
    2 copy
    -2 add
    get
    aload
    pop pop pop
    4 -2 roll
    -1 add
    get
    aload
    pop pop pop
    6 -1 roll
    3 -1 roll
    5 -1 roll
    sub
    dup /MsaveAx exch def
    div
    4 1 roll
    exch sub
    dup /MsaveAy exch def
    div
} bind def /Mlprun {
    2 copy
    4 index
    0 get
    dup
    4 1 roll
    Mlprun1
    3 copy
    8 -2 roll
    9 -1 roll
    {
    3 copy
    Mlprun1
    3 copy
    11 -3 roll
    /gt Mlpminmax
    8 3 roll
    11 -3 roll
    /lt Mlpminmax
    8 3 roll
    } forall
    pop pop pop pop
    3 1 roll
    pop pop
    aload pop
    5 -1 roll
    aload pop
    exch
    6 -1 roll
    Mlprun2
    8 2 roll
    4 -1 roll
    Mlprun2
    6 2 roll
    3 -1 roll
    Mlprun2
    4 2 roll
    exch
    Mlprun2
    6 2 roll
} bind def /Mlprun1 {
    aload pop
    exch
    6 -1 roll
    5 -1 roll
    mul add
    4 -2 roll
    mul
    3 -1 roll
    add
} bind def /Mlprun2 {
    2 copy
    add 2 div
    3 1 roll
    exch sub
} bind def /Mlpminmax {
    cvx
    2 index
    6 index
    2 index
    exec
    {
    7 -3 roll
    4 -1 roll
    } if
    1 index
    5 index
    3 -1 roll
    exec
    {
    4 1 roll
    pop
    5 -1 roll
    aload
    pop pop
    4 -1 roll
    aload pop
    [
    8 -2 roll
    pop
    5 -2 roll
    pop
    6 -2 roll
    pop
    5 -1 roll
    ]
    4 1 roll
    pop
    }
    {
    pop pop pop
    } ifelse
} bind def /Mlp1 {
    5 index
    3 index sub
    5 index
    2 index mul
    1 index
    le
    1 index
    0 le
    or
    dup
    not
    {
    1 index
    3 index div
    .99999 mul
    8 -1 roll
    pop
    7 1 roll
    }
    if
    8 -1 roll
    2 div
    7 -2 roll
    pop sub
    5 index
    6 -3 roll
    pop pop
    mul sub
    exch
} bind def /intop 0 def /inrht 0 def /inflag 0 def /outflag 0 def
/xadrht 0 def /xadlft 0 def /yadtop 0 def /yadbot 0 def /Minner {
    outflag
    1
    eq
    {
    /outflag 0 def
    /intop 0 def
    /inrht 0 def
    } if
    5 index
    gsave
    Mtmatrix setmatrix
    Mvboxa pop
    grestore
    3 -1 roll
    pop
    dup
    intop
    gt
    {
    /intop
    exch def
    }
    { pop }
    ifelse
    dup
    inrht
    gt
    {
    /inrht
    exch def
    }
    { pop }
    ifelse
    pop
    /inflag
    1 def
} bind def /Mouter {
    /xadrht 0 def
    /xadlft 0 def
    /yadtop 0 def
    /yadbot 0 def
    inflag
    1 eq
    {
    dup
    0 lt
    {
    dup
    intop
    mul
    neg
    /yadtop
    exch def
    } if
    dup
    0 gt
    {
    dup
    intop
    mul
    /yadbot
    exch def
    }
    if
    pop
    dup
    0 lt
    {
    dup
    inrht
    mul
    neg
    /xadrht
    exch def
    } if
    dup
    0 gt
    {
    dup
    inrht
    mul
    /xadlft
    exch def
    } if
    pop
    /outflag 1 def
    }
    { pop pop}
    ifelse
    /inflag 0 def
    /inrht 0 def
    /intop 0 def
} bind def /Mboxout {
    outflag
    1
    eq
    {
    4 -1
    roll
    xadlft
    leadjust
    add
    sub
    4 1 roll
    3 -1
    roll
    yadbot
    leadjust
    add
    sub
    3 1
    roll
    exch
    xadrht
    leadjust
    add
    add
    exch
    yadtop
    leadjust
    add
    add
    /outflag 0 def
    /xadlft 0 def
    /yadbot 0 def
    /xadrht 0 def
    /yadtop 0 def
    } if
} bind def /leadjust {
    (m) stringwidth pop
    .5 mul
} bind def /Mrotcheck {
    dup
    90
    eq
    {
    yadbot
    /yadbot
    xadrht
    def
    /xadrht
    yadtop
    def
    /yadtop
    xadlft
    def
    /xadlft
    exch
    def
    }
    if
    dup
    cos
    1 index
    sin
    Checkaux
    dup
    cos
    1 index
    sin neg
    exch
    Checkaux
    3 1 roll
    pop pop
} bind def /Checkaux {
    4 index
    exch
    4 index
    mul
    3 1 roll
    mul add
    4 1 roll
} bind def /Mboxrot {
    Mrot
    90 eq
    {
    brotaux
    4 2
    roll
    }
    if
    Mrot
    180 eq
    {
    4 2
        roll
    brotaux
    4 2
    roll
    brotaux
    }
    if
    Mrot
    270 eq
    {
    4 2
    roll
    brotaux
    }
    if
} bind def /brotaux {
    neg
    exch
    neg
} bind def /Mabsproc {
        0
        matrix defaultmatrix
        dtransform idtransform
        dup mul exch
        dup mul
        add sqrt
} bind def /Mabswid {
        Mabsproc
        setlinewidth
} bind def /Mabsdash {
        exch
        [
        exch
        {
        Mabsproc
        }
        forall
        ]
        exch
        setdash
} bind def /MBeginOrig { Momatrix concat} bind def /MEndOrig {
Mgmatrix setmatrix} bind def /sampledsound where { pop} {
/sampledsound { exch pop exch 5 1 roll mul 4 idiv mul 2 idiv exch
pop exch /Mtempproc exch def { Mtempproc pop } repeat } bind def }
ifelse

/MFill {
    0 0         moveto
    Mwidth 0    lineto
    Mwidth Mheight  lineto
    0 Mheight   lineto
    fill
} bind def

/MPlotRegion {
    3 index
    Mwidth mul
    2 index
    Mheight mul
    translate
    exch sub
    Mheight mul
    /Mheight
    exch def
    exch sub
    Mwidth mul
    /Mwidth
    exch def
} bind def

/Mcharproc {
    currentfile
    (x)
    readhexstring
    pop
    0 get
    exch
    div
} bind def

/Mshadeproc {
    dup
    3 1
    roll
    {
    dup
    Mcharproc
    3 1
    roll
    } repeat
    1 eq
    {
    setgray
    }
    {
    3 eq
    {
    setrgbcolor
    }
    {
    setcmykcolor
    } ifelse
    } ifelse
} bind def

/Mrectproc {
    3 index
    2 index
    moveto
    2 index
    3 -1
    roll
    lineto
    dup
    3 1
    roll
    lineto
    lineto
    fill
} bind def

/_Mcolorimage {
    7 1
    roll
    pop
    pop
    matrix
    invertmatrix
    concat
    2 exch exp
    1 sub
    3 1 roll
    1 1
    2 index
    {
    1 1
    4 index
    {
    dup
    1 sub
    exch
    2 index
    dup
    1 sub
    exch
    7 index
    9 index
    Mshadeproc
    Mrectproc
    } for
    pop
    } for
    pop pop pop pop
} bind def

/_Mimage {
    pop
    matrix
    invertmatrix
    concat
    2 exch exp
    1 sub
    3 1 roll
    1 1
    2 index
    {
    1 1
    4 index
    {
    dup
    1 sub
    exch
    2 index
    dup
    1 sub
    exch
    7 index
    Mcharproc
    setgray
    Mrectproc
    } for
    pop
    } for
    pop pop pop
} bind def

/Mimage {
    4 index
    4 index
    mul 1600 gt
    { image }
    { _Mimage }
    ifelse
} def

/Mcolorimage {
    6 index
    6 index
    mul 1600 gt
    { colorimage }
    { _Mcolorimage }
    ifelse
} def

/g { setgray} bind def /k { setcmykcolor} bind def /p { gsave} bind
def /r { setrgbcolor} bind def /w { setlinewidth} bind def /C {
curveto} bind def /F { fill} bind def /L { lineto} bind def /rL {
rlineto} bind def /P { grestore} bind def /s { stroke} bind def /S {
show} bind def /N {currentpoint 3 -1 roll show moveto} bind def /Msf
{ findfont exch scalefont [1 0 0 -1 0 0 ] makefont setfont} bind def
/m { moveto} bind def /Mr { rmoveto} bind def /Mx {currentpoint exch
pop moveto} bind def /My {currentpoint pop exch moveto} bind def /X
{0 rmoveto} bind def /Y {0 exch rmoveto} bind def
%%BeginResource: font Mathematica1
%%BeginFont: Mathematica1
%!PS-AdobeFont-1.0: Mathematica1 001.000
%%CreationDate: 8/26/01 at 4:07 PM
%%VMusage: 1024 31527
% Mathematica typeface design by Andre Kuzniarek, with Gregg Snyder and Stephen Wolfram. Copyright \(c\) 1996-2001 Wolfram Research, Inc. [http://www.wolfram.com]. All rights reserved. [Font version 2.00]
% ADL: 800 200 0
%%EndComments
FontDirectory/Mathematica1 known{/Mathematica1 findfont dup/UniqueID
known{dup /UniqueID get 5095641 eq exch/FontType get 1 eq and}{pop
false}ifelse {save true}{false}ifelse}{false}ifelse 20 dict begin
/FontInfo 16 dict dup begin
  /version (001.000) readonly def
  /FullName (Mathematica1) readonly def
  /FamilyName (Mathematica1) readonly def
  /Weight (Medium) readonly def
  /ItalicAngle 0 def
  /isFixedPitch false def
  /UnderlinePosition -133 def
  /UnderlineThickness 20 def
  /Notice (Mathematica typeface design by Andre Kuzniarek, with Gregg Snyder and Stephen Wolfram. Copyright \(c\) 1996-2001 Wolfram Research, Inc. [http://www.wolfram.com]. All rights reserved. [Font version 2.00]) readonly def
  /em 1000 def
  /ascent 800 def
  /descent 200 def
end readonly def /FontName /Mathematica1 def /Encoding 256 array dup
0/NUL put dup 1/Eth put dup 2/eth put dup 3/Lslash put dup 4/lslash
put dup 5/Scaron put dup 6/scaron put dup 7/Yacute put dup 8/yacute
put dup 9/HT put dup 10/LF put dup 11/Thorn put dup 12/thorn put dup
13/CR put dup 14/Zcaron put dup 15/zcaron put dup 16/DLE put dup
17/DC1 put dup 18/DC2 put dup 19/DC3 put dup 20/DC4 put dup
21/onehalf put dup 22/onequarter put dup 23/onesuperior put dup
24/threequarters put dup 25/threesuperior put dup 26/twosuperior put
dup 27/brokenbar put dup 28/minus put dup 29/multiply put dup 30/RS
put dup 31/US put dup 32/Space put dup 33/Exclamation put dup
34/ForAll put dup 35/NumberSign put dup 36/Exists put dup 37/Percent
put dup 38/Ampersand put dup 39/SmallMember put dup 40/LParen put
dup 41/RParen put dup 42/Star put dup 43/Plus put dup 44/Comma put
dup 45/Minus put dup 46/Period put dup 47/Slash put dup 48/Zero put
dup 49/One put dup 50/Two put dup 51/Three put dup 52/Four put dup
53/Five put dup 54/Six put dup 55/Seven put dup 56/Eight put dup
57/Nine put dup 58/Colon put dup 59/SemiColon put dup 60/Less put
dup 61/Equal put dup 62/Greater put dup 63/Question put dup
64/TildeFullEqual put dup 65/CapAlpha put dup 66/CapBeta put dup
67/CapChi put dup 68/CapDelta put dup 69/CapEpsilon put dup
70/CapPhi put dup 71/CapGamma put dup 72/CapEta put dup 73/CapIota
put dup 74/CurlyTheta put dup 75/CapKappa put dup 76/CapLambda put
dup 77/CapMu put dup 78/CapNu put dup 79/CapOmicron put dup 80/CapPi
put dup 81/CapTheta put dup 82/CapRho put dup 83/CapSigma put dup
84/CapTau put dup 85/CapUpsilon put dup 86/FinalSigma put dup
87/CapOmega put dup 88/CapXi put dup 89/CapPsi put dup 90/CapZeta
put dup 91/LBracket put dup 92/Therefore put dup 93/RBracket put dup
94/Perpendicular put dup 95/Underbar put dup 96/Hat put dup 97/Alpha
put dup 98/Beta put dup 99/Chi put dup 100/Delta put dup 101/Epsilon
put dup 102/Phi put dup 103/Gamma put dup 104/Eta put dup 105/Iota
put dup 106/CurlyPhi put dup 107/Kappa put dup 108/Lambda put dup
109/Mu put dup 110/Nu put dup 111/Omicron put dup 112/Pi put dup
113/Theta put dup 114/Rho put dup 115/Sigma put dup 116/Tau put dup
117/Upsilon put dup 118/CurlyPi put dup 119/Omega put dup 120/Xi put
dup 121/Psi put dup 122/Zeta put dup 123/LBrace put dup 124/VertBar
put dup 125/RBrace put dup 126/Tilde put dup 127/DEL put dup
128/FractionBarExt put dup 129/EscapeChar put dup
130/SelectPlaceholder put dup 131/Placeholder put dup
132/Continuation put dup 133/Skeleton put dup 134/LSkeleton put dup
135/RSkeleton put dup 136/Spacer put dup 137/Cross put dup
138/DblEqual put dup 139/Grave put dup 140/Acute put dup
141/DoubleAcute put dup 142/OverTilde put dup 143/OverBar put dup
144/DblUpDownArrow put dup 145/DblUpExtens1 put dup
146/DblLongLArrow put dup 147/DblExtens put dup 148/DblLongRArrow
put dup 149/DblLRArrow2 put dup 150/DblLongLRArrow put dup
151/UpDownArrow put dup 152/LongLArrow put dup 153/LongRArrow put
dup 154/LongLRArrow put dup 155/ColonEqual put dup 156/Diamond2 put
dup 157/NotSquareSprsetEqual put dup 158/AtSign put dup
159/Solidmedsqr put dup 160/OverDot put dup 161/CurlyCapUpsilon put
dup 162/Prime put dup 163/LessEqual put dup 164/Fraction put dup
165/Infinity put dup 166/RuleDelayed put dup 167/ClubSuit put dup
168/DiamondSuit put dup 169/HeartSuit put dup 170/SpadeSuit put dup
171/LRArrow put dup 172/LArrow put dup 173/UpArrow put dup
174/RArrow put dup 175/DownArrow put dup 176/Degree put dup
177/PlusMinus put dup 178/DoublePrime put dup 179/GreaterEqual put
dup 180/Multiply put dup 181/Proportional put dup 182/PartialDiff
put dup 183/Bullet put dup 184/Divide put dup 185/NotEqual put dup
186/Equivalence put dup 187/Approxequal put dup 188/Ellipsis put dup
189/ArrowVertEx put dup 190/ArrowHorizEx put dup 191/CarriageReturn
put dup 192/Aleph put dup 193/IFraktur put dup 194/RFraktur put dup
195/Weierstrass put dup 196/CircleMultiply put dup 197/CirclePlus
put dup 198/EmptySet put dup 199/Union put dup 200/Intersection put
dup 201/ProperSuperset put dup 202/NbSpace put dup 203/NotSubset put
dup 204/ProperSubset put dup 205/ReflexSubset put dup 206/Element
put dup 207/NotElement put dup 208/Angle put dup 209/Gradient put
dup 210/RegTM put dup 211/Copyright put dup 212/TM put dup
213/Product put dup 214/Radical put dup 215/DotMath put dup
216/LogicalNot put dup 217/Wedge put dup 218/Vee put dup
219/DblLRArrow put dup 220/DblLArrow put dup 221/DblUpArrow put dup
222/DblRArrow put dup 223/DblDownArrow put dup 224/Lozenge put dup
225/LAngle put dup 226/Diffd put dup 227/Expe put dup 228/Imagi put
dup 229/Sum put dup 230/LParenTop put dup 231/LParenEx put dup
232/LParenBot put dup 233/LBracketTop put dup 234/LBracketEx put dup
235/LBracketBot put dup 236/LBraceTop put dup 237/LBraceMid put dup
238/LBraceBot put dup 239/BraceEx put dup 240/Slot put dup
241/RAngle put dup 242/Intergral put dup 243/IntegralTop put dup
244/IntegralEx put dup 245/IntegralBot put dup 246/RParenTop put dup
247/RParenEx put dup 248/RParenBot put dup 249/RBracketTop put dup
250/RBracketEx put dup 251/RBracketBot put dup 252/RBraceTop put dup
253/RBraceMid put dup 254/RBraceBot put dup 255/Wolf put
 readonly def
/PaintType 0 def /FontType 1 def /StrokeWidth 0 def
/FontMatrix[0.001 0 0 0.001 0 0]readonly def /UniqueID 5095641 def
/FontBBox{-120 -220 1544 923}readonly def currentdict end
currentfile eexec
D8061D93A8246509E76A3EC656E953B7C22E43117F5A3BC2421790057C314DAE3EFBFF49F45DA34B
424A961BE670A194E7E4BF0FF295DEE23134A14A7C08B6602621D885EE631B1D8D3003CF2093E039
4D77FCEFCA8BA8965D1783DCAD9EFE6C7E420CF7B898933309A89F84721ADE7F3AE4443C5EAE8155
759A9EB6F738F7BA81C192EE45DAD00F398FFD6904111BBD91BFEE328004F2A18BCCD98DCDB2CE23
961B00F204E50EA022D00CE2B68E653626D4BB5AFA334A0D657307416FAF7AA8C43ED4DC541F1B7B
B7500B3F423D9D369F8192FD00A59FD5E6ABC70F788FB70976CC1907DDC309F4B690AA2D2BF12CAE
C493958CC0E76CE9EB5FF8BD1F1650F659E5C123EE455B7D77C39952C212AF319BF19A91E36DE52F
0EF84B602704BD6C7C94E1B0E067210DB919F6231755A2CC5D5FE129279B43A2E2CCD27F56F00B05
C8AC10AB07FABBEFB3509088301FE78CAF8B440C5BA2FFE06BBFCD066046618F3B6AA2E4B17B296E
1F3F1560E19CBAD54E16E4B7A65622E468F6BDF97C50277E355D1DD8843D0A449A147FFBA071BA99
CF70D7576DC18B96FEAF8070BF25F3A3141F873241EF4A07F332306B56F1D5909A4F233A9DB3A08E
E43DF38DD6DB2D6DAB908967A907303EE1FA04F048FA6EBC531738C170B8B0F095FF3B05D14C2BDC
272F7EDA8926A77D9CDA49A90AE1387A51A24ECDB2E4E287B0F95A83AD2EC0310F9B6F396AC10479
835035FD5D4C84D91917FE8A8755C976504AB1A830ED516B5F325EA4ADFD115900D23039A2BC84EE
D21CC21E2BBE29A5E0CF28BE047CBD515DF7785F37DDD4474042B102A1F28193BB8567FF6FDEF811
25CE9A504BE5011C0010DCEBCF321824C9DA249D8DB11F79298F7B674CEDB6F33C111F8B0115E407
99E0FE1B6CE9F6B2A3EED1827A9CEB453D643FE5CE2540DCBCAF7B2EA2C8F0AE9434D4BAAEAB3488
FEC7541D57179BDEAA0BB6145EA783E73E70E0AA71A4FA58E81EB510E9FD2CF4ACFBF28E48CA313C
CF5ED2BE032B7C9A07ABBEC9CCD8D5AC9F775D36BECC252B9FE01B6AA79A70E22478904DADDA08BB
7CA3B66F3A83AEEBA37406127353790348AE5FBD144ABD8E1B32D1BCC70E2BC22A63E854D38317E6
BB97C52A6C9B0C6AB5C336CE2D417A714825DCD237F7486C33925A995CD8AD3B359176C4CA775FE2
2C6F8A7C7343F31F39D1B9A5A744973BF65D655DDB59E3495B28DBE2A877EBB32A22A4AB8EB13C67
02B239F6932E2DC8B4B88915923B1C2AFF2F876A31F765B91747D5A858BD632B0BE4F135AC484016
AE1BC01E44B6653A58EE1380B6DF24AEB73220A36FA8FDE9A152C16E049D2F247A9AA71CD2DF3D9E
653054FAF518BBC1EEB43200DB0BACA93FEA9445FA5F32A99926C4F1F2370B2E3E03CEFBEECE5D5C
DE299FE1641A9CE0C90E42E7C465DF8C19C153EA76C11791F8E112853E708CD0F6EFC22E44808A44
3686442645D643E7118D128BF34188FD313E53B8E951E605E96825738C4DC893D942C145C3E1153F
CDED16D1EE10374626F45781461FFC94C77D431BCF167FD29136A0B369631E139A59B06AC5281B3D
52470B38237B469C0E49CBE74C82A940F8AAD10E05C5DD2A8F3218C4BE40DCED0982770869190845
D2E8BA2A1A2F9CF16DDDE418B6E2013C3258FBE9AFCDACCD57B01C4FEF3526C06FD5BAB6F195C557
23A96FA3E5CDB2ADC9AA8989DF78F163F19E26F3B9EAF60D44B745FCA49B09D9CE5CC16D1E2C78C5
A28F14D3374956E9721C0542A01A731A3D5A771C7B51FB72960BB22C99BC8F216530AA86C1A0346B
3D986EF1DF68BCC46EC4C809C6D54FB9C50F225ABA2C96965F4DE77E2C5D131318231C6773F0976C
DBD016B803C38B8923822BDF160FB87BBE744D0953EDEBDE87394282B9950C89F58824D731355E8F
A3CE364F742E3337A983BD1219CE8787CFA6925B560001F6F78343647821D408B60965966C16C454
394D33268483F51984614FD9964CCE5F1AA4AB12144874A72D3FE97F4416ABE4213B4EDCA9ECF73A
937B562F978E059705E561A6D0C8B89B59B4CAB2248BFC4A6D3D98F89FF38A4D1C3E5A4570E2E2E8
D328772E11DEA2116C260B13328045139A819F5489A2C302F311898230CD26DD03E6CE3BE75EDB86
0D982FBC8E1E24D1F83E8CA64174495B2F32BDF0505FC96E9C65FDB0EB0C4ADA410F0A1C4BB4D551
93B1AA5EA1F988882A56413F77CF24FF6516CD5095077BA566116797895FD7EA616D10510957025A
1DA05064FD9176303A248C94CE2A9875C03C7D8755A1A8010B712B64BAD73BEA4195D51A328F076D
12C0E52E87D98A5269D157D544CD7B4E1CAAEA6BDD59F08D0C5FBB84A6B099BECF8BEB721A874BAA
1BD1F8CDB5ED5CD3B49A763EAA36D33837667A6643B83537EF5515DBF7659E28692E0ACEB48FD051
45534A443092E0A510B05B5B51B402CB3372A4E8BAF98A7FEB6D8BEF6B364A5EA0F3FDF301A44EE2
3485D4493E7B4C33E0E352202931188D156983C40F7A4B615B6F5281B33FB32A2E6A0F7AE84BEA2C
5C3635D7DA17371D608847EB402270B83293EC09E4B1D85996C1CC81196BE590EC9EF0F258364746
BC4763976FDDB3707D37AFCBDC0F4EB2B1502F137EBBB1541B992EAD43B5D64CCDF505FF2F127115
4857C69B689A11760979F6D2BB032CF0DCCBB33D2B6F6D6BB29A1D0E371AA5869A408225C0AFF523
CEFB08A7D3D17DF9064010363196CC569C436E720B1B4573CDAE1CD93A10FD2D4ACB14E47046B5B7
66B75B40BA97027FEC4218980B002FAB60A9F1F5A37861B9A63F696732F8127B2C6F036BF32311B8
FF08A489E88218092D57A99C8981EF8CBBD09DF49CC836B9C1968692D1FB551F47619F020289F1A3
D3898A96DC1C7D39A21B49C2D0DD9508CB8A8BD6A5EB40FF86F555FA32017B67AEC07BECD659E8C4
8DD1D43E8D1EE08A117479015F78BF20D3318224572D9C90884856E4307A8AFFC83EDD317B008484
3BBE8EB2A4E2D70077A639FE3637C3DCF87C67F1BE62E63CC67BCEF8EBD07E030524A53DD440F2A1
3A019B7AA89E155AAD1497974258A01DA45DE1D94BB9F925290FE9BDDA29EA3F2BF1E64DF7EBCFC4
23AB2C7310D9D87A5CA673EE95189135E1B134B431B231428FF2BF64C8F155CBDDAD17BCB524CF7E
ABD66B75705BFFB1DDB27B72D681D7AA19FAD0FF23EEF028B606DD20D58588AACB299A3CF38372A8
E7494A65227C1E4A231AC7843962B8A4A7BDD90F3F8B83277E696F3514139BB8DD207641B62286F0
0E32C7FAD7029DC0E092564C7CE1BC5240FCBFB00A06F075D9536F0326CFFBA958BA7A1A11AA047B
B14E7DE16761BB0FEF19ABE85154359807C339961B9695CDED59E489CA4D9BB75D86D9EDDF0502BC
0B4EC36B1D71FCD4E03881ECEC703E5DA23B3F5DB98CB8DAED81D5BA20B844A92A4B92FE5B082952
6837237C7F994786878404BE744D0953C676E52CB05FCE193E8827F977B31929E36E320E770A6F1E
972B84AFA21E01719759DF0132C5CF9692BAA487E86E8453C09FF97642600D1024ED5D6C7D5B387D
CB5E6147D20B4A14D7D485B5747D765C5A1CA40B9416DC4EF5DC08F43F0706B27B1C90E901556E1C
EFF304EA8DF8D727E4B7E7CEAD14E4FC7E76002DBC37B92BD0E58AF29DA7DA91E6F99DADF1A9CBDD
04648E2F5B811F2AF0729646B17D32D7EF25AD47E267EE53A61A7CD744C9ABFDB1EDB71C0705412B
15769188CA1601AF0395796FAC0E2139EF90FAA65D27AAEEEE319D2831A56CE82203523097D0574D
22742D17E519D95560B8445B5B29033BF3454B94F20C23EBE8B90DDF26D903F1D66CB39D3A64579D
39D136C537CCD9FF2D6ACE5F79DE696C7330C0C4EA179D7911B7B67858D86CEE0833AB1E105B1993
2A9BD572C41E78FB4A2A2421514DC2066E2F56101A9027F4BBA5D48E5DA9218E81CE46B95B50380F
560C67A5D547A8D32610AECECBB6F5A09DF44994F6DAC64F7399C07E182033BC1B9A32B69C41FDFC
7E1DCDDF273F045F154D727AFEE3CDB816CF2ECDB6733C579276353DD59C9D2AFA455935C1FCD0AB
7D57F9DD79FBCC7A45E5E5A501FF17EE1C5FF0823C6FDE29C60F85F6786940D8E3540E891B5BF7F5
D36C57AC3AD359BFAB12B215E7FC94B933386C250E6B236506FA3D151ABAD893A817772071C09144
6E5FB23A17591A4CECAA46DD46E3C41B4578F21D8894A59B72FAF6F88EE6E514FBD2FE69447D2B59
9A6AA8BC5C1FD5C25E50BFB5CE5DBF5AD5771BC42FCC3706B6E9F7E4FAAFF2E63ED1684C5A4C136D
609D03E31EBCF31E864AAA74D8DDBCA52F85CCF14AB739CC55617EFC964D6CC6988AA45245B19CE2
B63CB865DF1F1DA4A200A4A043C5CB706CD303EB31C32866ED92077AB11BF136D158840EAC67E7A1
1BC2BFDCD5894AF735D677E1AC98BF3F19F69AF75355F168632037F6EDEBF61BE5854057AD05972C
7DA8D37AE65D35738547A9D835C6351D8D732F8C0DC49D7605F00A6A6045559D3A0B0CC21DFDD75E
2FCF25522001741EBBEB5CC97DDBD9DDCE490FE3CB186C101940DD02CACB685ECCB8C1DEDCDD4156
F5F9F6B3CA53EC6E7E8A2F8159451CD5479D91BFBF91C6B32A1E0053017369330EAD2DDE323BCAC5
EEC91A595473F447355B1BDFB873D0B538BF54AFB8EAADE5309E1B74283218F59272E59619D66405
E74B5A9D6323CB76AF00FB27FD984F740601248C7206F59EF7FF4E95AF95327D12C47D2D34CBFF33
29F28236831D7F0FD9D633B940D8282E1F1D5D95616CD839C6B41A7195A22B7A320864E48943CE99
C68E3591A97689986A6536C3A1C37DA9838FF71A8C1A03094537C95D3585DF5AD9292874D8D05720
030133B02E2754DA24712B52D6D8871422C709532B09D147EC8ACD861FA5392A82A6C2981347E327
1986017B8315822B5FCB19A1B31BF6909E0D6490EC823434BFCE031045D20FFC675A73EBD7A39A50
44C3B40906186CCF6E8502CD7915F053BC8CF6BE9FDD9A0330AE943D5C9A11D60D43F5BBE8A045EF
CDB7D19C0053F4F082303442C35C432E0DA4408C5917D24A6658DB807BD754AF140CE84A34F79851
9323060D60F4EAC0E82D3E17042BB6729C69A8B8774904C6214C2EB016C528DC1428DB41075AA6C5
4E4D849901838C6B6DADF7B67CD0CBC6EE1B415B44654D89397274D4A6AD2BA69DD81567F5B802F2
684DD3516ECA0F6D66046EDA0B2B38F420A238D67D98676925ECBE6711D64DAE5DBE8AC5473A2EE9
97AE65F0715A2E5DB2C75F20D9939EF58692EDA3AEA81F25AEC888327CFA6CC13D496714E63A1A87
11FC50250D6D23FC7A8017038281F659A685ED7F1BB1ADBF8833ABC6DBEC0D96D08334E58C67E0F9
0046132F0D4FBCB9CDF52EE74561498B42701AB826A6DD77F46C14753748E1EC66F4BD3583FCB4F1
DC91050CF18B0D51BC366549261282779FC9694A7B987973C0D59F65CFF3CDB88D23952E46F5EEC1
BDA0DC354188C11B0FA191F5C11A45BB9093701B33B8E7AC1A8621793D5326E92CDD3A76FB9B67D6
860567B9CEE7B9F9056C6E9971F642DC0BCC1D2882B5BDF1B1CDCAA3FC61775A74E70CDFC128DE0F
9606091BB8E53905108EE77A1D3C506550FCFCAE454B020379BE3A7D6C62D162697AF1383F7BC8F2
34FD616324C1E56E3E440277862CAB2C02395D9937816117F71A6828344182E6B5AF2799E29A6611
9C0543E135300E44746EF2EBA57C4EABB1A15D8AC6D037F4BA2BE1EB4D1A7496F9711FC67E56D4D0
FDA4D810B5383A72ACA15872DE9F3A9890E33759CE4DA493691BCA47A92E42D950DF588C3574D6FC
72B5AF7DDE915E3F5925B3E97DEBE6A4208CE7337754045607679296C4EEEA3A3EF1915E85EB1A32
F1BBADB2904B09806631E20BBF5E57AF11BC784C75BF049B4BC7E479F1D4AE7754CBED7B11ED80A5
2DD0006FAE5CC23A7C234CF628B42F4104A490E7D59E8B1F2A1395D37641C478FF8CB9FB602B29FD
3E48D6087CAEE48B523887F27F69DB32BF80B760B030A6766F8F9B19DE70704DAF81D3DED2BF663D
89B5BD8AF253BB8FA59DF84A52FDED83D2737532B6D66AFB9EF0446ACD44BFAB797AB9FDB47F2E18
8F0A55887853772EBFD029B5FA0AFBAF10A88D464BD6F634C5839B230D583E36671A51DDB1EBF471
8ABB84D057729D514751B0EEF4F756B91DEDAD7D9AD529B3886008F1F32645F3A205F304B2A8D808
D37A38E389B8587E8D3654DC374568FCEBBA160395BE1D132B1ACB434164525FBF250A5AA30F3520
F0F2A75F9D1B7C6EAB0223C209A120D894D6ECA336B57B7F2AB0E2A94E6616D7539010C700311966
7B4A9EB3A812FEF4D100AB4C036401D21DDF8AEB393074638D154418D3A7AE51CD1F0C2D5CF4B475
3B582D5071F91E6D3AFBFB09EAABBEAB2A60A5D388D16232939B5483CF7D5C1C9D05DDC85B266F39
6F61E179AB9FAB644040014293EB53F2B50E8751F9D92D1DAE8DC89594905A39357C0098265FBD24
E407F9A22027E36D5608FAF15BD9E354228E3BA943EC30301ABB2CB105F3B6D57C001EBF8328A8CA
318A7B1B999AE8BF9E2FD530B669640116149B622EB3C0A8CCDE62449DE9D39E0F5E5E01CBBF4F5E
52B33A2BD60B52FA4A5CE98B7313FE4C3FA30FA07DE4516109C3EAEE97ABE430C505647DD8B3DBF2
BB4B3A806B14A9E0F629863F15D12A1CA62E8E055FA6ACABDE1926D3231CAC271C30A3F7AAC6084D
D88628B943052B618E4E39148600AC1EDB57B0835C291F73D29C51FCA3C5EFB1DB18A5CA47433B45
C57EB3CB28AEBC68E4171E6DE357793B0FD2A1F4E76180248017112674DAD7ACA6ECAAF209CA174A
5603CEA5CE528F20919443900636E2FC79C303EA7B467A3F001EA8CB849BCF28BF40A3364C08ABC9
B5D935CFEDA827A8C3FE2F6ABA54017D2AD0393A05AE21F7AE1F58AE1E992B5C889219DA157FA7EE
92E291DE2F9DFC244F2CF0FDCEFCACC487F0EA830985B687556D5AF53B81814DE9CE0C6C430DCBCE
51EBC6091B4E0227732E07DF20D59E9EED4D8A83761CED84CCE244BFD6A39103A2B48A684AEC9210
5C94495D54FD6690AF857E5A3915E6A15689F1816F75F1FC8D5769B240639B339EBE54BC6D84794D
50F4EBE892530351984C6F8BEBE097CD46F4FED7D46E32830A16F77C13F13D17003737482F02D1B6
F04C57B4C2B1929AA315B4BE1C7C9CB55F8981508546B67E4EBF84B6026C355C5E4E07CD98C95F07
56F6643FB1DD7D8C77C4AF4C4F23602DD3F61D1C46583071AC460E74084F7F7CF812BC53975CAAF8
B3C1160B5D6864AF08A1733FA893CE4248C8F8B46AEFCCF317DC726BC1E5F2445E462E0591BEAAEA
49AD8E4E2D3CF07F900EC46D596E9CDB3A8710A0B93CE5DA9D35E612596A6374F35AED0EF55DC46A
8E14A91163B87417259DE926BBC3FC5423FF0AE2AA6D740BFFD26981A57C8C1D97FB04A90A567296
B07437F94C8FFF4709213DD5D8862A777CF3F97723F43A4F913F4A30F7554ACDAE34713654E21731
C594C3718C0547FCDAF7BB1620B2D6BB19E65596A585290CC43F50B34A2FE6EB1E495ACFFB16DFEE
8784B66FCB9359600412969E2BDA330C421C68345A797C49728450A6CF41C926AE8EBBE80BD97863
593C3E8AB5415A8BA625957F242378948F5C7EA9C2641312E8E46955FE5C1A1824C71D3B0C9FD211
7CC965DA7C21D257587F291AB7C594459A11B977A278C74CF5E6598B0C75ABBB2FC1B3D167D7E31D
B519F4A0BDA650A3FE7F1A281DB9B69B57A23656BD820B22D0E30B07361FE7C90933E24A32B6DE2D
F240635D543315226E32487F264AFE83EFEAC74117321A82A92F4FC7B259F26DBE74C966B4CB3F4E
3499E30B9B326F72D73919D9FA9024AAC0B95B6751AD4CE569CC3DDFC399428DF1298FB1733FFCE6
240FB3BE3A2837E1A66E08B784CDD131B5A61423508000785CDC5610CE4DA1DD314131767C8857E3
3D9741EF3FD7B8D0AF0371CFFA3DCF74FF2D3B421AC0339EBC05FB4B61A2F46D6BD1144747AD148B
7968D7DF4D0F742AB39B0A04A88D66F5CF9876970879879872BFDA0C56C253DE5C72016B4990CEBB
2455DCDEC7465EE7C7E1C557B570E9F3EF3E31A22DC8AB9B17F34F48E135BE7820ACE383DB7C5B05
8A9DC855C6850E49AB7D7D00ED2D23C50AEE671B11752F0A682EFE179CECBFAB47B76676AC0E8FD1
0A47353D3AC3477A59B0F3CAF22849DE97AAC8B79935F7C57F3052DE7E13BA0FE7CEC4685C86E841
EA8C7D6734D0FEEFF538CC2AA1414EC9126637E169FBE4ECAFDFA29A08451B25954F0094710195E1
69E0A6004419E432E9319BE2AEC8D93407B25B758336946C6E30032657DD857BE9C0A05F487423D2
0C2772D4416D27FEB5CCC971DDEDFE9B8C2D7DF9DEC90D0868D5DD18850BE567A04D08310883D9B2
D50B817D0690F8550E238C1139C0A117B48199B1B4D489C9E52C58E0CA75E6C386ADD447D8AE52D1
D979FD52A50D82BBCB8867B5D49C19BDEC414929DB67A00AF7C6482A87E46BD11D8E4E52783E5845
FB2CC7439F99FF6552C7288354B436B1C361AB8C2932F77B14A50A7407FC0BCC29662D710248CA46
AC42A03FBBEF9C972783942F3721BD32BDA3273D1E353D9E013D4CFF630BFE4E7C2963FECFE350A2
860421D17D6ACA888FA26403726A0E16BD10638D8511A2C8A36C99E9B72A422038E1149BF88A7CA1
B2DB196333F3AD32D6FE28F18FE1ADA06FD25E4597936A924E71C188B9E8779BDBA928A182042C96
F6A14A6FAB5C1A819DB8E9374E32F77393734A65606809E90D188F749180A3E6CA7AD8044E168677
15FDFF350D70B14454B692715DC3AE2CAA561FB953B478E873EB19C41A8D83288451E4E910D5988F
33D83C5974DD0EE4DF2E6C849C500D0714038ECB1E9336D71D852889F2FBCA6769949699BE6BBF19
A9318CCD7C845D0EC7FF3CFD871328CF7B45E6BBBBD16094E8ABE4D3789DEAD2C930AC8D810C911C
03AF2BDA4EBA62810F19B4506592005ACFF16EB58E33D6A71EA4DAD28A2D7B10FF89ACAB4BCC0F96
E622EBA20347AE04C62A298257D1623977D185BB46B42CCDD733F72B37072B8DFAA5D7FF77E35618
3F6D25EE1D951F7EBFBEA8FA17A859B8545BDB212A6BFE9C3078C32124C4E5D4DA09404E40498F76
7B7164C13E12BF006EE8DE408070296EF0A08AF759206DB3C445BF49EAB18ECDE1FEDEFFAB653FDC
B13FA4649B35D12266FD42D0498331560E96F54D4238678F70233F56097E1944FC671D6BB1AB66CD
E0E9DC24349E44D67C36B3E3A00B07755749A597DF31C25F28D55779841BD3F6221BCDE389852DD4
590E075C1298B36181D9F64BDCB54A556C05A9EF661EA1CC7C7549A3E1CCF79B87A6E71C3ACDECC9
C4EFB05B643744407029258B8225DBF960DE529EEC262D1D3113F6CDDBCF4BDAB706BF085C0FF2EE
E8420CF755E46B053B774DF37C5683F8432EEC183C96176BFB24B3F478FACACBF1FCB73D83D4D857
2D0F15783C8AE95D7CE959D794FDE1D973867D8F30A301598BDB7F2824B2629D64B88F0FF4498B6F
3728CF8916EA884C5930677E7481F90C85ED41DD28AA00E714D3A4F2CC136E417A4C591C7944C409
70D2BCBE410A940937C3CAA118FA32317444B401968B8ECB2F0B3C8DAF6D4886C2015000A71FDAD4
066B82312A4CD1E49A9ACFA05C3E7CA5A5CB3FA713CA0AD9E66A34730A36612C72D1F803D4CB1501
9184FA2FDB3E5D067BC64B29299D5531565264B70FFFF86F5A5B03848E55D73337650208D21F35BB
D5C14748CBE17EB3A7E02BE53136DC69E8740C597CE28472CAEEB96EF2A5752CF17CFBB82F6C104F
2BBB50C216C49E8AB7E661207E1742B35392752051A1E409BEDCDA2654CB5155B770C8C5E4A2968A
A35CF1924D0C74A8D23AB811B7DCE60F1EBC1494A295C8D670E84B7B886A6064151065BD96F2D364
7BA049A444CF16EB6432CAFCC70FF2E8B354F55A192C94BF08D156856A6512403F5140DF4C8D254E
DA59B2B3ADEE19A35E9A61202B711193A7E7BA8EF427152157DA5A51084EA46510864E1CD7B4FD11
16E74D7BA769ABCFAC556BBA7CC528C18003A2AE059CC97C18263500667F6A9A8C421F2ABDD73EAD
82D9D08940DEE1688D4AA200ED80C3AFEF6A4979154D99478D4F4EB3738333E8581A755190D87BE3
09A319ED170A107512F056E4C619D4BB1615BA6C0680117610A26462F267B76F9DBC9A7A3AC08C9A
512A44697082A2718B62FD1D565010AC96E1006F958070AB7567A33E1FF7BD450681DF6BD4EBD265
CF12726A7EFDEFBB9BA1E596BC5C2940A4FC9DE60116C9082138F1C672977F4AA6B7986ADABBB2B0
651A7B0C06C4BD405C58B8C81BE075997E118E10FC008AD1F9ACF9F6AAC6C9E3F6DC7FCB838720E8
D0D9BB99F203EEA2566F18232711E832810F10DD4E2DE44A0A81603EB1162E1BDB60AA1E2D771EC2
E6E2C3B39508E5CA03A1E2A7F2860BC6F0B57240880DF54C325F4729EEFA1D2753D57F055CDFCA5C
E9C6630980C7121FC21E2F7223E6111C18FFDA0A0A7643A213DE9525AE138814C4183BF03A26A36F
EE9199821464C845A746945413629DC53F5A2B0D8CE9282B580ED662F2F07398D6A8B7093CFCC6F5
E0F5A7926D2862AD1CCACB84D85902038551EE3EAED02AC7754E3B65818C530A0252C049A68862DC
A459DDD937F7BA64DB16AC86885B68AF46422D7C4923070E20CBAAC9F14E43979C5D5AC4C9321016
7CCC52E7DA272146D68D8F61DB4D60063E74F6673B41ACB601DEEB1DF73517A8C5388F00E8A9D236
9C85DBFE4C1E9864AB52E09F465EE98C194151E66CB98E6981EFFCADBC48532E9795290CF745FDA9
CB7FD40BB77C148A8B90C0CA50176103E2ECCAA57030F7C0882F1E891F9EEBA077AA4992FAE38C75
5470A4C35454EBAB45271DD76E4DBB2D9147817F7D3FB800EA136D3F27C84B4D45ACEAD13D3C91EE
BD6836AC04F95E578D1B7B8CE5B718E42FD1BBE91EF9A7873F0C6DC59AD231D08CEB4AE312F83F1A
9310155D2C4F216A6FC72385C899B5390EBADE7CF7BEB028F73DD76EDEEF639E9EDE034ACB25BA57
8C7BEC3581FEE0B221F7340570489596FC60EC805405E0D2ACF0687A62A75358B3878972D4C039D9
07D868DD00C5F7F3342384C09B01F1926F7D37C2B862FC516361253CBBDAB354898B31B1FE58F773
61517F2C2E106708AB659D95CE3E9E7777B7327DE01AE2D1E0C84B9EE3887C094C149700CB095D5D
A5FEAF1AA9027AF257576A7370D79FF4DB98511AA27C5C083FA0CA60A3A5E66B8DA9A22FE5DD3DDF
C529BEA71E83881D8B010D140AD686DBEC9AF4B331086F6556B695CAB14BF24B5FE64382E6F9BC21
5E9EC40C0914B1E27BC25F43E6F555B551726A8D9CD590D5AD3732777EF3B00CBAA89F8E8E0E0347
7D45B00181A7B196FD4919F110C0F2C0F1B41231051AB5BC8F8025ED00C10F2C2F51E97B622A4E84
E6AADA59F896F83EFADE779B37FACC56BDCA1892A3BD965B65D51B55AC1D73ABCD16D0EADE55C0BD
3C1BE9FDB323E9FBC9835C63F757051E29E773D3491706DEEBAA0F1182F0E02D0CB701661B30770D
94E240E1358195781006E18CBFC2D83F229A89C3066E35CAE1384A0266D5A37824A089E855F11209
9F723AF03BC1C8B1C0BCFFDEBE3EF73A40BF83F5E038B63267DE5413B88D30155E62EDCFA35C0047
0178E5558CDA2B30C4EE2A9854C93E0E484D4363E3614E5BE829FAEAE51935386D20DBFC00B42952
7F56FB045EC4D97B3D649415045337AF44BCF4AD9B9F9BF3EA72151DB616FF8F6B13EF66516D9640
67460FF123C7EA525A97F1D04BDE9D3D495602620659F6E5DCF1AFC5360D1C371BDF9984C4A7B462
180A3CAA7098E0FB0BDCE694806BA466883BD28D77DB4CFB6635BB7DB45B4D83AAD4260A4CA0D411
0E251AE7476A95327BD6AC1AC88F85CCB705FBD09993B9E2990D51C37F1110F78B887C54E4EFDA80
4ADAE5D81477913B6938FE1B39913C6582021A1ACA834500D9D75C9942CE2375D0A2A73805751EC0
970D6FA62D4354337A43D85DEA6C6F3334F40221FC473DD79344D028FAC689645963B371A55CDA92
F6BC989F4F1880AC11D8A056DF7A0EE60471800126526488B95B785698D2AC488CC027D31190ECE2
54F80757DC9B4FF18171409C457F5FC58DD1D43E8D1EE08A6AA2F374B7C245B7A21287DC333BCB1E
EB498A2BD723EE6BB30B76E574773F70A61F1E163A25941531C049ADEDDB59AE75B7A6725D997752
10ED356DD93D0F0AD7EE6495F07869C570125125BC84946F6AA1152CA18FCAD3B68004A7F7AFC6E0
9EE6E1B365A4DA15DA95AB980A566DEC7394F385FE041B3B7F46D62424F4726B55DCB4BD3625CA68
1221CE01DAE78E24F8045EF21F85C13D27D1F0F1B589F936F62F699B93EF05930C6F5730B0AFDB7A
7A829F2ECBF0DD196ED66C7E4E4E7E05B565BB98385F017D01B1305856DB747C3634BF05DAB08836
029674ED3A4053CC3DC696F758F86970F94034B4F0DFEAA4DBDE449800DB040B55E7FC83E6B5584F
A00F7C70ED18524037CCB48A22A5A69506A825DED81D98FE93177DEEFD42B485013D4C4184CD690D
714530B56E355FB01BC92DD90A7AE8095748A872F79121A28E965E6149F37C9D5F4DF64574F605E1
B929174AE0CF533F77EBA0E10862BBAC46BEBF583B951BD0BFC5128B08CD998DE897033E7CA8B198
625D865701394543845CDB7A45BF82DD8B6319658E28B34FD319E38E650869742BD2672623ED9810
8DF14CE5C911AE0AF2035B4F9CC0D1D84176CF3AEBC4834E8BBF07B7720521C4E6C081A962FE29E0
700C4F4ECFE92C39BEDD64C3DDF52959A4102CC242C35F56139643F22613D675F970CFDF8C6A57BE
9D168C9CDF93915F66A5CB37DDB9B8B729F8131391F9D6EADC8BDD5C13D22A0EF967622F3F7C08DC
C422E3D41B3BDA6B4520C98FD08262303E042DF37B9911C1447F3DC8A854973323E1C380A02DACDF
8A53A0D1EDE9BF34A50E8B76C5AD5B15F8E25B2783BCF4B1247309E9B70CC951CF3D98C1A25E9CB7
11235352F3BA91FABA828F2D7D91F0FFC50852860C531C20A5FAAFBCE1197CA367F0F84DEB86A8FF
A9FF4C252EB2633AA2BDAB30F2094721F482CF926DA3299452177B79251B311AA60D4CC82F5A9F50
E942703877AF1C10CD92DCFD16CF19BC7314FDA5A85284BDE964DE2BEE782F4D52D17FD2084E0A95
59EBD5AADCC74A6DE64C1F799385F5EC2E2F5F869F78F7289A26B03A9FD906934C3A6BA4A7B36E7C
3B77A7581BE9CD62B49C34572A870053CBA85DCDB9FDDE407B29CB3D02AD1C752B54DBB995DF0F8F
CB117CF8500B97849275A4625EF9937AFD7C8751B9B021E778F7DE9A9B191BFC470823FB8EA919BA
DB8B68755DD83C6905B118FA18FAAE216E2494FDEE9C1125C3941092C592DEC7A5B0C763E7E0D3CF
DA02AF9FFCD234A01D75C661603820C37E9A681356A6DB424F5F991FACCFF78EAE3518C0747C35E0
8EDEA2E108CBBFFA0B2D3BFD612B5743AC95CC4A0580A6739BE4EDE6CB1E8B2F4CB5C6FA4572329A
06080E0085748067462F3EAEBCAD734DDA18BF206EAEFE9F882807694B80A63AF2F40625E98DF55F
BE08AEEEC2C1BFBC16F1BB4D391B17122EFB5FB539005A613EF5C9F154BD50F05862F813F2083CEA
149FEDC651191259BA4FAA658A42AF151B03A7B553AA79726A44AF9175A724E0D65CE84F41F3B7B0
E0B684656EA56B4E7E654946AEFABDABCC4F3876B3C3A67373F4133FA8498DCFEBDC27476FBB28C4
003FBFB063267FEAB2B2BB8DC647345803B2723DBA8905AB0741137C43768B434CE118954AE55DD6
61AAA1BB60B87ADE97D4197211A0C70CDD7855783B7C570FD742AE5A5940A3D90F9EFF687C4F1E4A
D3C4F5C3B9FF20B61C0076B9FF060EB99860F31C41B5AEC0D2C4DE626C6059678DFA35BAC5F2F171
A3BD00065AB2007EABA499E4E7F30EB994F8BA757FF9BB0C9A2E3E384BC1DD4B62036E2D70819AD0
A535816761800CFEA50681AFBF0057E69A0CDBB4BAAFB8B15F7727BE1169BDD4FAF692F9CEC12893
E4E4425DE4CB20F330951EB5A7FBB0FC10DE78A7F9B0EF6FA629CA13E8C2F616A1BD42B1E26E2A0B
533DEA701AB7BA93526E2439755FB9BD5CB076C3309E73807A5935AF6CDBBDABD5DD7B036324130B
8BC40163FA0999364553CFBE351509F8A5167F205E228ECD66EC9375D0E0713563AE75B6C23423AE
63EB67167F2F4512BEFFE96B90913E6920F1F8B7139F1CAC9E38482B6CD26576776A01103FDEB164
A176023370D08906E2EF27E1E8B6F6C27EC67A86EA36A6C82B681385F3A60AD53A8512E0880D7ACB
5567F2654731CCC1796C47E18DD6CCE30F65E27DDC5A3E56BFA0460DFC3F9FF1E98B7BDA9DDCC615
718D7C6CD8DC1270E70FDD4973B287396E2B85ADFCC83C71DBEBB97346E858CFDA78713C0EDEFEF6
B84984D719C4729C0A3F2A7422DFFBB2AA5FE61891D3D16CDC1BA4A84E7A74B0076FEBE0C2C74F4B
B9314E5246D7E67DE23466D47C8AA93AC4859B347D8CE31FCFB4D41137B51C41BF19D626A59D0999
FF2A4FA5FE6FA60E029494EF99C8B00700E6E752F4F9ED52F2AF5845563ED8AA5D4E19F82DC0F87E
255ADA53AC62E3D7BC788EAA135431DFF49F2D3ACB61798353B27409D149FD635690F8AD324804DE
A99D12B02F15D9C6DAA01BE2C1512BB8DBE86EB31D7034866C10558C008D69DAD8830745F2BEFC2F
FCD957D0FEC30BFEC54F3C440F3A99BFDD7C6D0D657402A064F2656694E5F5A5524CF4A7A2AD4625
5DE9D2E9916DB9DC2C39986A221C31F89A1884ADBF7DD62D4EBD47957E7A359F2ACFD38E073E8502
5F907941ED233EE3582AA955CEF67A8ECE6D8B301EF37B7D40ED84FA9DD604C74C8E870F9C26A2D4
DEC8F03563D29E1DFB974CA191D4696D877A468082951B02A88884B9B760961D9C37154F32D54512
4F0E4357B68547CAE9CDB571089752D7881613E7FD8DAA8CFB98CA9E930B48B78AE13523E43A3568
7B42DD2F0A99034ECA1DD782DA692EFF6AC99D6734DF1AED3616B198E6C242EA7A9954B7337ABA3D
13EBF06B95E16F19047AB0EDBAB6A8928D81003E593C1F134B0E2B8C250EA251B59CD04905F57016
1662514225C393C42BCC172DD23D8871908522CFA5CE113EC05F39E4583EBDEB5DA425E4627A4A2B
D5C511F9C9C155BC81D0EFAFB0D0F2E96BD49A5C942933336EDF9AE0CDCBB159761DFC50F6180FB5
024D2E5C2A20233AFF282FD3B1AAE9B65D2989BB8176AA8C7A1F58E43A9AF3A6D0168CADB6930706
C4F974282D4A23F71B0A41C75086DC1C45CB98ED68ED0E4FC62807EDEF13C6C85741B11FA957D791
D92B750F3B7BDFCA7E148149E55EDED66700483C4D5BFC3973580F7199FD99CE6B358B508FFF5DF1
78A5E495977D851B0B06DC7F6B38388D5C94BC8934584D8EE2F4E0CCD3332A737BC066F042B14931
57BE93622E346FC6B293B8DA0D3EED02508AD2183454FD4D5D21235268834B257EA8B06117F67589
3E0505E64709FDE03F2D5C82B163C29629EEBF5D408547AC363758D8D134AD7B9A55AD9C7D90B67E
6DF3AAE6867759D2A75993265118BF6C5A261C6D80EF039A0163BCF8E6B40E643D1BF87BD2592BFD
6A41EFDF9CFC2E6DDCA83FEC28B5EEEA2E363C20AFB4A13B5EEB2CA3BAEB2CA6F4824AF1A59E4CBD
884CA4C62852A095E4B13CD018669AF3898DFC4840C874B97408C811E431163887E5BB8CEAC12FA4
A1EC50E8305137437441AE0FDF8FA4DFFFC77C05FCCC41696E40889A02DC4B1267D5B892647D6AFB
BA549F737543652D3C3A051E36BDB692DD7EA0D8964EEC27BCAE8EF5FA853C54D67A8ABEF7B01FB5
AA473DF48CFBD3D697C9B55C852773A35B9A7C97908DB701AB66DCFB274A824B60E275E1CB341147
36B26E50EFB1DF01F01688E09E096533E95B3AF5D09D7823DED38487C58B4F10D6AC76EB48731CED
78AB098C452AC83CCEDFE4E8E4AEB4A93A715306A096F262BFDE5036F38A3B733B1A0134904A3EE0
8A9F7C2723FB5D0535C5B57CB80C29E292A49AF936DAC66CDE5C01640490109E679FBDC13F892438
D70CAFB12909FD2ABFEAB23ABF6D129F5628B36FA00548ACCC39C8312030DBB87364DA44FACF3818
D4C8ACFE3302B1487D5CFED16E17B05CE9889219C13C9DEA28C9BAE5D788578C309CB7781244E30B
7DFFFAF5A9F594B8781F849EB20B1F3A346C2D697CFFEA6AB4134DD46C86BD0F89AB3EE9DBB2F87E
988D906C21A43E5ADE58BFE82D4D4009A39EA3D1E779FC374FF21B86BE48AA4A33186DFA0F97BBB3
218CE963643EF2A35788D613DFF934139B3EEA36377E67A713D20BD3DF04720AB49834E3FCD78908
1FB726CF642A5B87D5D23609661F7D694EA0256F3EA0DBAB7C2CF79CF89CA0FC9D25281EE0FC16B0
D089DC5B156462343A375F1EA2682A53F70A1F239D58080F4F884DBFFA68CC6D63365A8CC308DC5C
BC2387BF3D3107C95FF4DDC3A902B31C3F414355748B10518EBE00C92682CFA413FD071A16B8D129
4021B0ECC5025E33F6116C89C7B983C6BFC31C5C8D7FB5E5E81D3AC500123CC05B3C8DE01357E192
0DCFD172EB4B488CEB9E1ED5FA1D235C96FAD22B319239FDBA08ECA2C5C1192B4D7A797ECE135228
6BBF1E59AB3B54B8886E67A82AD971DFD1EB21CC5E3512CA922F9B870A48E6DC94F94181E422D274
2D3A14FCB3939FC8C1D62CAF79033D6EF4DCC93751BDABE588BF5D97B52AFC5084C5BC17246FF977
7AA4D738BB9B15E534ABFD68848B879A9840EEF4774734F0BACED5E7B6177DFD430E0497E36D1077
7654F351348BCEAAA18C3B362B2791A006782C25C9D544CF1594EA623BB4C782C6AABCA95F9CBB1A
8C86318834E1430376406D2B6CD5AB09644361B83AFF66C96CF549C2D309F7439254C6C3A5B210E8
23F83647FF420BE66901C317349C1B305014EE7E9F90DDA917E3F853F1A8AF3DF1528A81C50B76A0
F02E933229C2743BFA639003025697612BFD8575DCEA0BA5FFF805EEB4D9FBFA8D2014BC239E9D5C
4C87E36D1C83E010B92F43C06733976BC84AAF1C05C0A0CF45CA7746ED7E1DF5A12F2401C0FFBEAB
EFA199A7299E4BE5089C2CD83E7838F163F6284FC299B213513F803E93ABD8D759595DBF513D68BF
96031B9FB95A945B7C9153B0B315436C850FA5F1415AA2C9565F6FA39E9F5C5FB265CEEEA8C98E4D
00A72CE7F9F6677DCA7E58C1A8C111A9C6C44781867AA5FC71F36486AEE73FB81C03BF4EC728E43D
75564244AACA3D66B6D36DFD38332AD05F150D4972FD475FD087E13C9312D5A17A83411B45740153
81CB568CF85BD66428FF9EA2C07E7BF8D0AF4469AA367DAC0230650036240634AB81766E832EBA8A
2D8BFA402DA804D264757E74B3465EE21A1EA1C92929444DAB2EC83050AD169F257B77D3F4B9BA61
B11361F5DA6DD2DD933E101B64F9DC82945A2D421807F09F3E587D4B13BE0FDD6D7133CE890C3AC7
1D0880418880362E27635986795E2E8426A0A7D7E8E5C41317209D957B53B6CB9E4EE7C3EEAF3315
E006B7FD90E7A58FAE5289AE513D7751201459BE029563B58D967AD24E90DE5E96357D37E86CAEB1
6059CD8593F92617AF636C7D32E2B074A40B6A1C40828313C8DF1BCBB002DF276D424519EEE2F234
FF9B9B27126996834BEFB6E05A7BFE958B4AFC810E8B77F0EDDCD43E81549154F81E282276A7133C
23650ACB159EFEA53ABABAE1C1CCEF5642898A5605A285205DB40DF6C768029D8CAF85C520AA66CE
5BF1E0A0520CC94917FCC3118953403A1B16312096DBD56883F03E78A14315A5F97345E13C363C06
3A01D49492349D60A9114A77BB9FD48FC0C3AC76D190204DC69C3ED4A265B8148F2C5F2E147A504E
4F373637C065FB894446031F78C4BDEA68088681E0C5099CAB1D13833FA87AB96E511013A9B3D806
E71EF6E0A1442C91FC2A1795A13145ACBBF5D18880695EF11832ACD328BDE6E0A7308B12759D12C8
6B558CDA038590787704BC1BF49EE8C788C41594332624D56082ED8627EC110233CA328D2A0BEDAE
3511719EDAA726F338D324D1577593948A8B9F0300F27FD4420638C6972EEE2D6248B87643275DB7
69F72E8F86803184035F6A539A7CDF43A79886ECF110ECD7053FC04EB5E51B3C7625B3BF95C0F5EC
044FB7226281BC723988AC2498ACC0489DF0BFD1DA82D04FE3ACF6B63EB269BA9489F8D5D07DA9A3
AD04BA924B99B9C1EA64AFE7BB2886513EA6730462D4FB5DD82659C7DB7687F4CD8E006581A15EA7
715E274C9B89F66F1ACE9C2AE7698FCF7479A04F2208DEBA6DE801A6D184A8A9AF6BC1B0E37CEE3B
323DC4EF93EAA8219F946DB9F4D9C133C6CE0FCC6884F9C2F3A816C4ABEF44DD6256E7BC4574600E
1D825080660BF6858B415648258399839118F3C11410C1C29B3C208A3B54AD5D7484708DCFBCA04C
849F2AAB79E4D96328D990C63DE05DC8E804DDAE255F94FC3D56270BAFF6F86190796F91BFA018C4
FE4FAEC3F1ABE8ADE43D0DA18E710BC1F419F77DEBAACD3BE011BB93E111B18CCEDA8EB0352934F9
690F3E73D71655191F150BC3788677D1FE46070FDB354BCCAC8C179009553A7D67C87518131A4D8B
4FFF85FB9485C9F30F4CD31EECBC4A44CC267F6C57AA05A11C6FCC09B5CCC83F189F6A32F8EA56F2
2D20DA4D4008F08EFB1487675CCAE22BC9494441682F4E46839F0F4D2D16AD58AD0886C60C925DB9
C7D9AA1A7FF41C94B6289E1B72382789006F40B99B78B05ED1FB1F715CE4C0A1078AAC02EFBE6306
F53F5F7E73DAD249995DAEBF17E5F55082CC6885A54F93F1A935E0389FE54E8B1B6C5ED19D483620
A697873D5F18CE9A48E3C2C1C871FD4739A78782D8112602DDF8D4FC497C459067A6B118AA998740
6C8DE97C2F09CB9D388D341EAEC0A5BB4BBBED92BE59B273C77F3D6965418669BFCE0C43D5C86275
D8E658BE1893DA8E698DC858CA459711969B2CBF4CE294071EA572496575CC35CAF57ED49C2FF1AC
CC21E19D189B7C2A1ABB1AEAD7185675413C224CC4C0E1AF4EB76BA9F44148A95D8609838B967784
2391DECB30BB0FEB92CC890F224FD2E9E9D34466D6091443CB69E845D4419F9A04664706FC8D2D15
9002422367F39CA1B1CB1A6C32A65F46230CA2376C3E5125CDFD367514E087E59873EEE569B7F376
227DB126060F063662F118C7BD01946BD04172147B601BABA952A01E0AD31AB1147D48FC2C3F52BB
75D9618E6F03F1F1EA393AF0E8474025F451616C4ED236ED831E14F40BEF5B86806B73ED64AFE7B1
2A3C1F5036BB9AE79862EDAF13BDFFF06C94939AFDA1A749364BEE73449520111CF56181527F9568
F3189652FA7FFDF4BA1086DC5992C6E0282B6F88D7CB73F485F8A27A77453C151B0BA40E294653A9
73298EBECE8132B440ED4B4437283356B79CADA8198512A45044A7AF04CD02CD4DF7F47D5D1E7FE9
52C346B01D03D1F69904D1AB5E8C433B0615E88CF4D01B3C96361F82B5CF7CB4D92FF3971E44F0C3
317D3C5B0BC8DF4BCD4DC63474D0E0B5BEFF3177E2722D4AD4AC4B4AB6269EE948BBAB6019ECF2F5
846A3D215F6C0D999D489215D4328875DE21F2CA243CF184280B229ECA4B8A9C5290973503AE5883
03C67DDECC577F12B41F0D4DA266772867F9D93E1863BF76C6AEA5DE3FC6567EECE93D96F717E39E
DF536ABDFEC14DF6748DC90A2CDF6066246DF69D2745D2944123AB3A6ADCFBE7C74EA8E8D712AE86
F76B3059178E78FB2FBE8D1F25831C70F58FB6B5922B371A27501E7463E01C844A2226CBA263B570
4E5C4D3E50FE31435437E1ED39E6E3BF47B4E2C4588274F044B3294E7B2BFE302E76EFA3CB74108D
A6CFBBBF383F5C456128ADB5E667E1F7ECB4C3E00AB8937769E5A2830520E9FC0A1DA1662F881ECC
DD7967647B5841D8FDE1DF7C9F5475523F236005EEC0DF307BFCEF379355C30A83EDC96D6086E224
388DC7B5E951B819347AC5A1F9FBE7EF1907726EE7E972AA1DDECBF7F72658C20FDE99FEE686D7E5
01A7759DEF55169938F34978A6BD4DB49E494883F67E868A9AB177FA8E6F81157A95A03B4D9DB572
EC1CFF33B450BC13E00830BBA20AFF928CCE04B4F79F3795DB54A4A8B5A2F3CB323194990050CBBB
C7CD32103E0911160FF4DFF135A77DD0CC15867B994CC88E1EC10E3A097D329DBB90FBB62981FF61
C2521F9AB4B9393C6764E5B4361D0FBB1938456CE437142F0AAD9341588BD15EA0F6EDDACF12A62E
C025F3294AB1AC45719C5EFEE94067390D579AED4D1D36041D358CF1A24446176DCC808CE2D6CE02
7A2C2F6E517A5ADAC722EE94A1710BF61254DB4693B30225C12B9C4F856E1D24075327017D6B288B
B52EDE713B3710778A565EFF6C89656BE3C5F590F6ECA600390C1BFDE9B0EEBC2E4FBB9E0E2F405B
39738F7969F64E8228494B298C3FFF4C7DED00B0EEC336B7EFEAA892C4A80CE9ABAAB4318FB34348
93AAE6A90FF00B892D1DEE254DACDB268A6308E91FB628A98989956958C9634896B878CF93F4E0AB
A0170C1B7BE2A0C4A0D514D7BBBC4CA114349D4D4985E96DB7E2ABB752C7828A9E36D9B0B4551DCD
D878C06C3C68D2C214EC8121F6675D8D03545606B582B09B76B6D8608DFCED5C4A721F7008FC2014
1D877353E8BA5DEB1CB61F7C956D4A9F8CFFC8C4FF81B2660AE4BE45F7A63141BAEDEA05C43CAC2F
A04163ACECAEF90F61E0473E5CBF1F1994076B6A72CB5C33B17DD57E2632F7C6DEF7837F8A939055
CF357795865D86C7745DE54C6079C791850B20C0C7349472FB6018521DD5924ED1505A1B8C8F9CF4
C892CB40795C4ADBA3CC11C8A52A1DCFA8FD334D7F3C344CB4057E80A4B66AF6A97799F8DE817CDD
0202870BBF42E76C9BABD2D9B66D10F1A68388AF1A511887FFC50EC7D07581D4C4FC3F6C4F7EFCA9
4799D74132B5EA25DF0C9557902C7EF1E04E612D9E40DBA459513E584C3A3EE5614ACEBA165E07A7
CA3394969C2CF1FFF28B1C7DA85451270DF0FB71DE22A03FC2F17531FD59B12B55DEA7F5F56B0DF9
34C96E26124342571BD04FAE6A12C6EB0E21F06275605FABE91C6EDCF55B298BC4CC52891DD90360
AA5FDC150004BAE65225FFC42D13026F9C6FE343D7CE2F52229B4846F6E23BB2BBDB6DCF60F07A74
8F19F74A1168DC5C67BEF840A3C68CA7A4D8CE7F94610F4CEE989459D0CDF1B194C63A2B82479746
03A89150C4C6AC67AE3A1341F9516887C6BA254F81C5B552C527765A52ED5C4FC45D575F606E465F
7C2EDD2F5927319BE737D48099C333BBA84486F5F8CC0B32052DB6E57DC55A68019788DEABF8D649
A531C1880D07E425D55D4DD4F3966B2FBD2A0B55E5C429051DCF0E3B9CB1DE6A5B3DA05DDBBDD3CC
1C81877AED2BD272FC7A10707C07DAA54FD6CD37E15C247E3100A1A0C527727B73D45C8E02798C44
1864A2D1D30FAF94121F0CADA24753221C85DD5B43E5F00FCAF73A1E531D9453307581C6FA28BB5C
54D93F149D3871D2E017E6E7FFF7B0BEC71B83AD12AF353CD13311D3A6F16C51938986C9B6A24EAA
06B8BE6DF27A5090B3B120D1D1E064C6C1745536C6B0AE5C899C3DCA91BC38B7E900D9614F291B9D
BAA85AFBBBB57D58C3E1FA8713CCA1BF4EED469773EB4B9605125C08A8F7E998E37BD893F3533232
ECDF47D26E8B2A0437220FAA760DC8E90FCBEF59AF6C1C55FE1A28A4C98E2A67DD5A7E55BD4FE272
15533A56561F0D80989BFE15B321976CDEF26FD6530EF7A368A7239CC55D7AE2B8F0E980DF63CFE6
F562F3ADD0AB906B60682BA447CE4A86E6D5538E13C6847791D8A16F5BA29E5840847A7E33AFF57E
BBEC1A5B329A461FD0E858DE5163A2120BA12839C3A216C44F364452A2D6401EB549791012C4B65F
4FEECA2B73B2D88CA49B44493802B01A23321470A2593A8F8ADE3F88D87247851561372137E11D10
11A733C671C71D33EC939B05060C73697EE577A8F2BAE08309585887E5F314BCC642BA2715B51E0B
4D093F6B11CD37BD9728EE90A0C92D15BD1105637052F89B417F6F36340588601C9C2BE9526D01B2
E88EEAFA300E38B0EB5E2B54341533B31DA1193588974DC054FFBDF374960D28F0C8C1AB8505CF5C
64988DB86E17213EF0D9D6D52ADB1BCEBCD02B5E16F0866D21D7C0FE108D551E695CEAFBB83AADC7
362727C47BF24C482EAD6F122F1F35923DE5D6A248BB36433D044F73C944E6CE4D9FBDF0417ED53C
8F56B6D389519E7A539D6BE9444A4747957FEABCFFDCA5FA54BFF46F637B3A3299988929CDE008E9
E3C4CCA97054A822C4AAD01ECF9861AF6238E6643358B0EA141B0E161C6ABCB45F38740B344D4112
9D4E898DAEA8F2065263D68D97966FA24BF88E61BD86CF2C7BFD1F058FCF04AEB88F3A30C9D446C6
3611112CCF30F163C103D6C7C5AF946ADD33B50A58FCD8EC612268F7E119BDF387104F22E4C2CAE2
DAC407F206186F12D93BA87711FB05E6E96F17DE333305196FA7C33DC06255828744B590FA0E67CC
E4B0375276FC7AB9B324978B15FC228DAC17F955C7B3D441C540192145FBD002EE20FBDF6F397F95
336C0A056609E28430E123A432EE91594E20A8D9E5774FE8768C84CC040A706D8D3590BBC9AFE373
4A5536162846B6B7BB7B248924F1DAFD768B9546BD2A2CFA1203D6A3FF45C8EBDE2355F01744484C
DA9FC337CF7D9D54106407F54FEEA81B77BFEBEE088F344CA2E537644B615D8D6B6A79D03F6CBD9B
573FBA87EB00410B5251A29007CFB60E711F642C19847F58333B48F66B6758E4ABE524A4671B0635
C491341B3CDEE650CB9F774A5B6FB92AA70FEC7D9A057084214D81EA5A36A7F8EBE9922A70F2B102
121736E0BFB178A08ADC0A58E2A9DB347FB9B0BE707C038CC19A5519C3FA9AAEF660653086191E59
320D0E696218CE1E8EA7DB5FB3318EEC98C130F3F1C45D0D2401223421FF99BD6E1546873C6F12C6
F45D2E1C3EE41634F5A415FC8338A18EF2299EFCECEE00F9025E79610168548BF2A52623A479EEAE
CC55BE5172B0CF07F9B04E2B2AC08A2BC839DFBA9680F2BB2E438519BF3B434C71B4AD9E64262C76
9F6C1AD174FCFF3F41B5BD7652AB296C543F323F0A16E88C6D1FD3025C33794551DCAED303B57A87
CD1E7FA46E16ED357CE0FEBAAD2678A4D84E4D6B1635F412465C0F3E7246407BDDF934F0E2E0F5D3
EFE318D7D63A7B6BD0CD5556B6DA811D521408EF336CCE2D2B6777AA472A9EE0DB9FE0D6914059FE
25EFF5D7E3D2A6EB96B23669118B9EFFEE5B7FB8F1EEEA355998BB48430156F14766FD77605BBF80
CDEF19879E8F8C07B6998AF145B0AED86FA94A952F2F49D2891D41AB0184EFA8616B139E640A3A9B
D808BDF79E283B0CC4686935D0D96630D590A5F4A7C71C05E110BF3CDB5150D8CAC418AB25419BCF
DD5EF0A2015305561CA26494E267BA89892AD21E0BFF44D48E330694A1CE12183B9A7E4E25D78EA3
498EDF9A22DD7718ABD06DE2C28D7762F609A1E9A5C40A878FB8AB33A60383152A119B9FA077B109
90AF19C261CE43AFC116593C30BC27EE4D8CBCA0C0298BB84327FDBDD93F073B1E06F71933C0323A
6E7FD2AABA783E9BC995C4AED621434B82B34424B768B4427EE65228E612581B0B8A7AAC3149788D
FDD106A6AB93E01771802AD93B63EC386B057690E5C34A409421E532C6614EC61A0197C13EAEE438
35ED9BB38CF811E39CF8F154684E3D8B12E3B673152B82DD9B15A2A68A6163D2CCD72D3117F7C24C
F1575671832ECC4AC6B912882C0231050D60ACDC7D6F36C6BB4E32B6019B32D1DA08C7ACFC1DF451
3A338FACC16D297C56C6138FB02FC7FB5BF7B9DE4C61B63C6B37B0F9CB42E6FF86693BAE1CEBB60C
9C15CB6222F547E0D0776BC5545A73A2ED3C7799F0CA3C2D5EE17849DFB15C6ECF7C2846AD10870A
00E0810F35A57770EEE9D49D05B54500DF164A02FFC324CCFDB5F828AF7307DDFBBE647E98909C73
A3CC6BFB360042823C678EE6ACA0D658C12776F2A573656073E4F40505F5CB4A3D340B034B0FBC29
C3B6B055D23F0BD47E44B441D430B8703883AF8EBA79081D528AF5646340A27291472B8E1F19C8BB
B4AD17C7EA1FCFCC7B52E6EBAE0BC8204AA52C08B3A63B2F07FBFF20092139143A24130191C41D2D
69077D71FC204C5FD41275DCEBEF7E5701BFF6C0A4217F6F60C2E37697C7F1C35D2451B040BA0D28
0C9D23AAEF592BFFB436165C314C3CB75223D15694B6EF312CBCE8035A1A9172365FCCD119CD5DCC
569B84C6BBC5AC9CAB6942096034523671156FAE2012F6A24A001DCB2F35A8A031A2366CA98F1E52
944B58FBF1852710CEE0116BD2C7D68DB956B15FB6AAA147155E9F179E67357F231F8252D728AF12
49DAFCF6AB4EBC8637E1BA10D27555D2FAAC9EEE5E51C8BBC793ECC6011C4FEDDF7116E719147927
0BC11D5EDD9215A4E8087A6A16A591BF7ADFDB69C4A03361C0DD078017DC5851BBF60E06A86C6C0B
E08087C99F4F9002ED5206534913353AE16C4F358BC1564A442CAE506A107D1FBC0B9ED99AFC6633
209BEDBBB681CCE475645E92155285C00FD6985216CCE60064946F94778F7AA85ED87F5762C20FE9
DC007954281BD6FCA8554D2A0CA5B76A3ED42EE5F44F3B276E574F64B20E1AD489753903ECD20B4B
EC88ABD1E1CF5D06AA1815AB771E350EB6D04078EC04616B977CDA8CE88C483DDEE9F28D58366D3C
224C41D19E550B5ECB9775F569C2D391F61C4667A9BD11C69A88473AA7884B823F762195CC403823
690A32087893C29C63100A5935842F6B612C95EC9B5F07459608786310C8AE65DBBDCFED21B43191
874E20D08F12E1384DCE1A990CA5F07DE36BD012DC9EC558FE7CC44494F48CA3BCBF1F1F11BB98BA
EBBF8691F8590F84AD849923E656860EFC0EC27496FE6D6C185791E3261027DEEE4C57032547F94E
7D593F7885526AAF054BB850C02E863D831ECFEE61A781B89867139889A362F95F48A837ADB955C9
939F609D2EBBD56775151D2EA4B09D38FC1D824A952EE7E52849260DE61F07333076CF887A3AC2F4
CD088C29E47715C5242E2366CB493B2FEB38C19FC159EC50EAE88409CF0A30C0A6823C45D0532C2A
72E45A17916F6CEEB475C4D4A19372AE271326697CCCAFBB43D92C25A052797186FE8314FB41FD94
2A4B24548866BAC19A83BCD2E6979FB3C7B70B075DCDAB3EF6B6181A00A98AE73B6D968EE2DDEF07
503A92E4FE1E0B67A90A2F351D600DF960101A15808AA99B3C680A8F50D5CBBC96D98A3A2AD5F14C
43857F4CB9DF9372FE74B5D6CA9CD801667399E778B56EF702A56F0F393137B20BF11BCFF9DFC0F0
4E67649D07A2A5F4C42C9A929231D5BACFB6B53210E9FE311642D8BAA7358E6A7370B6CE921765B3
68A354B42C8877E59227146409DA83E407657BEB475329F228CDFDD11BC73123234649AEF0E2E9DA
76C12AF91713828368FB778905A6B7150258695D4D9DF6111E1B28A9462002D7C476FE44A9B13F32
9FF84930D213787932A1BA01EA608ABE7054FFDAAE2176EB960005E5407D7C1D39AEF8EAD8683A50
D93398C584312EE4A12C07E9D55AE9981D7EF57D66499CA93EA653EDDA1BECB494662E54CD7ED8A3
0B2A8522CAB12B2751F7E9B3B66CA0B5C8905E0F3A51F68C96E9C02F10FE515FD6133D3ED298D15E
8B1649F3D13341BDADDA7FCB838720E8D0D9DD92D0A241A0CD8E25D7B313DDAA2F25B543BB0E7965
402ED0F24AD146E49919ABD9604ECFEA5A7A49E58664DCEFDC893F5D722CF24A44D26369F5D86569
9632141348086A80AE528EDAFFF9D9986D5665DBCD375DF221D5EF1757D79361E5A5BCBE333B6C9C
1CF46794A7C7C776477023BB298C970F6DFF9AE6C7ADDA8CEBE73B07117BFED6CED2A36548081C79
BDA9A70C8FC5FA16D0EFD3E9F869DD5DBDF6E70CDA4217935FEFE577B64DA1DDBADB9A092B9D1E3C
E1FD3B6E0117DDED155313A5DB7D8742C3409FC18B9743F09ADEC49BFF2FDBBEF9D5FA7110266287
7C65E3A1421BA56E258A49D76C436C97AE2116F772CA5EEA5726BF17AD5D5CE37DC5F45235730E90
A1A1E3087132C820EB9E0E311500F2CA193C72E2ACCB4D77ADFA34E268B014FFAB5DD1BE7187251A
A69B7BB3A517796BACEFB9ACE0114FAAEFB0D9BCA028A52F5037291232A04C2353B9663BFCBEC2D9
30CB007954B8C6396003214262AA9CA9FA876B4191313FD1831D664863C4A19946AEB8F4E21C468B
9C94B8CAA407A74AF418DFB60D46BEE5029C884950D3BE8A58023DA864E9AB34005337D335B0B35A
91DDEB53A54C3233150E27225B0800C841E489E9EA6C12F5D95112BB723C3E88AAEDA3A942D06242
2CD80B04DDF024ED79224E166086C5770EB10C389D0BF0327B2F753358D9BD552C04EA52BA154EEE
5A84C51FBBFC79055AD0F1243E489F82FD3D1A3D2CCB24A02DB3F306767564A2451DA405BAFFED98
20241A82C6F4F6E1D2A36FD954540EF3C091247120F5E1B362D1EBCBF80951A3158B1547E7A0CCFE
40C03F992BAD00496C32BBE9B0A06EE9554EA3FAA247A7399A37D05329CADB006F679B58F2E5969B
13A5516A9F6949505A64B7B3FE5E748B9B9662C05E6C5CB79D64FD72C54F557ADE72880B3F9D8718
58D5EA3FEF2BD3FCFD670794AEA6144D13782BA89648C98E7CF5160089DB9798E49BE2DEBC2669C1
0C42AE1AD7C1FF4921EF465300977E057C0AEE61579460F56E51B6EAFC1F7F41D669ADE9610EE777
055F927444F971121CD76A55A273CEBB481B89D6B78D0066ECE31BE3EEF65CE9FD22D22EFD6E3ED4
536E6439782AD53550CEF1A903125F228A3E2F1AA3342B0551C59924149358F8E941969125F6E54C
8B2C068F57FE0DF91912CD71BE9492768191F4F6B70BA45C72409D4AC6E9619E8A34398E6A66E984
55F1793D8A2C0DF30EABE2B19679318AE09014262DFBB9AED5D637653FBA1C10821908ED6E088910
AA033E2E0798A630966D29F84845A9C937C27A268CAB8BA1AE9B32E12B52EE4B64BE5388AD32035C
7F98904F052B31D7C4819E27BCBC597E8503A5614E0DC2BBE5C51922980E3F492B61BEEB169C3EB6
AB9F1DA82EA6BCFBCC16199923C8399B0495EE9A9E1749DAD9FB289FF3FCCF34F55DF7D94F91EF31
B3B4C8074C567C4FAB337A337BCC2F459075244F665B079C159AAB83781E465F5259D41313183EC5
F5F53BFB4797942F93EAD6CBF9255F9B4DD0748A3BC6BF36ACBE0127AF68EA6566B65430D0595FD2
A7A2FF74055BF2E70BFFF2B79131F1871CEDEFB495FF914B88770654F9E5556AF535E1B9AF812004
99288AA39D1388ACCB5B11B13596B550F2746B2A83B076F4F606F7580156E54FBF6976AA4CFC9581
0A7FAC41A1635FDCFD6F7CD6BF738190D7F9FEAAB8C0B7CE38DD1459E2465C3B75625C8BAFE3B60A
F66ED183965AB9681A8174C44311D8EE36E468A8FFE2035B7C5AB6A372FE37FF627F4697C0D19F7C
8A1E356F829BBF2B8F4A95A49F85CA16ADDCA5C0817D6A4F7C4EAEE908DA13E0C89C9AEFF6D1D7B5
BCD1BBF672B46C4960720CD1C74E70C78784CBFA8930576AD4067D406A0FCE9248DCE6D610D7EF0E
97F3F9CEA1D08DDA90DFF0C484DD32265FD13A2571513F361DE3061F2EA76886112AC7589B290220
E34610277CF81535CD628CA688CA812275D7B9909757DD519F1FC89FE4D0AFE5FDB999323A470C6A
A0D9BA9CC92BAC24514E7CB3A3EAD2A70271EA8B02B2DDFEC6CE803F1B761D9BB7099FFCBF918D8E
B602946FB0DC14F0FD1289037B15A4A96A4605BBE53BCEA9112BF9746F3BDDC06CCCD808C62F2B41
D4F508EEFB03AD22E2E154888DC63C6BEC6A21D1851A5C82397FA49BD163BA8A72527827E4B6F50F
585325219FAA9B3A2CE14A0134C19DAE50373A0F9E6DDC8205467242D11A3989D17730C8169964B9
CC9549BE20A84FD9137DD9C9F7DEBAC3A41345DFEB0AEDCD7ED408A909000FE8D9CAC85D93052256
7A2C9312769DC85F902D4A5F5766EA3C561549F1F2B4C5269276946809ECA26B6F51DB4CBDA9E668
BE1023D8962C0DBCACD5BBC9E5F61C459B825036E1322737C0F196C0DF93DA76011DF2CA06F7B383
8C672A802EA24A474ACF7A51F2DE867ECAF5674B1053CD5419F5FAC20584A3F7565D7CE584CD395B
1968B622FE3C68DAD2F0E33274DFDF03B5A8EA047B077DA1316DF487C91ECEA84E9B417EA25EC9CF
1F1CEDD7A1C2CB0D51A58BD8F9772FAED8D553141ADAB148AFDA200479CD04C0FFD1478EBC618303
5437A5BC1AEE3218E9B27D21656EB9F31BD4E7D3186C89DF251207E8B67265585083111BC1AFD4D6
A2773629147A29CBB4BBC3935B83392487858E0D18FFC96E57C83C4C6744C8E0DBF001DFD64B660C
CC8064907AA4BECC12376A1EB55EDF655CBBB4744C1A6166590B9572073A2AB577EF446B80567241
389F990AE6C90B286EB48454166BBF264422FF2A387FA0B413F2295B6B188A64927DF702C232CCAE
59A2CCD1D109840A464BAC74A45B865A6667C901D86F771C4A36421308551F532497990BC15DA648
6E322566C210C517DAADDBC24DACB39CA41611B9F961E4696D1FEC46E71C608DFDEEF19ECDD88724
24E1BEF7176B0AFA4888BDB4C56C8690AFD03428F32740DFBC4BE22B7583DC47BBA42DF4E83C14AA
29F4E79397BBDCD2EC43338BA1F0D2CA9DA6E64A065FCB0073ACD0D86E46EEBF1454C9C172C6BAA5
0F37FA19756B05405763387237794E9FF74E6749BF6CE5EE9145413950D342DBE5B0EFDE57163127
2A8D060E935547E1FB0FB1FD60400FF856D027671CCAECFF7E215BE61E8A77E9BF5C72C2C1E4501A
A11B2F8574BD823574EC9598D579A9C5C525867F4BAAAA78DDA0E5BD7AC832DEA41328A507874A85
90B7F133E743471D4FA27DFAC39C6F99E233C913183B2A039CBEB5CB3BF8825A92D83D266246D5B3
CC7B11469E611E260C6ED16D17C9693B13B78E3F0DE2F0ABBE73FD6AE1ED25F57B4894254FFDB332
0E65ADA53669B95CA28BB4BD166507E9D8F12727E46D2B9593186C090764FE8A95F1594291FD551C
A96E4CBE1D6FD42852B2B65E7F10C4F17707F930DD934E2A2ACBDFA40E04EABC1E54632D67AB7D5C
00DC103A3D11DCF78B6771D98ABD5CCA0B253283C67B0863C80D1A78FE6D5422568207509FDB1946
92706C7A211B29955F6354092C9732DB2ABA8CDAF407FF25B40BF9D73317D5985E19E6C12B6AB5F5
DD59328905F822E1EBEB87C4E386EF20CEB7EAF842700F09BDC50D7AE6442D1C93804D56FE194785
968373A154E1F426BF76692CE3E4474360ACB9FEBD3191B8EE909E7C224EF90EEF36CD660AC9A642
4DB5BB20B8835D365D35A442ECB2444F30466C3323001A087639B73848E3EE275406CFFB495ECDB4
52F2A357F45D2D32BB22CAF9F9C2C44741A5341B29BB6C4322287A2A3891E1E853B976E17DD9306F
D98BDE8A0C97ABDCC7C708BD1BF49B524CD0DCECB40DDC557E9C90A1EDDEE57BBABC4C338F08A625
E03C1C1A20DEA709051EB1A3264D7002D6DD2BB7B622AF93C7DF54F49EFA5FBA58F115A049A91875
A2476C19F9133D0BE1B07C8102746163CEA0A98F9B62EA59C9CED7AD808DD52DDF8687933AE52A7D
9D7081150A812801D3FA78F90C4933E5DF09C991325324DEC6ED364ADF73DFC7B78953B51FBA2F81
F264C2A94139289CEBF7ECD6D8FEE9E579BE231FE1ABBCC07B4BF1884CABDCEBFC56610A5E2B7510
37FE804511FB5443F7B21290E38855F6DE5EE38960E02481DC57F83CFCB87C8FF1CB196CDC19B2B4
6C7C72B64D7D45C678851ED7E2860DE7DB772BE7B33C84ADF7E6F9B2063D1263CDF55E6220753ACD
67C4701EBDC0799AF47AC58A0CCE796384A50DE6A814DD994B372630E64E5FDFF57393522F689DF7
81C44599B21AB1C214D4ACF94F07CFEE79C628C85378B96D9007ACD4225E14DAD8C70984DC596DF1
96BC814E7346217C94F172FA40B3DFC73C30E6E530DDE4A91F6A5166AE19EAA3D2CC3D9D6917BFD3
1EFAC19C236463AF8D7FB7D9B3A4D6FB6D962C59B296E988561957A3C3D11F33ACF69F5768A2DA30
462BA9AFE67D3C41A1E8368099361F50D4F6368963A48C75F1590804E7918A02EB9DA5F60F49828C
95AC60E9D86DEB7699C35037669C02D408269D6BF481EC745E4EC630F68FF5168BE5E0BDF875EEC1
5EB9CAA9CBED1CE2A0EB4CE97C14E10114087DCBE5DE1DB6A070CBC6B68EE141B7D62ED320F7B74C
07D9762E0F5C8AF0779D38B7677ED65B5DD2F83ED06F041B5701228EFEAA0FFC031E44D6D68B274A
45FF9EB62FDA007CDC98B86831E9A668098364B421E1FE2A45D85824612A521777C6177316F0C6DB
D9847A2F61326E74A3114EAC3ABAEE456156DF125E4EDAD6BDB66E7DA6370C90ADC4AF4EC1958170
C32D5AAF3B45BF749EE1DFAD8A5D0C03973B7C1589EAE4E67F6C87213C721E4A33466F3F54253545
5014417CFFC9AF461CF695F5E1D7A37E4C7680A5624AA11EEA65C59BB38A96734E4A4A238C636638
9EB8083D5AD753FA7F74EDF10054315EDD53DE61D48846F70AA9272626E23BA3DAB7CCEE819B0A88
9CE775AA7F5205C95A19AAF475729D2C0BCAD9AB5459380A5F034C108A64B80621820D779582A198
14058DFDCC6C2D6461AC6F98C64AABA53A2EF77CEF612EA766FE15498F56F54106D70D0F8DD4134C
8C64B282E79A96F15D4BBE0297885ACF775BA5009006315637D60AD86D25A3CA6AC5BF5B4DB95B1A
672A8C589D89101809D838236560F7690E329784C1D335203BFED3A258CD79467D16B6DA06A282BC
4B9669986CB50C54DADE3D5B20FD5CD9FDDE60AF4B5D8D9C50E77CF50DF3B36F37F381FE7E28A719
91C8199D18258C09BD0440F5E258A5D2E22C6CFBFDC5F91228992E86532F4C0A50067BCB2D4387B2
9FEFB8043D7BC44A322FD3629D7D92B6EEBA21B035DAC884110BDC6B22CF59B08C195BBA1C682E5F
8CF32F479937D329FE8EC6E9A3A3AA63AE95EEB766E0EACEEAD4DCF46617888AE687009112732A7A
8FA8419A4652075EDDF83E291613B66BA793D3858CEA093C79B89B0C93E11CAAB86AD1980C401713
0B6A02545DE484FDA6E4DFBCEBBC848751B2A8821CB3F7AC96D2EA9B83B575AB60CECA41EA567EE0
8ADAC8F1060255057527485D6B12A26D2E7EF6892865FD65FEF28F8B46249C4F19341089D59DAF82
582CAD1A3B53C763A0E57134A57C4A24AB4FD358592ADB01BE8F1D9FAE9CA97A3BC3A0E2939913E0
62960CC1D29ECEF9E61BAC20E92F13C49078E7F1562C9D7C01C2B300ECD6ADCAC9AA0C1F1BA30401
0573F79D158C66D91A8D987C5239C9D4FEED1DC5C9586C4129C33E7C737C624EE9BD1EDE38E9F72A
78DC19E144B5AABF3B0FB72216815E371A5D6452684965CB7208B87CE5A27E444820E03F80AD2DF4
E280D25D9BDE41E719BB2C939E25B7965DB162CA8665CBFE65DFDC7992A508D54FE4EE8454C11482
7186A280D3D9EDF397640A809E3646675AB6621B9CDF42808E2F19859AC975CF70F41D2B3D22F8E0
C180126F4A12122B207A150BC8E1819962DAEBB821DE59B7EEF8FF9219474597AF859E353B4B713F
5F1350F4049DCE99627492E396038B10A2F8E82AB679F65BE14A166E4502921BA44CCFE04E5DD3FE
B04BA47C3F7A3E7DBF7D55328AD1E96092C73EDB16C3325537295DF768E2633D01304EA0B01379AA
DAFE6CCA2AB3E246768C5AC841A458A2F69141A9A9D716D129B26643F1BBC95D8CD0ED44148F7C6A
F370201E454F4AFF7C11A8080508FEDE242343E7ADDD5A8AAF079C50765A79BD25FBBDC59EDF980F
FE0B60435692C49D20AC22F8BD1FCA3F3D8200CA26D61A30212558B54671E63BC09776A3AE7A906F
CA63281F080A00500C42C02B8F82357A3EBF572CFC4BEBA3FE86537DDDF23A861C240A31778A131E
F638C1DBB7E87A45487C092D23FD9FB2C162C3253636ED263B141178FCA9F2D5BE2D81F99B2872C4
B3C08749CE18C9C00E75DA6B3E4C6A6DD79EBA731618EF5B5E767BB40429D8FEEC6ABFE9975746FB
3A82A03A07B7D0DA8BAECFD1F72AFE17EB0C0CF100A2D48F4449A42C482BB1D64C19F8FEA73F5BA1
8FC9BFEE3F640C39C081669A9B0EE3FF6B2BDC0A726301EF0E2259E65BE59275C76E7A3F1C76C3A3
3AD0E2F79198DCA39C482B4E1196238DBA937692CF319436830BBF441C0A8A04161DC0814B5DF049
83099439EF421B6D37D351D4A988A8DFE93D796B2E8B2564C602F79E6162F56F933196A0DCE91051
600BAFFD9D439A91F17C20CD6A9104B553D823A0317E3C8344E9F0B2560AD583BF876AE307892500
2177AF61BDBD745CEC2B2A7931D27423D2667584AE0D6CAA2B281EB9271ADE86C493791AC9A2265B
8324F764D20DE65F6267439F1574DB02C600E771D3C743D420FA6F8BF01A977B91AF035E0D5412AB
0B85D6ED3ED9D0345ED434F9B95FD911A9D3828CD162686E6ECCD2B6A5B1104F0E6838AAC7FB3FC7
09F08F8E82B4BFCB55D8984771F9F4D339EE7FF391448C7807A436A78B6A487D3A5A86F314B302FA
C5BE1C1DB9844F975619D615D1C7A20EC2B144797E0648CF5C044C8DD1699EEA3AC9D7E3BAA54A85
11A932623D5ED3F0A9C3028CA439AC395F58DEAF1C0354A169D9AC7F380900D9828C3ECBB975F6FE
6BD79EA4BEA9B71F3A9B1D2EAF8F1E475B4FB99758192EBCDA21B47EA33F57C58E904DA260C801AE
CF457C84592B81CFA96C10E448D705D24871F3D1AD1FE004406C8070A54FA3747788C5B55E9462E6
F51378BF3F848360542CAD2D5FF9EDAC84C164DFEC115A2F3D873760EAE58CC8F361B37E6CE076EF
325A1C54DFF84DB95DB7DB5B56C48ED15C5426E6153D8A94B1A35B22EAB1D7B871097DF12C093BA5
538957AB7D0AB2E39A2D1AECB91F0A693B8F6A00601929B6C55AAE8A227CAB6404FEBCC8BC4EEEE0
ADD4CFD7DEC225170A0063457918B9875AD7F022A8F9932ADE316E4126EAB75C1D0B2B9F44E85F1C
54755D1301345665EA630C8E885A8D9AB069DEA2CC6D12E4A0BF6E80C3AE12BC7ABE507422A5D92B
65F70B4A472DD945EBB960880EC4C34E4C206C260FDF86A997D7D399A0219A51E6F8BC1189EC0ED0
B8686F0243BFAFD829979747442AB1DA8282F10F4C37C4E6C88D231460DA3BF34C23A4755E2F8F21
F6D138C86B6091CB3BCE5ED170242C4CC87C010FE63DA9A2ECBDD85311DA8572AD67E40F744D2EC9
6607701D9790574F051C859EF29291AFA301C809E0A5513DF9A7FC2DB1776DBD4A2CB622BD17811B
C0E584A8D89D4BEB17C2D0AA8BF31CD7E2B36C0E1888409788E30EAC2E46AFA1CFE457D3A19C28C5
80669CB82CF36BF40DFAFED78F99A5D5DF189CE293413FFBA9E8D2457986C68483242AD767D5F026
1CE303153C35D5DEB1789448088B51C48A9B8E903BBC69ED7FB0129CCE33A0337198F11DBA94FDAE
AD74BBC5E519F559094E15B03AF3EFA89DC38B4278C68D2AEEEBE4B28B351D7B72F52D94480D8CBC
06544645F20800B8284A4E7C8FAD59D0AA8EC8EC0551912CBC62694A5DD15C469BBE614FB187C084
838D676E5A1CC8DFA8676758EB7D53FD2BA8F1C434F4F70AED8F2CE27EED2F6A82E20E30EACF9BF0
CE28B4BF7D556815A887D777B7D75F60D2C410AA2D378B7BFAA6C3A5BF0A5EF80D3E35A0CF393A5E
BC27A895D712C6F004F1A03F9FCF493973F33E6FB106407DFD992AB0E9E36EF395663A6EEFFD71BB
2DAD9DFE6AA4685F307B8FD69BB2F74E672666414A71FA479B37D3DEF6AEAF80FA14821C65F7ABBE
5CC6DD49002216E23B3D22C282F3DE0077EA81017E79D8C3BDB61EC031CFB13FA981120A6C518F4B
4C39C9DD5AC6EDA29ABA527C9948BC3162EF65E8251C9D4E3494C6A51A41D489F8BC89250128EBD7
0EFD01B9F03C40B6E0384364F2571F7D969016A959E4243D7AB728F0F030B8E2FB456D8E47A85898
313B0E91C68C7A8A7226603427AC6DCB5C69924FD026E90CB0EE89AC42D874BB15AFC981079E9DC7
1271C3E461265AF327D4AAB4AEFAB6A9DC3F84DCE7C7868D4719006344B9055C8BA952A2250B8041
E5EF519BB788201124BE90AECAC2293A310D9565E1EA4AEB99F7ED7106649169E8EBF3DCB210706A
F2FA65158D3059DFBD7AB5B00DBB06B016F73FEDB3AE1C1CC03BC2D94B143BFBD759338EB181B1F6
841F7B539D8D126FC5B31B244A3A00ABBB121A98F73314D1F1683F513C3CCC9A0C2180824ACE5D45
E454062CE1217F7AFBDC60A6022B0134EDA6C5D787DE8A5925BEB374F64D612329B9AC17B6EC03F8
56CFEE502C1FC3AAC7B6F251E8DE4147DCB1580185C406F38E6B729307EADFF6D7A0E824C9830093
F0C4FECEEFC7FF839306FEFEB780FFBD8879F22AFDADCA4C0767B8EEAE5DB869D7BD91355F0255E1
CAC68A81A276967F233624DE0D2082B89E2C2D1DB0F8BE0B2BD7051C4DE9B1564AA6CBA03E50386F
D685943D1EDDF5BE0EB34418C48E5EA645CBA552A0444B254E82E9E84A5B7BD0064D5EA87B1716C1
4EF7FD14E2187FCE16FF6ECBC0A6588B30B4329626F024BDBA65457028668BC6750A4DD668D017CC
EF35CD9CF45EC73885FC91B8AD78920919B4747A710D25BB850B558C5CCF7170C20012DD0F2874A6
699DF53EDC6C75716A5B6B06C98F4904BAD22B18C77B3EEF32DE3F45A8AC12383DA16DF6F06CD923
D344CFC2253ECF97A52F2DC6A22539231E29A324F851265BA82BE566E42167247CEBD914EBE42EAB
E189E74FE1FF17ADA8A5F47DC9866CF86694DEE28EED333B0A8AE380557820E3F1D32B05AE27FFE1
68267FADD310C4EE550F71704EF71F4C669952F30E485AF37561884066C0E3425C748BBAC77CC7A9
87EC336B8BEBA44358BEA4ECFEA32494A8006E9852C4BFCB1C0F00ACC247F1F8E3F3B34539C67638
64527F9F885132DCACBFCB1DC80EE3B2A711145DDA1D3B5F83144E2CD698D43A02B0DEB706C78D75
A24FA39B9374E1155969FAD7D5FB477F4C3C7440DBFE1BD1DC877360E8690A6D3A64EF0A1313A520
C49320295302227CE5625E134EA442A537505D206EE46E7E218BDA38F7B6BA124ACA0E949725CEEB
961EF8B0727E3A78287E61E65A84AC14D1014A213259A48F04C634C1F04C73B4110D0DB491250CCD
7DAE323CC8BD29BEF605DD92AA5480009DEAD1256E5C9FFB18362D63B022C2A378D15ADE2C6AE603
1DF385CF090226F0AF889464584A9EA63B884453DE231058C5661C4F7DCF7505D7B1E48C78AA5799
8FF39084FFF1CD18CB2989D867F2E085B291FE52367B4E8667E5CDA4F41DDBC7129DA5BDC39549E0
8B67D9C9E4C332D91FE261728521245CBF51870F24C42F5814F393719A9E126C5693C0E776E4D8F3
0F0288537B8E9A7C5DA4F931FC83F96A1950B1DF26C0448B646D3BF42C0429E2BD0164703FC71833
19DDEA75CE65D9DFFE8369787FE664306D843421C2C0C3A5B210E823F8366161A96CA88D95FD6486
5F9E5B0D53DCEE4A98AC10A8FF1BC34A46DB6016E973C9FA298D3F58228E3D9FCCCF9632556CE2E7
F9C81E05FDB0FC1071E69A4C158E742D0B8939CA3DE33A4BE8D01D679C81C6BA9CF396A6768CA626
05D796AA5C323E3A6208F2DA5000FC4462ED81AD0044D9959E40E4764562ADA76E33EC63271966F1
7A13AD376A54FFA40FA247896A22C1C4A4CE51094CA1892A0B9904EB762839AAE1EDB5A0A5A69343
CCA45F88F61926B23E6C85688862B1D10F1ED827FCCE2A427E49D960DBEE0D39EDE08D2565C6F5AD
66CA83DAC1467C38F742132F715DA7E9757A5D067FDB4A8859D148473F302BF6ECB9B7EA5C0DF851
8F58D4D076625B92BC8201028064950D70CD40492DA83B98FFD79BD3DCD9CEE95178B6DEA9AB10B3
4C61A74B49C3697CF714F56A9B1E366B04500C9A67704AF6F721851EA4566B96E220E7B526873F94
E6013EA8C489639D291167BCAEFB661C96C27DC7BCD5B317C1F101CD8DF2FB29F6162B5ECE903C0D
5570C8C6325F05218850E4A5B5F94C7CE334BADDFC5DB98EF5333B4A92129F41D046D0F5EB6F342C
F362BC8E45511FCF328E2CE2D4C579516307AEC400BA207071C887F5185AF536A6827307D7698095
E8A6F8C19812A11C32AD207FBC353172C8DF626C5C05CD24C171B3C8DAB270A74AC48E35F0A8849C
E0934B93D56C93599F5235EC441B5232257C4C6767C7B5A35830010E60E56AFBE9199B42E725A216
C49D45A3C554767DF192F04D1A192D5CE196831EB7A56201A4A96CD44DD084729774334F698E1902
614405347A37A4C753C0211D7F24D5265CF033E3C4D30E61886CF781D2AC30385E6021A892AB116D
1F5505635BF5C915D0300ACA8AC32CAA0F3639550C4AEB390DA7B86E53B6BB0E4819626757BA9986
BCA4B4B18F6BF3706577A3BE146F2585025D5A36EB14E587C5469EEEB622D31FD32EBFA812B9CCDC
CFF7D17D00D9F21BF8871661F20E89A25A4543068EC509D0DF7DEA2A24FF68957943BE0FC7BD319D
92A575E12E6FB8112D72A100FEF3EE85972304BBE07FC1026CCC068E8A414F641116E51F76009C5A
F9E664BCCF93C943CFF2115235BB3290F935AA3FAB4F2E73FCDB9FA5E1866EFE278FFE7EA9DD6F89
38CD5E5F4F31F6C659AF7EFF5B291AFB86521678B42C99275024EDAD04E5929D201A36F4A6C4DCD7
2E349D6B9A1F90B123DEDE3DA50EDF929F9285747CD504C8F4A73D522F312D623BD65A35419C0729
30976129B2D99B32D1DEDD81D64F7879CEDDFF04BBBF1286E07BCE651E2DEC190DFB9D25F3C1EEC8
D7277752BB7CCC313A0FEEBF0EFFA2A189861AD4EA13AD4FDBD5160DC273F12525815F0D693C1413
AFE4FBE09BCBD71E16C33E6CF8D18732447FFDCC2E4AF9E270D725C1D262D96E72538CA3309BCAF2
35A3FAFAB27D265C583E6F6F062B555C97DFD89AC46E6154670ADCA13FD99F7A4B9B8BB224D43764
8CC9DB76E177F562862C912D8CBC248A4C628FF2D0C9688611CED3DFB89064B988F16655633B7CC7
AFAE34B2937528EA0814ED245D6B0D2AEF87A5B63E2BD7E4F7D9CFE372C295A0891F97C3855C97EC
C03C7C2A231704BED419612255F8B2C9262D48CB4FB46D63CC9697A210FA9D7BFC3BAB7E46172D3F
52A4AF9C4114BC72A5C7CBA042FA633AFD5E404F29408D4485837E55E6F9702F04C7AB410C351039
6A78C8672F8EAD53BB9CBCED63FB9E72E7238CC88FB4E7C48C3DE3E4B80E277B952727916A4127A2
5CC1413C390F4DAFD5253B07BC96DAE8CF4DA08330DEE580CBC1E12B75A661819E96B018D47A8B71
B6BFAFC5E3CBFE68E5193417B6E730E6A2820838D22049BE6BB64B74AA13779D46519965ED80D5FC
30B0A6F73D26DEBD8150B3D27B3F135F608D59BB1632AD9C2E11177FAF54CBD1C4E58D58C395BAE8
AD7C7AEEB0E1C3F0C0B7A5E7142E9A1DCCC8B4EF56C319D4A4F750857D2FD180F871772B9CC69FB9
B222F83C3ACCB66125AF6848B2EFDCE3D2284FA5844641FB32F701FBF32F1D2F2E2233B66E36CCD1
49FCB3FCDB6EA04367D11624717D73D9128EA7D9AABB8658BE9E9986E532
0000000000000000000000000000000000000000000000000000000000000000
0000000000000000000000000000000000000000000000000000000000000000
0000000000000000000000000000000000000000000000000000000000000000
0000000000000000000000000000000000000000000000000000000000000000
0000000000000000000000000000000000000000000000000000000000000000
0000000000000000000000000000000000000000000000000000000000000000
0000000000000000000000000000000000000000000000000000000000000000
0000000000000000000000000000000000000000000000000000000000000000
cleartomark{restore}if

%%EndFont
%%EndResource
%%BeginResource: font Mathematica2
%%BeginFont: Mathematica2
%!PS-AdobeFont-1.0: Mathematica2 001.000
%%CreationDate: 8/28/01 at 12:01 AM
%%VMusage: 1024 29061
% Mathematica typeface design by Andre Kuzniarek. Copyright \(c\) 1996-2001 Wolfram Research, Inc. [http://www.wolfram.com]. All rights reserved. [Font version 2.00]
% ADL: 800 200 0
%%EndComments
FontDirectory/Mathematica2 known{/Mathematica2 findfont dup/UniqueID
known{dup /UniqueID get 5095653 eq exch/FontType get 1 eq and}{pop
false}ifelse {save true}{false}ifelse}{false}ifelse 20 dict begin
/FontInfo 16 dict dup begin
  /version (001.000) readonly def
  /FullName (Mathematica2) readonly def
  /FamilyName (Mathematica2) readonly def
  /Weight (Medium) readonly def
  /ItalicAngle 0 def
  /isFixedPitch false def
  /UnderlinePosition -133 def
  /UnderlineThickness 20 def
  /Notice (Mathematica typeface design by Andre Kuzniarek. Copyright \(c\) 1996-2001 Wolfram Research, Inc. [http://www.wolfram.com]. All rights reserved. [Font version 2.00]) readonly def
  /em 1000 def
  /ascent 800 def
  /descent 200 def
end readonly def /FontName /Mathematica2 def /Encoding 256 array dup
0/NUL put dup 1/Eth put dup 2/eth put dup 3/Lslash put dup 4/lslash
put dup 5/Scaron put dup 6/scaron put dup 7/Yacute put dup 8/yacute
put dup 9/HT put dup 10/LF put dup 11/Thorn put dup 12/thorn put dup
13/CR put dup 14/Zcaron put dup 15/zcaron put dup 16/DLE put dup
17/DC1 put dup 18/DC2 put dup 19/DC3 put dup 20/DC4 put dup
21/onehalf put dup 22/onequarter put dup 23/onesuperior put dup
24/threequarters put dup 25/threesuperior put dup 26/twosuperior put
dup 27/brokenbar put dup 28/minus put dup 29/multiply put dup 30/RS
put dup 31/US put dup 32/Space put dup 33/Radical1Extens put dup
34/Radical2 put dup 35/Radical2Extens put dup 36/Radical3 put dup
37/Radical3Extens put dup 38/Radical4 put dup 39/Radical4Extens put
dup 40/Radical5 put dup 41/Radical5VertExtens put dup 42/Radical5Top
put dup 43/Radical5Extens put dup 44/FixedFreeRadical1 put dup
45/FixedFreeRadical2 put dup 46/FixedFreeRadical3 put dup
47/FixedFreeRadical4 put dup 48/TexRad1 put dup 49/TexRad2 put dup
50/TexRad3 put dup 51/TexRad4 put dup 52/TexRad5 put dup
53/TexRad5VertExt put dup 54/TexRad5Top put dup 55/TexRadExtens put
dup 56/LBrace1 put dup 57/LBrace2 put dup 58/LBrace3 put dup
59/LBrace4 put dup 60/RBrace1 put dup 61/RBrace2 put dup 62/RBrace3
put dup 63/RBrace4 put dup 64/LBracket1 put dup 65/LBracket2 put dup
66/LBracket3 put dup 67/LBracket4 put dup 68/RBracket1 put dup
69/RBracket2 put dup 70/RBracket3 put dup 71/RBracket4 put dup
72/LParen1 put dup 73/LParen2 put dup 74/LParen3 put dup 75/LParen4
put dup 76/RParen1 put dup 77/RParen2 put dup 78/RParen3 put dup
79/RParen4 put dup 80/DblLBracket1 put dup 81/DblLBracket2 put dup
82/DblLBracket3 put dup 83/DblLBracket4 put dup 84/DblRBracket1 put
dup 85/DblRBracket2 put dup 86/DblRBracket3 put dup 87/DblRBracket4
put dup 88/LAngleBracket1 put dup 89/LAngleBracket2 put dup
90/LAngleBracket3 put dup 91/LAngleBracket4 put dup
92/RAngleBracket1 put dup 93/RAngleBracket2 put dup
94/RAngleBracket3 put dup 95/RAngleBracket4 put dup 96/LCeiling1 put
dup 97/LCeiling2 put dup 98/LCeiling3 put dup 99/LCeiling4 put dup
100/LFloor1 put dup 101/LFloor2 put dup 102/LFloor3 put dup
103/LFloor4 put dup 104/LFlrClngExtens put dup 105/LParenTop put dup
106/LParenExtens put dup 107/LParenBottom put dup 108/LBraceTop put
dup 109/LBraceMiddle put dup 110/LBraceBottom put dup
111/BraceExtens put dup 112/RCeiling1 put dup 113/RCeiling2 put dup
114/RCeiling3 put dup 115/RCeiling4 put dup 116/RFloor1 put dup
117/RFloor2 put dup 118/RFloor3 put dup 119/RFloor4 put dup
120/RFlrClngExtens put dup 121/RParenTop put dup 122/RParenExtens
put dup 123/RParenBottom put dup 124/RBraceTop put dup
125/RBraceMiddle put dup 126/RBraceBottom put dup 127/DEL put dup
128/LBracketTop put dup 129/LBracketExtens put dup
130/LBracketBottom put dup 131/RBracketTop put dup
132/RBracketExtens put dup 133/RBracketBottom put dup
134/DblLBracketBottom put dup 135/DblLBracketExtens put dup
136/DblLBracketTop put dup 137/DblRBracketBottom put dup
138/DblRBracketExtens put dup 139/DblRBracketTop put dup
140/LeftHook put dup 141/HookExt put dup 142/RightHook put dup
143/Radical1 put dup 144/Slash1 put dup 145/Slash2 put dup
146/Slash3 put dup 147/Slash4 put dup 148/BackSlash1 put dup
149/BackSlash2 put dup 150/BackSlash3 put dup 151/BackSlash4 put dup
152/ContourIntegral put dup 153/DblContInteg put dup
154/CntrClckwContInteg put dup 155/ClckwContInteg put dup
156/SquareContInteg put dup 157/UnionPlus put dup
158/SquareIntersection put dup 159/SquareUnion put dup
160/LBracketBar1 put dup 161/LBracketBar2 put dup 162/LBracketBar3
put dup 163/LBracketBar4 put dup 164/RBracketBar1 put dup
165/RBracketBar2 put dup 166/RBracketBar3 put dup 167/RBracketBar4
put dup 168/ContourIntegral2 put dup 169/DblContInteg2 put dup
170/CntrClckwContInteg2 put dup 171/ClckwContInteg2 put dup
172/SquareContInteg2 put dup 173/UnionPlus2 put dup
174/SquareIntersection2 put dup 175/SquareUnion2 put dup
176/DblLBracketBar1 put dup 177/DblLBracketBar2 put dup
178/DblLBracketBar3 put dup 179/DblLBracketBar4 put dup
180/DblRBracketBar1 put dup 181/DblRBracketBar2 put dup
182/DblRBracketBar3 put dup 183/DblRBracketBar4 put dup
184/ContourIntegral3 put dup 185/DblContInteg3 put dup
186/CntrClckwContInteg3 put dup 187/ClckwContInteg3 put dup
188/SquareContInteg3 put dup 189/UnionPlus3 put dup
190/SquareIntersection3 put dup 191/SquareUnion3 put dup 192/DblBar1
put dup 193/DblBar2 put dup 194/DblBar3 put dup 195/DblBar4 put dup
196/BarExt put dup 197/DblBarExt put dup 198/OverCircle put dup
199/Hacek put dup 200/VertBar1 put dup 201/VertBar2 put dup
202/Nbspace put dup 203/VertBar3 put dup 204/VertBar4 put dup
205/FIntegral put dup 206/FIntegral2 put dup 207/FIntegral3 put dup
208/OverDoubleDot put dup 209/OverTripleDot put dup 210/OverLVector
put dup 211/OverRVector put dup 212/OverLRVector put dup
213/OverLArrow put dup 214/OverArrowVectExt put dup 215/OverRArrow
put dup 216/OverLRArrow put dup 217/Integral put dup 218/Summation
put dup 219/Product put dup 220/Intersection put dup 221/Union put
dup 222/LogicalOr put dup 223/LogicalAnd put dup 224/Integral1 put
dup 225/Integral2 put dup 226/Sum1 put dup 227/Sum2 put dup
228/Product1 put dup 229/Product2 put dup 230/Union1 put dup
231/Union2 put dup 232/Intersect1 put dup 233/Intersect2 put dup
234/Or1 put dup 235/Or2 put dup 236/And1 put dup 237/And2 put dup
238/SmallVee put dup 239/SmallWedge put dup 240/DoubleGrave put dup
241/Breve put dup 242/DownBreve put dup 243/OverTilde put dup
244/Tilde2 put dup 245/Tilde3 put dup 246/Tilde4 put dup
247/BackQuote put dup 248/DblBackQuote put dup 249/Quote put dup
250/DblQuote put dup 251/VertBar put dup 252/DblVertBar put dup
253/VertBarExten put dup 254/DblVertBarExten put dup 255/Coproduct
put
 readonly def
/PaintType 0 def /FontType 1 def /StrokeWidth 0 def
/FontMatrix[0.001 0 0 0.001 0 0]readonly def /UniqueID 5095653 def
/FontBBox{-13 -4075 2499 2436}readonly def currentdict end
currentfile eexec
D8061D93A8246509E76A3EC656E953B7C22E43117F5A3BC2421790057C314DAE3EFBFF49F45DD7CD
91B890E4155C4895C5126A36B01A58FDB2004471266DA05A0931953736AD8B3DEB3BCB2A24BC816A
C1C90A1577C96B9096D6F51F9E21E625ADF6C3A49867A632A605C117E6325C820121799F412E226B
EFE61F2813676F172CBD7EC10FF1EFBB92DF3A88E9378921BBD00E6024CC08EF057CECD09B824E0A
CCDAA4644296DE34D19D779A21C30666026829D38FB35A2284CAED23C8B913E7B28BB3DA7C8CE390
4C0BAE30B0287680CCCAB2E6D4CAB2E7D786ABF54068028FD7D94FAC236094761B62B7E76F68D2BE
58C23AF85001950EFC1A9C1BB71520B78DDF6AA0058D25D041E86D01878DF56A5C48D74DCB2BBD68
D75C94A3CE878484D28049331CE3D4364B40FAA2C754E8F443D244C5BC44B1C7868E36EAF4F7EF1F
6CB81E6CF63FABD65C29A991EB7D724DA06535AE43F3D0E2D04F6113B493C15463B4CEBFB72AB879
7E4645F9CC0BB17E02A9626BEA4B4259F798B53B18DF2ACCF2B86BF2209CF0265DE0A46869333F98
CCF70BF2C9239A0ABD2E97923AA5695BAFEA31E27B8F532BAA45F2980A11D069265A5312A260A627
A765C4A08897E5C500990AE6FDA4CD6D575905468417297380EB6400CB2CF001C4B8EB79811CD8D7
C173A337922B99DAB1048D5D03C78F78F36FEE31673D8C5FF8AD689A63AEA055CA705DB47D3AF965
73571985E62F63866018C96EC4CA7E735C9294D8C81C03806D23CB87C0C08F86F5FA68CFC9AE48F6
958AE016DCE4D60EB64AEAAD59D8A2592BC398BCA479FBC2F0C20C3E7F730481494C88781A6A9E0E
4F47A94619A3841FAC76A4FB252EB6FB43628AE1A4944539B1DFF672940AA5E93FFACFAC04624EF6
7ED9C691788F0004DB7FFD1C995F2C52C0042F02F5C789F85D9E51716F3B4EDB21D4B9E660E4A892
B747201EEC6DD6A8881FA3039664061094D1892108A2AD068D7F0251BFA72D874ECB2F42D27CC343
052156F6A3A66D2CA6DAEF046A433FD54FEB4410315690971D0F43363EC0119B21F4BE3DFDC8C28D
BF5D68F145D3AC932EE62C32DFDEB1C48C2455392193268C893093BF911645986607DD13D8285895
1854A7FF81FC98ADD44742907818B3C8E3187371BD9FE6EF5B4315E82C359BF2EA91D2894EE7FD9A
734BF2745D7FE8D08D29DA2A03176C992E11F1AADCE219D5E33F325BCFF4521D6D04E61B913B6C41
740AF8BD9EA83F3AE7C4E5402366A812B1724431EE78D2028317B975E91941B591CC6C97740C453C
C7D7AB3CE97AE2F4DFAB6B9C8810A52A276BEAABD687BDA0971EE623A40B7AD6A8E69ED8BE63959D
3DCF8799E2505AC7F7B0E2FFECB0B08027A6266B7F96311B0AD78B7B6C78392AA062A73FDF179FEC
7F748929D060289F899FE417D4028FF332204FE04146BB130EF05FB57AF4BF9337EF71094DC5922E
3EF2D6A9F8257AF242019C349B65C2A3972ACA842D14EAB6A8D287456C9D7D295198F4AB7632EE43
7D006B8124A80BBF26C1B902379D7F90080B51F982630E27B6031CE20930C273EA5D7FF0FC7E996E
67B072796CD96A7739444D21FE10DE7B57D143E4155EEE1B89F32EBCBF4C64D6D3FA1C46E06C9E9F
F99BC9BBCC61A400C7DBF812C42AAED863FE9EE3B02E731D1809F3CAB941252DE486BFE641F60F60
C788F68519A6B04A4D6F50F02F93C6B8774B960C1FE893373D2AC2D865C487CFFE7669E1F1E73630
7D34C15835F0453C8B0C1AE352CE1F27065F1082E6C84F86330F76B39C246315D6996AB69F81A020
30D92CCB4C2A5AA4F4B3CAC88B2C8C9C621294A5EAB6AC3778DB99BD2F411735DC1421861417B4FD
399B365AEA45185A3D9D687546E36BB73994FB7FA3EE890AE3734BD9381B0E7AE514E8C517B87268
7364C38D0A8379039F33336799205F2F54BBF7C2E9B30B27BCFB9FF2CD64F5D700F2455EE66B6252
6E79ED2B0E5FF9732281CA50D27A93F259B6D4B5C7F856BB7D4F2E0F7741FA2419BBAF86C372E34D
59BC7AABC4CEF4F47EE40E118AB95A4863E16C55824D34002D59844D1F51B5DC6FB6BB5D595C4404
1E05A84FD453A129279F894D726F6CD53BA3E234518324C5F715DAE6E7B5695326FC0C9B6CA2B53D
B25EC76BE9662388058629E70DC7BD861E188F1FF32A754A455195163CB4754D116D24E6A6300B67
1862625E260442DEA2505E36D5F7AA4AD1FEB3B42632E382959C7E84569B2A790A0D0A208C2D4816
AD28046B42C7A4797D424277AD9425C04DB87DCF112AE431CFFF6E4FFA979E947502AE5E1755C112
0AE2361888B956F3F513A5975680E6E8374D8BF26C32AADC826D729E9026B14A68BC3D065E11C697
D4D474CF963AFE083DD7D9278A0C27447E25AD70DD40B2EBAB8040164E11CD75AE3125C29806DEF4
AD1B989F7001E227685DEF6EBE3287DE43BBA5FE2123A0EC835AECF879C13F7CFDC409901F291E89
06C26E42B189862AFAE029F03D86D35E44E318FE16537E2B73E4F39F1E6945A3A6432438DCB6D2B2
09814B5228D08165568617C279499ECA1B88C90300F1C88C45D4BE3DC726A59E24B46C5B2FF228C6
E6645819C6F1D5B05737BE7353F4787EE52A21DC47A44F3C44406E79BBFDDC164682B02F4C39300D
12EF37A58E317FC1B8CE58E04BE666ED5DA75DBF752BEDDA4C7491E4D6922BCCA9CF421CE6751002
8638EF643119841F423626D6B19A5D2CFB193B093D7646913F64614C098E5F5FF9422EBA75FA9AA8
4F8ED114AEAB011E6F0727FB96F26BECBBAFE3AA8D0ABC5A8E9906B6CBB9E03F8CC4FCA97C884B83
7CC33C619CD3195C55633B72D3F2D45561CD226F42B859B8099812D591886FA851107A185169FA7C
944248DE28642FA3043FF3B60236BFD781257C6FE4D56174AD16ABBF9659C05F08673A70496A0787
C187D4367CB0CF48BD9A4FE0E481273E4909A1092626A13917DCBDE920028B06E094F5B28887B990
32521E1720B75EB284AA6FFE53FA5CD5B903F951FCF7B33CC981FE7BCC4BDF4907ACC3AA60B69969
A9AF204C84EC8C0F5DCB8A85E39EA9F2D4B67095A44CA0C8B072D7A61F3015D502B1A0F660C22221
3231986D5E8C04AECBAFE999D1735A80051C06CA279D0FF6215633FB7A706454DA7236DB17AD72EE
1F6044A26A0EB77AB3BCE823E3F5E0DD31ACB029A1D17665FF16E5D1ACDDFD83CAEE1D48666D7BC6
DADC34D317C335855D118892CBD32412F5870C3D2E599A46AA997A5E2BBDD3001C2957D81345DBED
583B72C4FB356F0C872A31A35087775EF18601930C0874EEA1ACB3ED3690EF447926439CC383087C
C9D5C6EB21EDF5941CB4E99FDA434A91676D76DC1A1BD801EECA6B0A88370B7005D41A1253CF8217
1285986DC302B51123DBA9733BDEF0361AE0580FE6FBA5F29CF1438801586559D7436436CFE33E6A
D6EFA850BB8C9382E1A068246F370388186DC278F31F770C2C96881AC6E40823B24D6D536514A2C7
AF3D159621080442592CAC03D6967BCBDB38FCA1A45F76F1A10027F1DCC076533C6AFC097FBCF0DA
A0078BE0828247F938AF76A87EFC14D9F5444CBCDCE637E2325D86B9D99D1ED70F44194E19F6C7A9
9E415DC8A6E484DAAE52AAC1307A5353E8F649A35214B3F43DB5F3DB3ED06580A570E60B3E52679F
F90A3B00D4EB4DFBCF0D2F9C5545A6DE10BCC849A0BA9E18F29C6F09ED0F0DD48AD37B7925654433
A6D02965A3813BA2EAB2E6C2004ADD216DAE99471EE518BD0DA0F534F1512A8E26286B07FEDE71E6
0A5A057A22AEF095A8B4752F54C04CB8BC170F3D6B725B83A6780176194B21BA906E37B7923E2548
604F8DB18E0A3E1B5FF04D00898C29C6033DAC54637CF5B068291559D8526D5201F3503FBA4EE12D
D7A6CF6271618F41FE08384521CD771FA80364D747430A071EE3D3ABDB5400DD36A0285430D537FA
F6EF8ACAF85C250D6652F327B2BD3B29E1C64E6E66C788FF1D9C3AC6DD38691CDECD0F3FF4079BAD
A2BC0CBE14AA3FCC38E3F31B3298A6995C87B34A7245ABA2C968F908D8337860507569C370654635
570615F987531551414B5CCAF7F4D0B38F701619C553E746BD90655294270560046A925A021C98F9
3EA8FF5B5B8A0D05AD483E6DDC5257635308C6C0FE9182D0E4FB011A00981A7B95DB5BF5A82F8B1E
B68E8822F8B1B7CF01AF11302B44307F3A71D5EB3465F793CAEB1E72D2C63E3D264380A75FF1DDA5
00B5F82B04179EA9DAC10731FDEDF5913EFDEDDF5799D2A86EF2D16C0B52D99FCEAD392E9226AA6D
3D11D29054130C8602F703CB1EBDAAA089A02C0EBD53343A7B297836CB63E4B2C33C8760ECEB15E5
6B59D4B296B8B724244D37651C3CB862C7135D62B2692F5A27B9374C5C3C5399E5C4DCCD76572294
F742B1F545B736BF4C82D8F4E2941CD52C0B944261DD4CCF8A968B646662F3D187557206FF165F3C
0D3D5CA1E428D61D7936E1D00C5377A047EE80E0A5612F7FDEBB8B224270ED23A031A049E8676516
BF66EBAFCF3F9D4975B0F212FB7A914EE45640972B61AE8E60E602DC7C20758BC07A159B08862F16
6302D8CBEF03C4B0C73BD8504EB5B14DBC64FBDDC867FE51F76099769A7BD4FA4CF4096EAAAFD55F
9A20F6D4B84D8FD139112A43204026F15F9FF5AB6729537CCDA60369C24D7EFF4B6B971EBF0BD277
A9AD1BF1066508A0A7DD9A8D45447A39B92D6B0F7DA4BEC2689D25F35C8C490891F053F90DEE5E2D
8C9D7FD1E23D0F1C5F57921BDB13BC9B8C3CED4FC42C4DDBF0706985A0DDABCC683FF5EA8416C225
ABD219024432E3972C3314C30A672FD21523C83D93B2AC8D1DF023EEB1BD74E825FCD19873E63A45
F6935E6685CF5EF472191B976F9EED2A4765E1B21B46EE1C4CB90AE89DA48E52BC4EDBAC2C855A67
CB0BE9160F3126151CD171081192D0D6CB27E4EB2D725F31AE95FB283149F53F22BD8E414354D4BB
56724057601FE4BF34A5B188C00B0E550639CD796CC66EF895AA5315BEAD49B5639EF0878CDF2CA4
271027678693EA212D0C11A6EA52F748AD0F62A0336BEC8497EE933EEC461E461CCD2F5291B980E2
8B7D66690B10EEBE22B092179396EEF5D00E42E6CB73BAD4485F2063AEA6B6207E136ABB925332C2
60F12D8B60B211A9BB15F37F42F53AC2559F5A8397DDD491D314B6DB0B50E41F0AA0A42FFDD5B9F3
FBD8EFB7E343C06F793DA6BBEE4FAAFB233C31EAA3AD701B1F1C4F2FB05A7647439D19CC856C7D98
EB3375B3ED2255FA33D9ACB87C1937E0B7F34C9B299C8D2A7F85D41141C598F9505C72B5AC2DE9BD
E24CDAE1DEE416786B93D4EE713E437D2C4A3251A296B785C81A8232F98ADD04B3D2B41394F8BDEA
7B602A555EDBD51A088C2277D8E86B08A0D05CB6142E33E973BB3F2CE841D323ABE6FBBF83B84272
220F569DE23264AB672C2590D4527A29510E7F289DC2193E66FF23D83703E27E9E81572E7534B1DA
510BB846576E8A39D9CF44483F297C92317ED8E46237B3D73844B3B19D37831B44EC116CBAC3F75B
B67928C4D4E741EC95E96FAD74D852220F4F1A8FDCD273E0F6E77F09EFD5723CCA1398A021FAE947
9CAC5922DAC8E2F46704BC216C7BCC1575A455CCE2C2A080B9FDCD0758D9D921EEB6DF96C64A31D1
C9BEA80F48461857ED7DB635A3BABB3BB6155E835E605B09E06A2AAF6BF3EA70B8C0E098CD1A818E
30B9A4AADC284EE2B87E945B717FA73AFF5FB788E51827F6FBE319ADDD059614B493ECCE718789A2
EB0F117EC811EC38A3F4EDEACA660612BD247425A3FB2E6022CC14FDF69B6660B37FCD4359F1BA54
D12B1F478D76CF898824762C25A026B01C94752F6F3724C31AE788CFE992D9CA152902EEBC4AD8B7
A5F0E68A5A0408A2F0BA71CE0D94B4A905B35F2781D7E7A2712DC62E87518BFE72A5BC4A9F36A4B3
B1494B0C4C14705203762E0CD0B28BE31234449C7655B5D6165D7CC4A16431F7A8ECA58D25711E98
4FF2CE123C05AF9A65D478B73739715DE62A199D47BAC65785EE1DD25AF91868F91D037C0AD754BA
CE3DC4B67F1FDCA8FD9FA39796EFA9C975DBFAA99DB70624B3563408D0048E3AAC6B4F228DC0AC08
B9C2B63657EEDB53B46D157426A3B4B4B8CC5B4F30BC24CF9BED442DB51F3C7A0656DFBEFA401E1E
0823065499C69D51C477360FD13ACA8896A8117789C4561F3D85F3A80D18E39F1D6BF76C7876922A
1038ADAFD53F2D092369B356D0CA3FE6A27D7B9BD3985C78424C21E60F6BB46408013DFD7A30D320
EAD9AC6E5FD36655AC6706666A76F1E426640C4B0BE692E4879991EA9EDF4596C0DDF43D4E370360
D91E8B2839D368DA2A910AA6092337E2E20DEECF43D583CF164881079ED5A492B5EFCC1CAF91512E
0FEA8140CA3E2553733D6F743728ACAC3E643394015967DAC8839D5A804503A45DBC539FB8656D75
2F00EECF73E7EC8746CB13F438CAFD554C01150048F758573903B0B3260AEDD78BC2EE87D201E219
486315A4C01D95DAAB54335A4F2CAFC3F43F12A9574CD2DECCBC1858406C701EE62C281A55B729DC
EBBE74FDFF275A0A7B8B22C7490187D1839F4FF271723C140095F28221C4145C9061F9A5B3EDF8D2
9E0DA04D9A8AF6ECD42DB897DD5C9318D636FAB698554BD9EF9B0902BFD8C96CB958773A3C4A5FCE
8A334C673206C39277E45AB50DA2661F89D621AF057CF1A7ECDE344DC7658514B4C655937E7BE010
B0694B069FF64D5582E3A4B7F6AF6C96D056ABB20CC883AB25A9BEABB18A84F0258CA3E4F33FFB77
9841F5970DB447969FE9C6BFDB066ACBC040648D74F553EE434BADC353450A3792EEF9CFDB2FBCD6
07153F2EF73C1BCCE3784609F26C80193BAEF766E7CC7C33A4CAB862E6E01FC1CDF11E2FBF25FE1D
308CFF9CD924893861BABF78F762F3CADD3E0BEB38F6157CD08F1B8767606427C4A631AFC9488E6D
4D1A8F4B51ED48582BCD3089BE037ECFF18DF6175EC317EA56D4FDE37288F089532C13F7B3C1EF7D
333E7FAF8B49D95F535F60889CD7245E5CB0BEBFDAE8F7A0AC1AB7DA18F2BC06267B27403F1BAD9F
DF5F13254E96C294C4568EC7154479570E514A55208D19A4538959F7C5B2A0C9CFE4B4A40300F248
5943C6AAB753F3F0E551727B8DA8E75305A9CE623757B36FB7D34D13CB14EE561C404CDB2D88F375
2BBFD9FDBCC92CF110D6C35629E3040D995CD25B90BED2CE79BBDC846EAA321B1BC46DFF7845380F
BF08782D6A31EC7D41F251786FDE403A39626D6052D5189CFBB3DCFF09E81C09D0CE7D571F979509
79B26AA4F6D07F97A33522306AD692D4D960CEF1CEA3D251A841E2A23C7AE3EA44B3F31E79808F22
B6ED20DEE4186927394624E22D37E873B660BB8DE6FFAE058DD5817A3BBD68963D055D406F253701
D940B5E58DAB01FDFF1C626D0D35E8E7995D37057DD07F6D4D45F152A141269A7FB81433652209B2
B23D69BB5D8D367D95D4A94B2C2924FB83F50F651458CABCB65009912F00F485A924A61A0008DB44
D478CAFDB7D9524204947703B822755A1301FE163A8248C8AED7073362D918D097597B24A3B579DF
FE00F47776428D2B992E1F5FAD6190ADD1C789BB9A913BB1B938EDE357BB436F734477F7BF332E36
7C380D049AED8687B4C2AB6EB813E719718C9CE62296C24F783B16E9635A7E4402840BD26D3A0DA5
78050C49E6D8239EBE9E053719BE94CF6D8C7942AE1660F28B21B3C1E6E15459C1FEEA4FAAE64AA7
165824F7B939E28E51009FB778E370C6001B3F546EBB76454912D730A3F8C7F6F9EC01B9F90A2E5E
58EFF9EA99BE57A0154147C2B7A7C7E493E37C9BD0ECDEAD4AA4DBFF95D7E451246C9D4C30E71F4D
76441A297A1223FD2F8E017B10C108B0F0F67385060E9C18133A6264AB2B445F6DBCE86CA803357D
749244A6FFD8FF8AD37EBAF3787F3702764C5EE2CA7547D7A9FED5AECDD2064F7C767078579DE13C
F135CB05561B15BD9803646611422353774984D386BAD640C5EED157569356A17BB6233EB298960B
8E34209562AE170A08D15F3A29967DE067F6AD183BA1EB49A99F4899031A01410D7311BB9B7A984E
BD6A303D44CF42B40F12769D44160583BCD68C68F823DDC0D73150083404B12AAA68E97206053C6D
23FF0620231D3570A089520E928E980F56A273092DF94EB3A99FBFD877B58860231B2A761DC91A41
A427778B06F07D4F78924FF986F837C1437B44EAD5E7C56B9CE9CCFC0F6ABDBFDBDE4A32E3FFF336
7F7194DA20D038CC44C4413B2CAC15C05B22758569D1008EA057DCDCF4A324C924021B35B10ED632
BBE921BE2E34795951DDA394FABF3EDCEB99B3CA15D6579559F0BBECF8DF6E6DAE427DF75657AEDC
FE180A88DDA445A5A5E239B364B8884714B0ECE259F32F1742DBAC0BFA9A1052E2B14E632B56A474
F2C9DCA9B5FD8D62A39227CA8C208DC69E5F543A745A913641950AE0DCCE02D20D374B652E2CC41B
F0417F99C2EFCE1C23204261FD1BCED5A1E8AD4736C5F23E14482D766390B1C62A320F751CA13454
8DBA0B08E4BA0A0CA5F6DC765F9520D15D895792BE580133B92EF3691B95331DC76A551C4AE9AB10
24D7EFC4A02B5654057224C3433A2AD6859E3E4C40F8F0B089C846002C75ABD667C68606D7300B7D
0569753AC074BE6943AD20018835A6EA28B99C983BE3BEA9B742A76F2D7A2A26B35664D24FFBF656
EA28D525A78298C898C0BC2DDB56FA37151AF5A08B28226CE6BF09726C37F1B0BD39DB144CBB5494
5DC48C374BA8716F6C9A4626C95B6993DB2CCD59A7430E3A3B2E6CCAB9A801760B8548C8447D129A
01EDF187435162EC13A65C943CE9EA547C3694F88F9706AF29F5357EE59500EC080E7FB844E8021D
907EE02C344DDCB78559AD7FDA31A3031D5CA80C004DBC04BE54B38752D49DFD19F1124C059ED68F
6E85E1A3A848F98707D7413ED3DEEEA823D958CCE720B85303CF208AEBB9B799653EBE4DD16186CB
F8C0301AAC6271EF9E2CF6732A6CB8548B7CAF2399287D6AEBD5ACC7C9D0DEB85BE38150072A0184
51D3F1A8ECD784AF8149BF932E0422EDFC608B20B46D80D3EB68D746E1EF40423CD6FA218C9F569A
3442B0E70A2D464DC59CAEBC9607333D7B8FB90349676207AACEEE5ACE8E0E9F9C5896751ED4DA00
95D68C421D8754D665D3D58C682AAB1DD72EF9050894EB680110C3E7F02C3551D73C63CDE8B45E5C
453BC9AC1FB3145CB6F0141B8E4928351FCE66F2A5AD534E5DD8BD901CEBFEB963DE2787095D7755
81E588D3A165BD55B51F039992567B85FD3AE92C7526E33B44B8149E57BF7E57579E37611AA29DC5
9EC94F583181201638BD4BBEEA23BB9EF067CFEC2E436D726F401EBA897480AEF7E38B9798C6CD42
182C43B2BFCA7D8B6B696544F6B00C7B7D0D2C70D955304A4FC8D97E317C01113404129D480AF8E8
EC0075A94859D5A79DF5F3FDC2EEF4F0BC1113D2C92DAB9859E9944DFAF557DF43AAF42B4FADE1BB
F5AD6728F884F0D4E7671787F1A3500B00E62929147C72FED37CC222EE991630EC9AF614160872D1
BF4666DF3B682373AB1CE36FB87C42597FF1F96D3D7B07DC8755C2304AE69B955FD2547D316E16C0
458BEEAD37B904BC27DE764240E67A68ED5FB57BA1F9C7C4C8F2BFF745F3E6FC732FD5E37CC1DED3
6EDE20B06FD832673AC78DFB7655D7358CA03332A18241D96BB0A45D16BF2A2B80D0A68C74C8DAB3
F18936EF73085EEACA9B24B18EB7DFFA75C707C947E17736EB7B608C4AB90ABB53A53F44D8661485
5D60E36CA31704053CC453F2A50B878AFCE0361EC30444F5D6009ACB5D9673E5536B11A02B659252
A64923E738F494D6264824392234FCED4D66E0342D03189778D41AEFD907272A919AAF40066A304C
6D7831F90B347CB8EACCAC6A726B40BE4671D6A0A591DC36A30ABBF91F9E780137D80EAD43BD49AF
690A3789F39D3EBFEA9CC64B82D601B88805B6FDAC3C84C61638DFF1E391DC74FE4D08A0683BC5D4
E6634F82F4DA357742764FFB2B8D264275F82052921F7647BD8709857BB1C98C205D13EE51C14E9A
DAD1324562267D1931B5143A2ABD173C745B7272A6FECD532B5F189C8749DE0ECD3A6B1799C1834A
414554EA6972309C48DAB44A9DC41D8B28361E89CCE4DE8AD6058469D2F603E7AA62631E80C01535
539580E124A24E9387E3E0E58A63AFB29944207BE5929455A150AA58E27EC885CCF019CABE1B8769
0AA7FD1F4166DF820A324FA0FE3B59F8B767BFE029A7E3ECED513A6CC622AA8CE96563219EE328CE
BD649EE99E5F108FD57646926CBA30BE3AA8E00EB4CCA282AA35C0742410477E2E5771DAB74E4181
D91DBCF25DF36BDBDFC5AB6C73A982A390416A23C8DA10655906878AF714C3478C8A0C7534F6022B
80925A069F63834539B18D9CBE67844520A195019C15F8F858E91CC50DE001EDB52C89F06035473A
022A718893BF7F6FC0B2E6CD4C1CB26E98C1A191EA5429BAE831F464971180F5EC2CC6E6F8F9EDB8
2E2A7CA8C5656BFBDD618F7D31635A23C73F330EC76F4543C9795600F8EA45DF62BF4E071FFE3758
2DADBF252F2A3EB399F61BEAE10BE0FEA537C272CE850026872F4BDFE5921245147B71DAFDC8EE88
C509B6D8AC249557725FC5D14198A2DC889A4A9ED045870F767906A226826AC93FF1E09D75B4DF79
8FD690C5146175EF2CBED8F03C9DEEBD95AABA69E98E25A98CC96820CF1C684F02E7739F525B12C2
72613012143FC26919B800342903624AB29219E6266716E451C9D60A4FA010B8D26B56A4C91AE1C2
ED778E35E66B49C4DE64021894C2B39E7C883518B06E04D198B7D056A24C3E65BC9E30BF2F73F2DE
21E676A37E2AFD625220831F598E93BCBE098AD73FB6EA5CBD9D17EFBE6EE35FE4EE93BD3A75A2F7
118EACBCCB82216DF70F56C2E82F77F072093824C6ADB800C66F0F26BF7AE513A490AC3DCF648DF8
2E54567ECB9D6FE66E908748B7D5090910EC99EB9B222E92B058F3EF34A11918D6FCDDBE2B9C27D7
DB19AD215E7B327689E0597963E6EC907A23A0EBFCDF86ACDC349CD8983EE83144B5B8489545AE2D
ACCDC8E553FF4A1601F42CF82A90D571E36193BDF4A7893B2637DDC0C73EC0C21BDC4BE1D02BD257
F4C240DD6AC53A321E13FD2EF4343B11B9C8152EC02EA6C4DBF7F66C9356647A948CA9E26672BD7F
9B828FE109600B1638806DBB95DA6AD0F78050FB13AA580139C7198B1673D4AF9BB610A83A709D3B
7D7B01AFFC0A740F03A5E2E3EB7AF145E3338D46D03A83FB82DD6487A52F9494A89717FB500A26AB
C949C51FE25DEE8F78E199AA53EC1DDF9D767D8FDA77FA32F19200BDC539F00A23DEF166D97F0DF6
64489D932D115523CED7460212BB35D887FC3507C2592ECF622FEA49AE2F04299A547ACEF75EB0C8
8ABDFA7A042D5EE4C88D716B00E79C40173A3F7044546D093B988463623DC1649FC6CD645D01E102
1AAD11911190D0B07C0A66AE7F9F9CDCD0D841A976A8298C26A0850FF4FD42EDECC37B97A19F7240
3413098A81025E4451850EAF180299667A392B7D2E96C4068CE110CC3CE15C6E58CBB11CE21A3E9D
FDC88ECF14A8F2D422E1CFCDDEA320DF5CAF93E6F9AFACBADCAEFBF542775D07EBF09A96F0162438
62662AB782A464DC7A96BAC2B0F0F043E83690C3B24432F61293A1C5B3699605EEE8339AB079BA1B
A7C65ED392B6E94FF817CC25AD32E89C95A0667F124F26B11AF5B45A9AEDE4F443429ED30130D7C4
68C940A7C538ACBDEEF77BC084F8A24FD0060BB9CC12A710DB9DF03CD381FB6E76F79D3DE40DEA4D
FEC56ECAADEAD68DF4492DBAE69EF1663E2CF90614871094BF6F0E1C9FA0EBB2D34923A19A557BE9
54D914F35BA044FC800D822D88B5E70CAC27D6D56C66AD6CC3C7647DC679C8D3E1D39AA8282BCD27
982428F5FAAB76EB16BCD26A1685C044E3C7B87B3A1685279DED690D76C0F1C52B76FD13C419165E
754BDD7FEA75E26DFE2B916DD0CD40301CCC945683C8E1F49A03A0DCE1974A76B754BF04D36C2693
969FE4C6C39D60D995738F1DE0ED6A7E0B80B40BC14B440B6B8F1085E83995E224BFF4EEC6F67EAB
103B4BB6D21F9741932DFFBE85C0BA3D2AF925D670318D1157FACAE9C09B3AAB5B1FCFC889348207
8D5A3F7787C699C420C9BF0883D3B8B3D7753E9A146175245CA9E2EE04FBE258B6E42334EF141A41
D68ABA286864E72F0E4ADF41C1C96E60E69320E79211984A734392C870D72B8C236AD631672AB9F0
FE48EF2611740799DF5B3339BD49697C4DFC0557C1022AAF15C24FDC54FBDEE2129EC70473A17EEF
D202EE43A1B5C7B78A299B6EC8BC7595FDA6BD0BD22E025E8FFD89115448D99FD27BAEB680A22C59
7295E33201199E9E1E38AF099926344D1B7CA626166CFFBA2F3D1C15AD63F0C6035A5B9BC5AD644B
3D5636C2FF3B9403AFFC3AF0460B328C390D3B416C7880A0DFF10BF512BBB933081FAF4B2E06C093
E80950F08BDEF07D56BD042433CB0A0C72E1F17692C9F5C7AA97C31AFEFA39233C62D5430F11DD31
478E86A36A8AD3817B0AB397C8D6935960D905994ECD2AA8299D248AA274AE0FD1F1377F0443B37E
67DE63151184DB5EDDB4DEB9CCAC76896BEBE32E30E0F3C2557429FBD4B85ADE7829428C5CC95CBE
018C17BF38FE4B26B0AB736FEF35F6E3DACF0BEBB3B795D7982075B75D87324AC28D7E5B446F04F1
0A001FF191A5FDD10B4729E57578FC42C26D473F22C70D5629AE05FC33E50A4EBA2C5D4D63B1D147
9ED7B8FD7A0D824413D06437118C788543A21520653572608F9172CB1D1AC529280AADAEBB5A4E30
AF99A58EDF2952BEEA29F366FB6FE7A804DFB1D116B73B45033E9E7E9767A9F41F2FAA76F97411D6
420FB211B4BECF6C785FFEEBD90AB932E82EB0AEC7ABFA4A7AEE53E2482617576EB28BB2A3C7044E
15F0B6521F3B073021C3CE55890951E041EFA38937F2C0683BAD1AF255CF3747AF2F0B8A92BBE44D
88F7768D35B8F4EAEF0AADA3A42E26E3E3EC25E286C40808665B80C6265716DEEFAE3A86C9B54D34
74285F3BA2946302A065B800EC7A9694B0B715BC86D3EEB649FAB8A47D170550D9213E8B8E9367CD
FC8527955263AB2AA55FB7ADB7DA9A4E727E3E69D9C7946369CC078DD7751DCEA1C0601C57F4B5E4
48BAD7F5F8A919632178C77B7B5F95E402DD808AD59EDC020D82399DBD3A9D9F3FD089B0909C171A
940673E361F5728A89DB3E2CD0AE2009A6D64FD85ACEF62F8B42F009BBE11EA0AC14525C2ED72E03
0DDF4F670D18B94C07C027509F281F7B59D854A5E46F4DC544BB320C427642D84B914A2E5043B1B6
FC94802BE925FF260775F6D17A5C55C5A5D5931F88E3D7E8485D8026545CDED1DC96D1ED7E0088CA
ECBFEB99F110A5CCDF7EF3B4190F3DA6ADCD5A46DB27C0F076B558667A1B9ED967363799307E77B0
9859909B4E86A27639DF3A8C0B193502FD22C0298AE0398E7D33C3039D7878922AA9997C93F29655
5F5D7BF3A34D46BA5592FE2DAC5A32DD9945852962457B81DE4B6B9050660EEE1A0D95785D824A5B
DEABACAC8A8A90E7303093F0DFE57ACDF0EF2843DD7497B1B80AE7E883735D9BD689C84A61DE8127
3E2DCA2F64B00B62F0FA3D3B5359241525434847763059927565F4D98CB8AD1842E31488E4C1DC58
4BEEAFFE1D3E76AA2E6C81CE2DA9F00DD32841412695C8EE17EA60499E99B97D30C32DDB0B9E473C
E65C259949129A4682DDE5DEAC0611464650236934D7C57D1EF7E8B5D9E5D7458F0FCA9795853710
F37B5C24E39D7EE92B2D4066D533A662AE2B063B741559B24AACF24DAB6FB6786F639ABD8B34C7E7
AF20E5FC999BA74AD93CD821B545C2531C506719605A64FC06DA8907550087A4599EFA621DDFEC17
B904B6115BF94AAFDC56F3570065D75DADA1AB177F4C333A04A0119A89BD209DB0CDBC5DA0C8B99F
EFF54B2F4FB4BF95AC573EBE6D5CC8110E6387365CCECA5630F5105C887DD5803DC1376986456634
C3B3BBC235A72AF168CD5B350E0A8BBC303A2CFC37FF627F4697C0D19BEAE28FC3996E967CEAC4FC
8D9D309E2FA65172E899285BAD3F8B45B38C9C2BCE94C31911079850A040C08789EE377B9E652A10
01EE4F44420757358E183D48EED67C3008E6F05C3971C732B98ABC24271527B267D8B10735CB1FBE
773E33FA51B5B472E402676E3590C7BE28BFFDE77AC34544718A20833C9891A176AA3A62D686E072
7AB2150A1E77FAD5012D0299593B0222CA38CED2B9953B1E5893F176132F1197609D04F2F1D647B6
F44B2EB0AD94211733F226B570E9D963AF9A6DF04FDFA26C0BDF31EDC41DA521F9D0090A9FA5DD13
B9D977329F6412815A8C52C3290DD42EDBD312592DACBE0BFDEA209F389DE8E4B5D8ED51B46F1557
C2B50098C2262D3DB298E12C0AC3E03B82CD2807CE04E109ADD00EB181D701E4BC3622DE8A86E977
3D6C4AEB830F3283BCCEA663AFAB740B546C3577E9182EFE660AB380F0504590CEEC89313A608A29
9F9DFFE22DA6296EA3E39857D7229885C78F097E7E7845E6C908A0570D4ED0AE320DFADB7AF87E5D
F85AFCD1B271B672813C0A0E2EFBAC5275807ACD3A2F09EAB95DE6F571E3F3C827FB3EA9DE89DEB5
4B8B14770305B23EDE569571D0BB8BAF4811E12A0DD5BA4809818D2FE088DC1CD4BE72EECB36C819
AC25B41BADFA27D5839D548CEED7DD18F5F2BF69EFCAC0ECD4FD942995E930C147E1A7AD93628180
E62F20F3779824324C5A1C35ECEF68DE30BF5DFDB5DDEBF66CBC459B2C7FBCF0ADC0274D137BE67E
B22FA117C85CF7D52BBBB4CA5F9A6F73AFC23BF2E23B4B1EEACD33DAA3187F1D104843876EB44322
67EDDDED02B6A507D13E3B9F012FCB8C9F0D14D951415BCFB20B3211B5B9860B0C6826BE597F2F9C
94DA2788E65107C5CC77CE1265E33DDE9378AF9019E7E68522997470A52088253FDCA09AF9F071C2
988CEBDB46B7F7C8D08B5467A1B3FA0EFC552C5E20D4B9D565AFEF9B520FA2F544E802EB8E8E0C76
21FF63F4A5C0C59F94E9E1731D8F3C80C772805DE264C7501E705BB21EC37A1379BEF8B8A9E50EB5
6FE9CF9C10C9D25CBDC68124D2133B2DB6348175537EF872CCB8B1787330A5ACFEA87E2BE6615DFE
442EC74BBED30021A0437ED3E9DBA6EC49A824F0374B446271DE6E1B16AC74816F6216BAB7329725
8CFBA83C178F5EC009C57404391898BCC3314411F129F12D68218AB6D0BCCE2E5AA9AA1D5FEE1E2F
0AFAA4BCC3D226C5512B456CA8F28DE54858F18DE2B30AB4FA02840859988BDE7ECECB4EB0002523
C6EC40BAC2E7ABC411329F803DE2DCE1EEB354E4E6771E4328ADEE4E713AD248BF4F91108C52B169
140F33D5C56F1EA2240E7E182C060187E29020139C373B4A6CC4D2156F7C15590D3C07C98535853F
4DF901EA9F2C66510C190D9456EE037DCDAA428D433CC2231B2B627CE2B5304B6A4630576BC48984
66D7A8BB75D53ECA10C74D434A4E50B1A706ED6C7BA274A9CAD5D929B9BB8A631825A9C32A8F468D
578507DF2291DEAB6338ECC92CE8664D4B1C211A4CCE186679B6C71ACD5655B97ED8E552B09C1C85
387749406C549057DEFC059CC85639203160B8FF05A48F7D5C4F452B111891846A521674C0E2734D
50B8C7E7B5D9F438C58DB139A6509DE3495388E0D7AD24F64FE73707C7BFB8CB06FA0E0C41346B98
220E007E28515428C1874AC996819F16CB152C16F89CCDB3F9C83070AD90337F1823AC0A48B72749
C6C29A8FDE1EC2E76B0D29FF711891EC81D0ED0B3349E9FDC413047731D70C33E57D2C4B637C8FCA
B027CADCB3E11F94F61CF3A56E4D90E8550F456BB90638DB6118229C9B74C9533508F343C0EB422F
87627EFB562C7730E1A804E3E4DC80FC0F199CE210045ECB1E3313C3364F78A500A8ACBFCAE0F7D6
56FDC8B1BB95262A32ED7562A62EE5CF989235D1E641D726F34D215242D44A946662EE94E765A3C8
75557732FB4DE1CC2699202802D4A5D99C621478C1C6D583FEE8CBDAF54C73C8C17BC73F1B414EEA
BD901409B83E98D62749F9E742FCA7C632C176D323E72FAB241D143950B87AFCA5B7B75936FC6638
1FD0E537C30D744E970A08636D27AE7A277F3838BEB7D1BF821F331D483FCEE4EF9FF98F350B5B3E
CF2D6A5BBE95862FD5DEA6D3A5322DE6723B5201FF81EB1D1BC5BD0F77CC1737837655BE23E0662E
AFDAB16BC0635F40DA516BEBA8128C414D6EB5F5AF5F98B8C0129606FCF536181E7A8ECA563BBFDF
0AC65F1932F1DF20DDD6739F7B1EFEFFE282FB6DF35222E8148FB5968BC7E40A582D7B146E374270
D3D014849E898E91997288BE44220B6B6E431B7AE3F2F7C5BF3E3444F5088F9F42B7F676EA14671B
C70A84B77BC275E82516040F7B9DDC582C0FE335852A83C31BE3B3F716F17253AE57372D14951A2B
58F69C2DF7B93052823311E4208A72C10D0625869BC5F3808D231E86CD259824D7E6C7669013CC55
B61E4C20C0041C35BBD7F1C291EE7A3CAE016A8C90C56F22C515375252FC3E188B80940816EA5117
88A2FC7AEEEEDAB9E0A33F2C82D886F9BE029BFA1348DAD16874751460DC149CAB5189D061E7C804
1939D80A03BB529E3580A235F8C37EE25C503BECB9C31CB91904BFF4460837A1165A7474C83B5773
5945BE04F3FAC3381310E4BEF8D8D4A7343B75D23BEFC58060C48BCEB52566A021C197ADCE5FA025
1AD31CF2F90CF6A72122C38FEEACE6BE36176B1A990DBC42A33F0BC0090799C2F6C8AE6990725562
B07725B3DD15C9011205C28700DF82AE4F00F9842DDEA3BB5C15D3A4CDCD18E692427505D7B24CEB
40CD7AE0D81A4C83A0F9ED579F924FCB19D9D017E60C6500CC64572E0161EBA57EBC11A5932F24FE
9F1AF444B3C657AD162BD39682D23D6355EF5D84440A124138CEAC85C926BDF484AD7B976D9A44AC
6015C25354DCD72A889474F31B8BD3CB7371B95A9729FF0E46EA3644477AA4C11FF5913D917B7742
065F0593482B6E6EEC9EE63633A6A963819F3E6A2920136B17C982353F1F071B3D585DD24B22DE9E
EFB2B34F776DA85F85E9E107D16960AD67046476ADEC509FCFC64E8AAA6427935FC231C817A21C71
6DCCE088EA4186DFF0A3A7A1C367615B8E7462DA176C9F9EA893DD04E29DFBF88679991AAB79A172
48C06E2BCF3B91C108E09331FB57D94BE85EDCC66DA8225FF4B38E12F8563398E62622EBD2EAB098
691EDED4D5D7AFC360AD6F263C043DAF483DA05CF70DD8BA8F96D2A5A87043DFACFBBBB3F8A378E2
A896897DD48D8B13888A023AE6AD778DE5FA991907E731E5C5B0A3DABDC360D77CC71C59C34506C6
39C21BA9FF7A9CF322C21B457D62F20448BA19CB765C4C0AE7CAD9A972F60ED60A21C92AB665537F
EAC8738AF8A27D3946F759162731F62C0A657CED40C66B8A9941EC2559074279CE0F6E10BE3F44C1
D517E10D85EDA6BB6D097F4DF55A3DB7D50679675A781FA1FFFD6F1A8349B2870C8114A05F5F7645
3B38446D57ED63FF8731661F0FEA79033E4C8B5CFA29CEC43355780C5E2EE86CCD449577EBDC0140
47AA5CEC980CEA8200867212DDDAC234BEFC9FDFFDB43DD32F44883EC6F2963D4D28171E19E144FE
1BE2B8FCE99016691A00E4EA594F94E973E899D14DC44486BA6B4278DCB292FA5C7E6D73068A3BA5
1557C3F072547E7F2F869D4E9AC03514276EBDB0920FA04E67E2934A250B1A502A8D06A25037CE59
920D0E136C02D5DDEE2EDBE31A38BA32C4122AF89F295ADDF579FBFC72391283DC1914E9322A63E9
44A280ABE7CEFA54ED2EF42B79FA97EF21EE83EF20CE34850FB66C378EC7C08B2BAB924F58FB8123
FEFB43A385BC1EB922AD8360750FC1B0D8A303AD19286308B7A39A5086A50A8FDF7D60188342A9F6
42286540945790524174800F8C44ED71306ACC3437FB49D8FC43FBF8E88103A76B4A92D95DB9B45A
FA067E31EAEFE6BC818D11D7CB8566BAB418B596A7494FC7326AB3CC029D010917B305CE585B194B
C5415088BC7AC7852A6D52EABD223E2634DCB29080217F6755B023C591F08C7E5D72267664136639
9766EDF511FA744675D473AB37BED0ABD92E04049AA9008014C5EEC1B0443C6C86302CF6A3C38BDC
B8D9E0538E349BD930707DFB002700B5EB427192AD6105E01B8C2FE488CF617E9EACE73EFE3BAFD0
F87CB57E02AD31627E6439188006655D6B992B393F4858254C2106FE9A3F0EF7347347C66C94A999
D49527A2A177EE20A08BF594FF1E08CB091D22A8C1569320EB5145FE4A2674151750620B5EEC822F
A48C5F8B565DE0E18AD05F99827FF24D3BE03B007774F25284844D0F1F8F95643646960F303A831D
4C2C4ED9E0664C1D705137C157671D62179B47FA4A6441DAE99C2F7C8765C4C931EF345CD8F92D11
E290B2FDEB1B0FAB4BA661A4511F75768808AC1DF2FE79BC285B976D364ED25C64EDEE62E8E035A4
B79344D55B1E7E2B43AF1CF94ABFC8D0CA5E89240EEA231464449B831F1B3F9EF01AD07B38F0B402
712A0346892A1DBBBCDBCC827220CE7F492CD7471FAD35B43E71CA14F1F1A9CEA740C4E1A98337B1
5EB97B10AD57DAA9E9ED134CBB4614321D548C6A71D8ED95900E7947A7E4331D7DF3EF367F6DE8F3
113A7DDBEA0F741F9C189B8B586B83671475A492AAF9994D884FEF3A646ED4F272668DDDB05EA230
399223AE63088D636AE6AC7CE2DA06CA6AADE9272FECE86D0EEA8290B927B17450DA6F34A3D566E2
096300CD8D5A34139489228ECFEB104714FF907A6E1D3DE35BC0FCCF45A2781AFC5562CCDB627E06
F23DDBEBD4212F36C332C4A5A9498032213DA7C3FD03FC4832D1F2AC9EFEE3B840BF8356A16E14CE
989C37E6234CAC7A215DAE7C4DE2E2B6D9A876F709422113B503556A4BBD0ADC107B6B639F1BAC9C
6FAC7F4092D23C04EB8684C9D0A5F184160CB660CF6E8672ABE1AFA596EA86890DD22D0A406B2118
9BB626943F378227132475A25710B75E5B3BB2ED7DC0412A0A079E2AC311ED55AD8E7B2A1A55FC84
E62D61398511B70877F3DDDFEE5D033A9ACB66899021951378EAFB9E9A799AC9686FBC2E9E9B3A51
6DA9DECFDE87FA4BC042A5D26C2117E29AEE8840B18361B7B38B21493401E931B431EAB1A3371628
EF13BE5A0C64A3B9F8B6A29D209884706D2A9AC85B86E3839706269366EC7E53F31BA4219F741E55
21E42F0A10B7B29E839B924AD90861FDFE3A3D446D1E32C06E66A5D7187A63E590000D1356718648
7C99BC31088356C9ED29BD80C61E442B81E15657AB191E90EE77A6804C762C45D3C1937EA17454CB
D76D781A0C96A0914B9DE3D3984BAF6075D3A25AC69BEB34CC413D26C39824B83F853DF864C269F6
8443970933FEF93208BAE4DB3BBE90DD3CABF6EAAD2F6CE664CFA05999FB1CC406A3502DAA6C8145
3C69CD218B18BF0B9654FC3637EBAB8007A2EEA6ABDD11FB338E89FEC84B344857804D028F849E44
5982E294384A442390AD36D7C4182EDD7A05BE6744FCBD3BBE6FAF4796063CF42499F2DEC302AEA7
B64FEF6DD74F278FB5C2897CFBB87FE03538B2739E25EDEB806142E0030F7413018EC1833840BF37
269E21DDFF67B8059BDC83DE9C6461F3EC2BC2224D2585AFA2AABEFE7D3B2A899C3E08F00AF2A707
55C145C6BFFAC8F96B54EE682C3C8CE01BB44EB574E1C721974F236E8A2AA28DF0A4AD285EC4DE58
DBD3A2FAC8A20173AE84CBF877559ECCEC64D9448F8CA0FE5272BEA6543738D5EDD54B73AED3C4CD
172F91C4F70616B36D37B1252D355820DA88536C829B1542C1EF4F76375360E7123525744F55001E
71F5AB1E5B39A5248CCC6789647F1FAE5E989A8A8ECAA2A9116ED69DC9B9AC25A743F70AC4B62D72
5F120D94431528EF8C74611F7529BE325AF84663989C219B70274584D1EC4485E11AEFFE4A29F534
6912577C010FC753DB47204BFD9E504027B335EEBD952FD299E5562407234C5DBF0B839D1010AE10
5D56766F87910E44AC7968842833A302882AB481FE0AD444911F7EB8555DBB9F3D062E9E9FF3B529
4E9A3B3AED4AECE34C816BE7FBCDAEBA33FDC491C725F13801A6BE162F7F8E99491E8BF77F2D2010
D9FDD78BA2606A28810CB5D88CE00218D49609C62E96BBD36110DD611C3573EA341FD2AF6FE0C932
58565D4A6C88CDA3951E287168A478F5EE074BAA9676EF5911D8EDF8D66A7E8F3BED1BB786F480F4
423C3D3CDED2E80AB76CF5CE5A53B092A44FE52806D8EA72033BD3E7BCF1DA9C870108F32D8987FC
25E7D873985C3C4882A5CDFE7A8B51F3754842FD6F1FF6235DBB88F04989BB2F2816A476B513C10F
AB6F81CF115EF5044D3366A4E192EF68D385B6B6F4BDA7D14D9627F40843035CA80DE49F9DB52CD8
714F769DF97F73E3152E8DE34D8C37163D485750F8F4E37AE8A3C3BF54D97BC3B2978985B557F9E2
9F0537CB743EBFA0B7864BBEA9C126F13C02CECFDA50A8019F90900F409B6D700CBB9EEE18FD1952
D496DBFDBAC800FB83B37C705367F182D91B21C7F6C242D8735A75343C84DBFFE583337DE2A95890
660584B513C5BEB7A0926BCA7B7DC3ED4D080CC3F1264A4215ACD35DCC62D896B4354F2F7254444A
7235E0E3D53D02583710DBFF2CD55AE5E61D25ED1B3C3B6708E5BB308A3D658F043C26B881C949C1
0940AF6BDFD2DB0D544DE119BC7F7B03451E61FE18845000D350AD6D04A09D8E3E999E6DAC6AB73F
818A11EAD345EAED03BA083A6EEE7E9CA8CFB760FCBC88B8DBE0887F79AB430913604F15272F9C73
DAD19D591B40CB7863414A8FAB21C41F80A4BB0A3AFD9D4B1322487429149470DE62F305906F1244
2AE20521BE034F159A7E7EA211A2FC6193AF59CBDD4B43207BCDE8697DD515459F80F8EDB982C97C
05ED3996E03891DD7EEAD505F6A71A924CC1CEF29053ABC8F0B5F56D0DA1249F317406822C225863
ECEED46BE0072EDDFDF5F63DC8E94FC119087A66E394A653D5AC774407B006B35C406E7EE4385565
78290F8CB8B131B88BD78CB87A11CDA44C5A199BC71388A81F2F30E2C003094E793969673E8D0906
1F4A3FAB9B14C52EC89BACA1C52703F000A967EEC445E5423D3BCB9253D91AA64BB26727C8461FA7
FF61022B4C6A9E793901D3407487B4962A16B564CAC93D7AA28A22C28318F69770E12DF9D6CFFF17
09EE0604890191217696AA52630231FE11153761310A72D60E6925AD6B9D63A66047F32B9425C91E
57505CFFE42A90185451297C2CAD408B0CA4F8E923EC26A3D5D66448550AFA3CE3BE9296C8149878
F853F2A7C3B2E98899C8F9B47B1405F96D2B22E9F1CD62A2945AB62F67AB0297982809A829826BC0
F24A7777508EE0A71BA7588663D8118E3BAC936A61FF4A628EE96C0B9AE05072A5A4307E68EF2C3E
97A46EB31A2A7D4A33CE9C44E1111D73D9D3C6A0F22F50D8C22153C2CBB5BE187C0F2F37708237D6
FEBC445843CF88F4C3A249B39DC971CA003A78028F8A2CB3BFBD2C26CFE457A9561350AF93E60295
D21E1C2024312B1F2F76F2EAEB822CA72412F860F5A87DF705C2F82E681AB9AF45A19023E02538B6
9E0F273BB4811F07D153029BF988D3EB66358D987895B96B5EC4C24F3409C1EE1B5978B1EC8F3E2E
75FDF2BEDB0AF0CC66481FA98ADBA8DF4D8C8EB800F88C7776BACEE6F61095FC2CA891574F309E1C
0C27E37D8B03472DB3FB8D6668E286501118F7DADBF1106687AEC6DC4C162D22E3BD0BD42DBED782
BA4707ED5181DAA9ACED58FB358DA0AA9B63AB4394D42360C3F5082A6F168CF41D381073A1D99CA3
3BD97F62446D62059BF4A8616A8809147B739400362748EDCF39FFD2BF2C16D4632C06A5D43B48D5
0D0B98E4449B4F1D39659DCCE8AC72A2E8F32487FF8686E550299F37A6353A8E558D4A8B074C2F5B
864DBC8FA3391E3B5135FC738E4C13868D67234489B6AE382792FD5214D5F9E5249AD65C433C22A4
D63FA7A36A48A339F443AB39C23D2025741186C8B18AAE9952D41E25E930D6905B29F85A4589E9D3
95FF040E3F72FBF29650D4DA2B6FA27F60DAC4169DC9764021F4E7E094FA25F6B5AF25602C593266
ADED528EAE6C967E66F0BA05F258E34CF6AA5488D3F7406C2AA9D9FD9C533E827F26862D348B5223
A690E40953F337352C8245F1861A19E5326490F2A9742917B5546884E8036DE0874363F812CF6FF9
574DFD5BA77A1DD7C5778B2B9A2E22F2482744E2CE9323E590C60FF02412CC7AB0EC30D0EC857D27
A4E3D8B35FD69FE28287B2160AC0BCF645A0654403D26B05041654B17D82928044BBAC40871BC3FD
D8EFC3207928BDE5D66926ED199017B223AAEBA563F2723AFFAB737F6482DD269F44ECCA3B32FA03
FFCE3ED882B449BEE196F59E6616EF1A2F08B42B1A184727D5BD96DF83972BE1B5F8CF098F61B84A
B5BBCBF231E099CFC07D4748D43F129D123FD8051628564931E43A70BC09BF20AE2C0ABB009014AF
89753F91ACB574C5A218A47A02DA3AE44D3F688F9D96076AED9EDE7388B2935C01FD400BA7EC9574
96E317C6931E3ED7078A53CB4CEE4E56311F4D8A368AE981606AD7E9DB0EA2A10E079476D9881596
8C9675D9CF15E29B9328600FECCC02B484D8749B4154D69CF90997AD650D881735AA71289AE93FB5
8C56686C1F9FB0E696CC0285A1A870373E5DCAC285A1B4FE903CC30B8ACAD2E4613873ED77D813D2
9FA4984A7530F5B046A71011D97CDE4BAE9648AD54537A1D87A5AF1B92560DD7064F3EDD3CCFA7A4
FBD6166D067945F103C13B3019540C3FE706804A7A00E1D28A0C26A40AC5A8845E39631A00099CE9
88C3F12C8954EA84BF268D99E2E13726BF9C63474A5FC874CBF723BD48A5461177789E11B4F1CC63
0FF4D60DE4F01422C1029E664782232A8BEFC38CD058135C79E015A55BA933AD8D446A81051D956E
429779863DBA60F4258DFC62D1DC3CC3862C5D310579417FEF4D7642ACBA8BA5284DC5833F581150
ACF91709D6B3A41395960197AB43E63B8C6C2F745DEB4647E298341F3E3023D7DA22509340E28140
97A0C193493711E60C5DA99C464D8DFC83A61291BD0E13AB6A42C81253C0F1B37E71E7706BF2D662
76C60A3A7DECCC58E56524A200F8C6C0512FAD2FEB51F5C24109E284FADFFD8484A7A053E8EA544F
AFC1C7BA21E4824866090E542B8BB0BE603060A36D8A8CD64EC92D6037B438EA6A7F3A23E9608F29
02E8DB10F2854D89E2CE6F093E6804299305BFF3D1601C2830F793B92CC2542A6CB0E9DA602E00FF
DEF234702D0DEFCD270F2984642F13B818F65BD407B61227A94AB11E7ACE8D40849808AB3A7E6EFE
B2D4F3B9FCD233B8497B35299DF28F651B0B2960B4545BF2C05952229EB1CF676DA761995413051E
885A529957538A8B2C6BBDCEDB2A3F4104004B880624C2F55B544EEE8DD29231386492598C2BE995
6E7BA78FA75FAEBED43807FAF072839BAA02333D38BF4A59B1F3ACEA5C7BC188C0BE8A8BCF2069BB
E36BDB2203EAC19D249C4ACFBF8F9717111B7F4637D631D058EAE0CD4E4E8A9F0ACE1BE19B3A241C
9C6DCE2513690473D8F4A59E1A7FCC926885CC324086981FE0C6AADB8F48116822C59B1E93F53829
77CC88B82FEEDD2B4CC6095691FFA1419D5A6850D3576C4E705C676850D0BCAB84D52791355DCC7D
70A7F5CF603B4D0D7F0CF4F25AEF44F21A2D627D45D306DE0BE1C794AB90DD1EECAB2D61A115D3D4
AFAD1914E808B16BC868FD48208E1F915B0E8ECFD59AA5895CD7ACF95E0DCE87DD8B12F683C8EFD9
625CD388337C262013626A06ED60556FA70A8D425D36B48E430758AB4CAD34A656F457A60E4DF933
07C4D5B2698501E6D1F270CFF70E47DE38A5FCA2B04D7BEC3A2945EB93C49F1D366835581B42F43C
C99D71F13F45A9FF8D12E26C43E1B994BE5AB44E5309B0F936D78C93169D666DDE6D18E33A5E016F
32278897FD7E76BAFE39498C6A849F4A6D882D109C40B42488059554CC95530FBBAB2591DCFADED7
3EE5F2F2BBF17F4A131B8126F9E0AEB4B379CEE4EAD92A1BB29E3789EC19671E77558B4DE961629F
28B49DB4D8FAAF541D23205844EAA801FEA468D26F32BF9CAC30BCA244246A55F600BFBB61C5E8C4
10CA07319DD094770DFFC1CB700DF67097F61C46036353C8AB3A5E5198445A194BF189E20490E970
7D2C03C1A003BC782A66841AE5DDEED2297BB6DD019C98A66A8F279748DA39C85CE2082D09210EAF
CA995591A1A3DCA52EFC9A752DAE0CFB125127DA2932AAAAD7E9850AD78D48304260B4C270EFF12B
160DEF2C2B8E30E8C137975AD20046F37A72F1355F31D878334D96313D330C24EE7350D4042AAE2F
A345EDCEB133121D4B39645B1D6114D0597C3301B4CA56DA2B4A457D7A51BD13B7AC61FE6E1CD451
6253F606FD4B57E9F4895CAC93691EEBC2AC992CC5D122DD3FC6A9EC8FD337CD402F03F901CE7986
2F4F4E4500617DA0F913E357BED3ED04F49FD61FD1C66606CB231C3B7A5042C7C07EAB2E02BE8CF6
AEE5E16B4AB725B5FB5D01EAD4887E365BC2ACA579BD80E0AA686E4A08DFFC70F99132353E3D5898
5205807271753BA3DB7264C4567DF5FE999514F28E1DD6D3E966D8810978B140F8DD9BB259078A47
013BCF247C37F543C0899B532F34843CA56F18F688B42A12DDE2A90CA457860540B6FA138F753DAB
E7331188ED6F535480FBFE934F68EFB1C9C16D4F11EDB35F944EAE63751101928EDD0E7AFE64D7C8
5E9CAFCBA88450DEF9122A245FC1ECCF9EF8DD94EE6A70CF16ECAB39B52597AB1E8C47B6DA4FF0DE
C7D0FABC84DDCC8C652DD7C941DB3FDCC5F0542A8F433AF9FDF4D393E123884E1DD5D359D46DAC61
0694020BAE84B3BD4C068E3BC871BE21DA13571BB61387E207926769236776B5B31A4A462902966C
DC3D92BE171F10EF8395D2402F0C492A3FE55979CB903CFF2CD2319CE4B46481489E798A131635CB
2E70147193FE3C8F4570FD01BE10E004B17341C4DB8B029BCBBC45D31227A684E5F38F5D6F0821C3
ED13D31DBCFF51BD759C84A98145FC86D82F871D2D83F43C3DD7FE9A064120338A7BC63A2C60667E
25B50EA1C267174B334F4437856295A6B826F54C3EA9ED39CA6909A0F6D9669F1E75A7A05CFBE7B4
2C330668E311872177F0BE3A9B3EAE611EB48721AAC2F10C3CCD897CEA8A136E5E10C2337BC5EEB2
FBC1A3646A6B6792CA3946BA5D4D135D929547042A2F0D0A202A4D86E3F7098C823E7AE4331CEC6B
607F6AA434180B4153F6B10DCC914A92D6D0934551BC9DDB3C78065B2177B264216AF5524D798AE6
2A90D00A70CB36C5B9950499163C2C1B04339FA76D28E03A4D0C80FCF7BF29B8A188C67EAB6A4BE7
8C07713C7EE09043301B5BFD60222DD0D0943180AFB286D2953A8A12661986A4812E2C0DE5B3E703
DAB34AF0E9306A5711D286AD09A3C6AB80841491BD0E5A1D1ABE1D600CB494BC17EC4F74B45870F6
AC41EFE16BB6C87F382DFA4B2B8DDC9C2E912FD139A2FFD5C92D836F3D749EEB985C62A376849751
A6AC56B1F679A85FDAD9448DC7A4CFE323AFB540408547C53297DB6FE9A0B08901BC285997934A2A
1772090FBA175CF4660764B87A21A738519D5B619840D15F45DF3589E8B80A6DDF1F395B65345869
58C7060DC131700DFF6E25962494583085E6F8BAEA557A5666E6634E4704D0C07BB0A2EB228A7BEF
EB890B4EEC638303B8005BCCE922CF3A7AE627206F2946A142B0095FF960BB8B8F9C975B6FF07479
2D5C3DFA125B7BE7A8356D8B44E264AF6AA582DB84BA09D2FFDC2213903FE8FE16DE5EF61E518DE0
6A29D98E217038A4CA4D219E4F114858CA493AEF0CD6495A7C5EF1ADA06AB543051B1A5213952D46
648BE06D15B1728768BB853CE32943AB0988D172227780CE82D1A1D297D0D6ECC51B290E156645B6
9BD54699940AB17EBE10EDF258BBA6BFEA39F4F0B066FF6B3FA16C7C72F2565CC028F249BAA4B488
B48A2513DCC5D1E205FB874BCFE45612DF4EDAF815CDD53CBB80842B429B1AFA32D35EA58E17F4E7
252C2C9A737AAECFC25FD8CA5520D3EA38AF71C61B88F31FB53A7F5369305D63495ADABA455C3C4C
35D9FE423A00CFBB278CD482D3FD33BEEAC1F359AD9B6AA17D60CC46FAB670ABFB3B2B4161B9EB9D
949A06CC3B734F63DE821FE0B8EA065B6F79C0601E46E8CEB6E2DE0C052771E0EC7012063F1AC46C
3FC454767469225AA266784DD77256C6FDE25D7D857FCEF2562AEBE38A9A47063AEF91449723E680
B36D824BB95BE95C9802F7AD4DF1AF37B4777A1E116A7EEF770F0A499BC9F9675A775503091D4EBD
F55118782E3E54AEBC67A0545E8D75BA5A482C6CEC50595D45AF041664689AA4338C1428870CDC15
BFEEF788C1D1E87B3389103225E2619120B129FDF048DF3F5DDAFF1CE87428E6BFA591B91D82720C
E4A72FBB952403435248657ECD5456CA814FA0ECBE70BC3D391AEA0A195AE8FBE92D054AD0F3E549
841ACDCE59DCAA9DAC20348A1D05DF7B4127C75F4C6607EF8501F741CBC96AD8D429A4CA8034CA52
9AB673EE706F1FF51DD93F45802031EEBF8F3AD29D2A74888B1CB344F88ACEB9B4DEA13ECAE0A3B7
1FF5CAA38D0DC484B96E90251D56732B85DB8A8DBF10E0A5921121CFDFDB6EA9CA45B98584401C3F
346BD026DA2A17E75CEEB74E48667F9BF5C538623E88021F0C24EC7D082C3E1FFDE5A6F68F0F3F6D
2B61547C4C14614118F7942851B090D6C8D80BA06D9139CB5AEB0EF77DEF2376C0BF602FB1083178
27E86DDCC00622438FD7A268C0252CA2E20DA887A9D5ED251FD5CCE811E514D702206E413DEE7528
3A6AEF793F5E3E3B0B10E59226102DF2A7347A95B96E39C6B6ABD1FB4B7CDC0813D7390E2819EE50
7E5458E06D43CC3BF16E40CEC4E64909615CBFCD233B5D316BC8B8B46243CDB7F2FBECA2F208D0A7
985048E88A5E685A9EE8C3A351FFCFB522C1EE41A8E4EF0A080C0D110D2A0D8A980AF1F604D1CD52
3CF41D08A45EB809AF11F530C138F256FFD49BC20F77005D004AC85FD563E8E8BA5F79CC60FDE714
1416F4C14FFF281ECE2BE1D167B7B1ECE17790454F795B056CE4DF1D08F25F0E5E2A16CFA066AF97
F3A80015068FA2A1D65F329A5CF7856114A77EE7295C7929CA27796D8C51B31347CBC7C4EEF1E75D
12237C558BE5B65DCAA4CDDCB419E543B1785DF8B225C2E9778839123E6F85E53D925C6D2FC0327A
EF9CA13D1F2F9B3E510A1A4190D3057227621788AFB6567132238BE86559BCA006B85AFBB8AFE5D7
A8CE58AF731F2550108C6B8CD63632184B1E218F01881CB94CEBFFC310F263565A39C83C874AE474
AA213F7DD9CB3B8446A3E47E81BACF7B16E4A80899BF2D30C28F9DE0678DF364589DA6A454398E30
21A92AD1D8B0DC494D96A06C7568E34547F0E68829E5D15F6500ECD7403B40B5CC2A479D0F8CE3E8
709861608AED046339BE055BAED1A6BD2311CF918E74378D893710D42A769671326E947F108A38C2
3F92EF5C6A50EFE36E858671F17151C719B9C7D60E8E429F088616D616080DC676760BE83A3F5229
6C4B13CA3818E3FEB56D51DB5979F28063F7D537C15493D57CAA1E55438C01C794336D9F21520484
FE5B5BAEAD7121E3CCC5086E2F2191DBEE9527CA61CE85CC0A4D99EA29169B17A10B3D4372EA493D
48CF572E570CF48B3B7512268A9AC4CC161F97695D19412C36F1D67522E272B1C18B6122A355B43C
37636E71462503C43C1AEF5ACE34A6442075B59892BA54E9B5A99B9733BAF64161450F8ECF4FB2B2
DA6F9AAEBC827CD9AEF94BB463935C26E1DD5DDCA5BA87E0EFB62D9D3226DC28427EC097B68C9EE1
E47D125F884F8656C8AD55D625A8F7F1A306383A5036A12E63B6FAC4A215AC88725611EBA74B6770
B20F45356879DB807E9C9105D14C83104B2DCB4F274A2F37152425935B3F2D1633E4444540F7411B
24C17055850C9528D912F9DD40984CA1B3BE277F82198BC99B80233B8AAB674A44B42B9123E886B7
B3161D48B4AA24970BB75A983569690BFD4B92E6ECB410DDCA14A3BF59057397FF1AF159BE230216
FF2F7009C3A3DDD81F2BD1F5C10C2C2F30A8095D7371427AC9D527AC6794CF8593303F786F21CCBE
36DFBE01B0ADD78DB3C9483D9DB09A9E2577A3A4296E7BD09C41F5C91B29C9D7E69EF06B5BDB66E0
853C3DB133769BC8858121A350CADC1D61C77C1A313833D077938AB2E10EF970590256479B1549B0
401A9C5E97F12A269A305B372F0EFC035B06AE3E2187D6E3A62DE3B4E8075F0ECF5BE32A5B97A4AC
23A7335C4AB29917129C08250DBD1D5BC123C92E821BBB1A7598E32DDDF1876C6FBB7B858FD317D7
6022955595338AAD2BFB3B17DA11380E7473A5F566C6329E0F38D9A67E68FD4B8CFCC82FC0BD7BA3
9A25D5BD0952CC71CF0BD7B5EE184A8E62FBB366D95AB051BC3A80E9F6C27EC100E00C4A002291B0
4D758A9683657FCB07A2AA8B07DF585CD4205B4DC55330E8A2A367CBE966E84618ACFCAAF81C8A9D
3A3165FE5A623720A0C11CBDD5CA200100DD2C970A09B124D98987D6A2CA7CBB40DA5B585B86FCB3
8E96F54C64A921D7A5D2F805C67339DC4FC026FB2EE533BB9700F66F4AD58949B3DB75D770C4D7C5
C23DC720D78124A7ABF30CDFF10C708219903431C7B1A19317341CEA22AA11A588F8AF9BFA4AAC40
31EF22F13BA597BD1E5958CEA741274197113CB0B7975424C17F73733ED30BDC0170CD0084BB7DC1
8F031BEF2A6C44D0EA0EBB84E31D5B4C50B63DF0AF96AAF33E3C986D4B82D161E2F9049DE9710EF8
A11BA0E08266A3547F20567E582EDB47633772D37FCCD119AF5B11F338098F185D5B055975F56092
CC6979FF49487D69E08A4E8754FD51D29410F56E0F3EFB9C3B86253B3B0A39E9D217604F664CC696
634D216524F976D066034DDE8EDF5E8F9644337C50C7D8E2230B38E0EE88C53DEEDB3363477E32CB
88B3ACB6931B9717FC93F8D1A9DDDA3A7D8A56783F2B651A1DE216493C34DCD17A7635D21CEC0770
751424B599B00CE950E60D8A8B3444F1629220DF073137E2ADE1B6243C1C69BD5E10450B948BFCBA
46A841B98BCE7C86E120789C73C87E581868021E68F78CB903AA6D494331174CBF944221DEA9E567
A2542BD399C5E471D972FAB7E8950AEFF3D91A1296E685B0BFF91367C2703DCAB10AB236DE603E3E
993C4C9020EEBFE89726AB9FB92AF9D371D7188448CAB9FD2704506C39F0842E36EB8B9AAFB1F26F
CD366E66725AD28B19FA57537757EC71B04B451F056C3AEBFA04D1C0CABC9492B6B8D239EEC36776
D6B515ED43A66AB4342BE4C8B2027F2D008EA231A24B472DA8352A05DDEE31CBC3577E5814DD2D4E
C17A216A7C8FFB27012346C9ED12F7819B96A5B135B6196E888C9AC73D7D4B7DC370E2FBFA17FD74
0BF516CFF69294493900BFD63721A537BEFB31C5262567103F9CEA4E8DB02964B983E1AF190ECCEF
41F552C45E9B94E29AE3F129687EC35719F591C1987A08DCED3B822344DF81A70AE78E14A81EF1A1
A77FD5D19F7D35B7C12A473EE11C655E15DC5D3C94F226CBDA85377338BFCEA18359176CA7EED622
84F9015F2D592E27F1037C95570CFDCA3B9B90D35DB8C341434BBF04C0E692D4C2C3F59EF386CD1C
5A8C783198EBE42C89E3B64C662F7875325982E9299C18DBD1FD2257DD964F9F9DDEEBFE56E4AE9E
8163E8C58581BFD5818BF396CCDE3A66F58E17BDD262D63E5D9AE0D0E43C304CCAC4776B87D40F6B
5AD7E625B2065FAABA81AAF2E2D32E0ACAB12DB2A9FE9C6160FBA7DE5AF019810AD9C64B2E6567B0
F0108E8EDEC635F4BA88BDEBD3561CDBBB9063B4D19C493E0CA4F551255A7DF6BCE96C17A5DD4877
7F654F4F114CF29ECDB9779F63EECDC04E1FA06E48701547A8F96483B4195C0DE90B0FD1B95B5F12
5C43BB973D0B6414A994595359289B5FFEE4A08D684C2E7E3F417585581318D54DF2EEAE7CF36E2C
A1A70EA76154B88C1E4FFDF5EBC28ABE264B40583F2DE1F761DC25DF242396AE502CC63EFD6EE284
DB37B0DF36A8833ED3EA5A1DB372C8E1F3203E6E945A53D83B87250CD72C851F68A602E7BCF92DDC
E600D518069F8900F3BCA434D21694229572D55F307E0FAFA3DAEA864BAA19F227097963CE83882D
22FB7F1AA3FE558A3669BB7FA37C0A591B4BF3E2A2FF85BFEDE5E424E0AE337EABDFD67BBF38E160
09A687D2E7C1882DB79304D722EACA233EFA489B10E8D4D404D12A5A4683FDE377A9A952CCAB257E
ABB408D75FF130206DC3447F26E74D1D00354313E340878917177DBD2AA5A2A70E2087D551DA5181
6FAD07F6E826DB0BF21560BB26906D3100E12AA3801D4A8BDCBF1A0A8D58F1054EE2A0DB04ADDF3F
EAF1FD6E322BBEE274A4995EFFEAAD0F24D9FB45730F6BA0F42D88BE4AEBE9777F8AF508DED61024
EF955B26ACEC51AF5C21BAD7AD93CC0C9DBE03C0FE9637A3099E5EF329051C87FFF70042D788F21F
4DE645FEBF58374F7E38A9AFE3DE4D2888DD807A09169DA8516DFE37591C122A4798343C1A8121C7
430F244EE5B19A21897A4423E21CE0492E75C9320E37BD65F1EACA7FC6FE032842E4D985E666E633
AE5CC62B3449404672B284EA5C6A01E927787104ECCE1354D1C0E5AA2452B7B12937B946B74EFA98
8C5C79EEE5ACDCFC994CAA853AFA08EB9E180C5E898FDDF8903EB0863E98A4FA537207C154CE5B98
EF4E97FB6A1CBB07C45D34221EED26998EC864475D231FF76E830A7C0900C4B5FCB980E3F67F4EAE
3DD8086CFA1874E65C424646C7A8F84272DAB04A5984FCE3F4B89380B3A5C6F04EA3B683CC224913
9209136336AC9349AA89690B5DE0D93E92F996BA7E346B043EBD45A35FA297DB70E9A6250B138674
FDDFA609BE11EBA8106EEE3923B4E2657CF7A82443C25022A5DED862E8E3A5BFA7B8AC1C1B804B23
C08A7D8FE594140E8432C1A5E183FE361B6B8C763054458798B756A6CD2535FF4667C634DF78AFBC
C87D40DCD56FFFA12CFC6EDC6A8AF41AF657E0137320624F1895D9AA84AABAC5F3653E977B054C52
92B06FEAAAC0E5C7FD45B6654D0D9CCDF292A8489E1E6CD929F0AF25B9604CE33BD25662133CEE99
CDBBD00F865431193767480700CA019D694B38D695CC29F732B5B39B6CE654F1AA18AC3223B60E55
3FC3C3E114E6A2E59617BFD58AD8E429200B59E035DB7D67C8DC6C72001D005924670ECF7A06FF5F
7B3DD5556DDDE1BE5163F7CD6FC969033EBBAD85856522ECA91F2A200A75BDDA69070240D86C2D7D
959F1DBE45D488A96F308269E8262327A410D057446F596418DF4A12267A7A3FF5ADEA0846896D3A
EFE3D5C72387F7EEEE809BCCD23D1126B86C45A0F66404FAF617D03379A2E44865051E92B4C835F7
21492147DE3DCCE47EAD192D3F10A5DD459634D6C253F4D09DD98E7DDC836EED8DE08A78A6F6FB93
84565CF6DA8D4C948144272D5F8787643B9B550F96E42A8CFC0F1C1F2B14D83201199E9E1F5BC0E6
51E39E16A744930F4409C61CDF9F456C7EAC5C62BD22CE0DDCCDF3755DC670FDC8FEBF09F241BF95
1A1694BD70B9695A15653F719DF4374AFC6C27F58DD144253BDF86FC1BB3D4FEAEEB9196BCEC7168
AF1488AB7072751FA24C6642B87DCADF4B2427631E7D7FA39D126410189CD8E24CF0A490FDC7045A
A9A83D02CAB57B9C27211FE1805080FBCEF23B86CDB19885A574C589BDB15C4CB3651FA3D2D6B619
4449B16D927047E376A84F9423562CD548D192AD0A57E0D5B41010D1C7D87929DB6F456B0A073DF9
A8220BEB3D4DA01518B5C85C82ABCC821BEEC1965283DABF6AF3AC55ABDDAEF1B53E6119DBB4A114
44FB1769F9891B5DC931ADFEC8ECEFFA179427FCB08C1B149EDA70717C5E9322F3CE9405438481F3
90968A38061EDAA2223147D6143877E4C4E645EC0A9803A933116D610491FDC639DF69B418156772
E14A428864982D3230EFFAA1D2D3388B0F70D8FE202CDD6CB0E97B3290ECCF4A1A69D93C11D3D735
FF0B5A9A161A86CA4F16B7C231B8BF71D5083697B2F24C0BDAA6E83E5DD2222DA248D4ED3B5509CC
7CA40D8D5A2507A1D40FC1AE9486343CA2B2C65B6CED9B1F4C0535ADF7BECCE45E1DB74C7417B06D
897C6ECDD05F068857D931B3D960103628675BE2FB82DA774ED3786670D8C2BA4ECC36C203C7F7E0
9C97A09E3B2E2C3EC30B53A8825519B664D09F149AB73F183A4A22C8F20E2052F76649AB881BA28C
6C3C3950EA9B3961F87F6AEFF24DD7B4E10DE28C15DCB27F593F98CBC9CDE19360C5531B2A0C6DC1
8FAE2832AF49BF9522C068F3036516F711AADEE496EE4E3EFA2F55EA4891DEC6D8A868E0B0017076
3040CA4D42A73A71057DFE315FF8625BBD74F41E5CA77B7DF096C2F4F0D51B1184CA9F2C8517FCB3
956C44873D630E94EAA1D2D1451B332770172B2D7A21ECAC864C612235C0B39ADF55EF074F2073FA
D3B54A66B07AEA1FB495A9F7269BD1C07692B0B762DA6881EE6B265ACED0BF0794C0397F8D8B13FF
275BE77561067E2C1FA536131184682BFD32384C6488012D29E8E55838E5A5AA7C40C20AB6B03BFD
BF4EFD2001A612100D585BAC1C77C1CB1ADAF2B000E09686091AB7D1AB6ADE395A03580BD78E961D
14D052E7D4A61227534B55FACAFC4E8F9326DE35BA53A463F7D94B705698300771185DB19E78FABC
D0AE4FCE005B79C795B692F2D9C00B6A61D4B343C35E417BBA169EE82A2E4AE204A126B08A94191C
6E5B5E8328A147BD6ED5A5AD5C9143A50C47789DCFA699720336AFFBD6B1646D8C35139B0DC34340
C76C7E4FD72DABF80BF64BA04742D07B380E20A678EBCB19057F2346FEC653F1302992279DCCD2E8
902B2B8F78435AF3400DAE319E94E3148BA88C056701D524DD67FF368C85EC6366F31689A62FFC03
4BE436588ECBB8B41E8C43112F3B65F50D20A5EC51A26FE899E74731B01C7771F75B76070DC0B223
1845BE9C09670E65C4DF54C0FB36511B735251AEEBD13FDC0FCFC3134D8DA826E4100521CFEAB202
B83267EB3F69AEEA25FDE1E9C86407E38AB4CA2D1B91607EFC96DDC5BB10FCD46DEAA5FFED196959
12302ED55DFACFDC6F22C1528AE3A9902B75F46A489352C87B0F5056FD149DDE67219A3C3D1DD875
BAD81AD443E0F90DC79D979E10B4262DD20B255B04BBBE5C988B23667135CC61D988928F5F07753A
C76807203942F6B62A178A1E5CBBFBBAEBE735D09B747BF00C360F2E2B6C9F2261F7DB018EDF40B1
3DB4B7962D4D2F858E1FA6376F21ED9CEA4BEE07FFE27F136BF60352AFB71CDBFF7E65F6B4624E16
C6E5AB7FF60B4711A178FEE691DD8D362B14175A69070FBC5B9EB15248E4DFDA3C9453335D0E1EB2
7714E4624C7215A73B53402B02CF7AA05A14CE1E5AE161B75F218BF0EE1215D3CD925D5ACB7DBD2E
BD8E4405433F432C491999794C814D5B384B7A1C0AB28A11CBD0A6EA12678508CF86232309B0BBF7
EEA929FB7951F5A6B367C5AC57DD7D3B3C1E2188DD4664D14FBC32B1A1EB53D7EE7F55F4D5C2D014
528EBB7F0E595F7618721451EE6B83EB240A6C4D33377893D4EF542F47EB2845A09759D5554C74DC
5E9109FFC8C929CF1AC446D8149957720EE4FB670D3CA61378549DB992126B23618CF49361D6D4B1
C73C3D37E4A4465ABB349CFA34E9351D1192E366267EDF02DE432ABC80792B0CFD41FFD0AAA42E63
3F5B2177A351D33477C636CA573CB02C07F7F7A41C9F1BC4C112BD6459DD130757D2BD6F47495C3F
92E99522871DAC2865
0000000000000000000000000000000000000000000000000000000000000000
0000000000000000000000000000000000000000000000000000000000000000
0000000000000000000000000000000000000000000000000000000000000000
0000000000000000000000000000000000000000000000000000000000000000
0000000000000000000000000000000000000000000000000000000000000000
0000000000000000000000000000000000000000000000000000000000000000
0000000000000000000000000000000000000000000000000000000000000000
0000000000000000000000000000000000000000000000000000000000000000
cleartomark{restore}if

%%EndFont
%%EndResource
gsave newpath
 107.188 128.875 moveto
 281.750 128.875 lineto
 281.750 20.938 lineto
 107.188 20.938 lineto
 107.188 128.875 lineto
closepath clip newpath grestore /pp_save save def /showpage {} def

gsave /MacintoshRomanEncoding [
    /.notdef/.notdef/.notdef/.notdef/.notdef/.notdef/.notdef/.notdef
    /.notdef/.notdef/.notdef/.notdef/.notdef/.notdef/.notdef/.notdef
    /.notdef/.notdef/.notdef/.notdef/.notdef/.notdef/.notdef/.notdef
    /.notdef/.notdef/.notdef/.notdef/.notdef/.notdef/.notdef/.notdef
    /space/exclam/quotedbl/numbersign/dollar/percent/ampersand/quotesingle
    /parenleft/parenright/asterisk/plus/comma/hyphen/period/slash
    /zero/one/two/three/four/five/six/seven
    /eight/nine/colon/semicolon/less/equal/greater/question
    /at/A/B/C/D/E/F/G
    /H/I/J/K/L/M/N/O
    /P/Q/R/S/T/U/V/W
    /X/Y/Z/bracketleft/backslash/bracketright/asciicircum/underscore
    /grave/a/b/c/d/e/f/g
    /h/i/j/k/l/m/n/o
    /p/q/r/s/t/u/v/w
    /x/y/z/braceleft/bar/braceright/asciitilde/.notdef
    /Adieresis/Aring/Ccedilla/Eacute/Ntilde/Odieresis/Udieresis/aacute
    /agrave/acircumflex/adieresis/atilde/aring/ccedilla/eacute/egrave
    /ecircumflex/edieresis/iacute/igrave/icircumflex/idieresis/ntilde/oacute
    /ograve/ocircumflex/odieresis/otilde/uacute/ugrave/ucircumflex/udieresis
    /dagger/degree/cent/sterling/section/bullet/paragraph/germandbls
    /registered/copyright/trademark/acute/dieresis/.notdef/AE/Oslash
    /.notdef/plusminus/.notdef/.notdef/yen/.notdef/.notdef/.notdef
    /.notdef/.notdef/.notdef/ordfeminine/ring/.notdef/ae/oslash
    /questiondown/exclamdown/logicalnot/.notdef/florin/.notdef/.notdef/guillemotleft
    /guillemotright/ellipsis/.notdef/Agrave/Atilde/Otilde/OE/oe
    /endash/emdash/quotedblleft/quotedblright/quoteleft/quoteright/divide/.notdef
    /ydieresis/Ydieresis/.notdef/currency/guilsinglleft/guilsinglright/.notdef/.notdef
    /daggerdbl/dotaccent/quotesinglbase/quotedblbase/perthousand/Acircumflex/Ecircumflex/Aacute
    /Edieresis/Egrave/Iacute/Icircumflex/Idieresis/Igrave/Oacute/Ocircumflex
    /.notdef/Ograve/Uacute/Ucircumflex/Ugrave/dotlessi/circumflex/tilde
    /macron/.notdef/.notdef/.notdef/ogonek/.notdef/.notdef/.notdef
] def /WindowsANSIEncoding [
    /.notdef/.notdef/.notdef/.notdef/.notdef/.notdef/.notdef/.notdef
    /.notdef/.notdef/.notdef/.notdef/.notdef/.notdef/.notdef/.notdef
    /.notdef/.notdef/.notdef/.notdef/.notdef/.notdef/.notdef/.notdef
    /.notdef/.notdef/.notdef/.notdef/.notdef/.notdef/.notdef/.notdef
    /space/exclam/quotedbl/numbersign/dollar/percent/ampersand/quotesingle
    /parenleft/parenright/asterisk/plus/comma/hyphen/period/slash
    /zero/one/two/three/four/five/six/seven
    /eight/nine/colon/semicolon/less/equal/greater/question
    /at/A/B/C/D/E/F/G
    /H/I/J/K/L/M/N/O
    /P/Q/R/S/T/U/V/W
    /X/Y/Z/bracketleft/backslash/bracketright/asciicircum/underscore
    /grave/a/b/c/d/e/f/g
    /h/i/j/k/l/m/n/o
    /p/q/r/s/t/u/v/w
    /x/y/z/braceleft/bar/braceright/asciitilde/.notdef
    /.notdef/.notdef/quotesinglbase/florin/quotedblbase/ellipsis/dagger/daggerdbl
    /circumflex/perthousand/Scaron/guilsinglleft/OE/.notdef/Zcaron/.notdef
    /.notdef/quoteleft/quoteright/quotedblleft/quotedblright/bullet/endash/emdash
    /tilde/trademark/scaron/guilsinglright/oe/.notdef/zcaron/Ydieresis
    /.notdef/exclamdown/cent/sterling/currency/yen/brokenbar/section
    /dieresis/copyright/ordfeminine/guillemotleft/logicalnot/hyphen/registered/macron
    /degree/plusminus/twosuperior/threesuperior/acute/mu/paragraph/dotaccent
    /ogonek/onesuperior/ring/guillemotright/onequarter/onehalf/threequarters/questiondown
    /Agrave/Aacute/Acircumflex/Atilde/Adieresis/Aring/AE/Ccedilla
    /Egrave/Eacute/Ecircumflex/Edieresis/Igrave/Iacute/Icircumflex/Idieresis
    /Eth/Ntilde/Ograve/Oacute/Ocircumflex/Otilde/Odieresis/multiply
    /Oslash/Ugrave/Uacute/Ucircumflex/Udieresis/Yacute/Thorn/germandbls
    /agrave/aacute/acircumflex/atilde/adieresis/aring/ae/ccedilla
    /egrave/eacute/ecircumflex/edieresis/igrave/iacute/icircumflex/idieresis
    /eth/ntilde/ograve/oacute/ocircumflex/otilde/odieresis/divide
    /oslash/ugrave/uacute/ucircumflex/udieresis/yacute/thorn/ydieresis
] def /Mnodistort true def 1.000000 1.000000 scale 91.562500
145.500000 translate 1.000000 -1.000000 scale 0.000000 0.000000
translate /Mleft      0.000000 def /Mbottom    0.000000 def /Mwidth
230.375000 def /Mheight    142.312500 def 0 setgray 0 setlinewidth
/Courier findfont 12 scalefont setfont /Mfontsize 12 def /Plain
/Courier findfont def

%!
%%Creator: Mathematica
%%AspectRatio: .61803
MathPictureStart /Mabs { Mgmatrix idtransform Mtmatrix dtransform }
bind def /Mabsadd { Mabs 3 -1 roll add 3 1 roll add exch } bind def
%% Graphics
%%IncludeResource: font Courier
%%IncludeFont: Courier
/Courier findfont 10  scalefont  setfont
% Scaling calculations
0.0238095 2.38095e-014 0 0.00515028 [ [.2619 -0.0125 -12.5625
-15.6875 ] [.2619 -0.0125 12.5625 0 ] [.5 -0.0125 -19.4063 -15.6875
] [.5 -0.0125 19.4063 0 ] [.7381 -0.0125 -19.4063 -15.6875 ] [.7381
-0.0125 19.4063 0 ] [.97619 -0.0125 -19.4063 -15.6875 ] [.97619
-0.0125 19.4063 0 ] [1.025 0 0 -7.84375 ] [1.025 0 43.5 7.84375 ]
[.01131 .25751 -16 -7.84375 ] [.01131 .25751 0 7.84375 ] [.01131
.51503 -22 -7.84375 ] [.01131 .51503 0 7.84375 ] [.02381 .64303
-20.4375 0 ] [.02381 .64303 20.4375 15.6875 ] [ 0 0 0 0 ] [ 1 .61803
0 0 ] ] MathScale
% Start of Graphics
1 setlinecap 1 setlinejoin newpath 0 g .25 Mabswid [ ] 0 setdash
.2619 0 m .2619 .00625 L s gsave .2619 -0.0125 -73.5625 -19.6875
Mabsadd m 1 1 Mabs scale currentpoint translate 0 23.6875 translate
1 -1 scale /g { setgray} bind def /k { setcmykcolor} bind def /p {
gsave} bind def /r { setrgbcolor} bind def /w { setlinewidth} bind
def /C { curveto} bind def /F { fill} bind def /L { lineto} bind def
/rL { rlineto} bind def /P { grestore} bind def /s { stroke} bind
def /S { show} bind def /N {currentpoint 3 -1 roll show moveto} bind
def /Msf { findfont exch scalefont [1 0 0 -1 0 0 ] makefont setfont}
bind def /m { moveto} bind def /Mr { rmoveto} bind def /Mx
{currentpoint exch pop moveto} bind def /My {currentpoint pop exch
moveto} bind def /X {0 rmoveto} bind def /Y {0 exch rmoveto} bind
def /MISOfy {
    /newfontname exch def
    /oldfontname exch def

    oldfontname findfont
    dup length dict begin
        {1 index /FID ne {def} {pop pop} ifelse} forall
        /Encoding WindowsANSIEncoding def
        currentdict
    end

    newfontname exch definefont pop
} def

63.000 15.813 moveto
%%IncludeResource: font Times-Roman
%%IncludeFont: Times-Roman
%%BeginResource: font Times-Roman-MISO
%%BeginFont: Times-Roman-MISO
/Times-Roman /Times-Roman-MISO MISOfy
%%EndFont
%%EndResource
%%IncludeResource: font Times-Roman-MISO
%%IncludeFont: Times-Roman-MISO
/Times-Roman-MISO findfont 12.000 scalefont [1 0 0 -1 0 0 ] makefont
setfont 0.000 0.000 0.000 setrgbcolor 0.000 0.000 rmoveto 63.000
15.813 moveto
%%IncludeResource: font Times-Roman-MISO
%%IncludeFont: Times-Roman-MISO
/Times-Roman-MISO findfont 12.000 scalefont [1 0 0 -1 0 0 ] makefont
setfont 0.000 0.000 0.000 setrgbcolor (10) show 75.000 10.938 moveto
%%IncludeResource: font Times-Roman-MISO
%%IncludeFont: Times-Roman-MISO
/Times-Roman-MISO findfont 8.500 scalefont [1 0 0 -1 0 0 ] makefont
setfont 0.000 0.000 0.000 setrgbcolor (13) show 84.125 15.813 moveto
%%IncludeResource: font Times-Roman-MISO
%%IncludeFont: Times-Roman-MISO
/Times-Roman-MISO findfont 12.000 scalefont [1 0 0 -1 0 0 ] makefont
setfont 0.000 0.000 0.000 setrgbcolor 0.000 0.000 rmoveto 1.000
setlinewidth grestore .5 0 m .5 .00625 L s gsave .5 -0.0125 -80.4063
-19.6875 Mabsadd m 1 1 Mabs scale currentpoint translate 0 23.6875
translate 1 -1 scale /g { setgray} bind def /k { setcmykcolor} bind
def /p { gsave} bind def /r { setrgbcolor} bind def /w {
setlinewidth} bind def /C { curveto} bind def /F { fill} bind def /L
{ lineto} bind def /rL { rlineto} bind def /P { grestore} bind def
/s { stroke} bind def /S { show} bind def /N {currentpoint 3 -1 roll
show moveto} bind def /Msf { findfont exch scalefont [1 0 0 -1 0 0 ]
makefont setfont} bind def /m { moveto} bind def /Mr { rmoveto} bind
def /Mx {currentpoint exch pop moveto} bind def /My {currentpoint
pop exch moveto} bind def /X {0 rmoveto} bind def /Y {0 exch
rmoveto} bind def /MISOfy {
    /newfontname exch def
    /oldfontname exch def

    oldfontname findfont
    dup length dict begin
        {1 index /FID ne {def} {pop pop} ifelse} forall
        /Encoding WindowsANSIEncoding def
        currentdict
    end

    newfontname exch definefont pop
} def

63.000 15.813 moveto
%%IncludeResource: font Times-Roman
%%IncludeFont: Times-Roman
%%BeginResource: font Times-Roman-MISO
%%BeginFont: Times-Roman-MISO
/Times-Roman /Times-Roman-MISO MISOfy
%%EndFont
%%EndResource
%%IncludeResource: font Times-Roman-MISO
%%IncludeFont: Times-Roman-MISO
/Times-Roman-MISO findfont 12.000 scalefont [1 0 0 -1 0 0 ] makefont
setfont 0.000 0.000 0.000 setrgbcolor 0.000 0.000 rmoveto 63.000
15.813 moveto
%%IncludeResource: font Times-Roman-MISO
%%IncludeFont: Times-Roman-MISO
/Times-Roman-MISO findfont 12.000 scalefont [1 0 0 -1 0 0 ] makefont
setfont 0.000 0.000 0.000 setrgbcolor (2) show 69.000 15.813 moveto
%%IncludeResource: font Mathematica1
%%IncludeFont: Mathematica1
/Mathematica1 findfont 12.000 scalefont [1 0 0 -1 0 0 ] makefont
setfont 0.000 0.000 0.000 setrgbcolor (\264) show 76.688 15.813
moveto
%%IncludeResource: font Times-Roman-MISO
%%IncludeFont: Times-Roman-MISO
/Times-Roman-MISO findfont 12.000 scalefont [1 0 0 -1 0 0 ] makefont
setfont 0.000 0.000 0.000 setrgbcolor (10) show 88.688 10.938 moveto
%%IncludeResource: font Times-Roman-MISO
%%IncludeFont: Times-Roman-MISO
/Times-Roman-MISO findfont 8.500 scalefont [1 0 0 -1 0 0 ] makefont
setfont 0.000 0.000 0.000 setrgbcolor (13) show 97.813 15.813 moveto
%%IncludeResource: font Times-Roman-MISO
%%IncludeFont: Times-Roman-MISO
/Times-Roman-MISO findfont 12.000 scalefont [1 0 0 -1 0 0 ] makefont
setfont 0.000 0.000 0.000 setrgbcolor 0.000 0.000 rmoveto 1.000
setlinewidth grestore .7381 0 m .7381 .00625 L s gsave .7381 -0.0125
-80.4063 -19.6875 Mabsadd m 1 1 Mabs scale currentpoint translate 0
23.6875 translate 1 -1 scale /g { setgray} bind def /k {
setcmykcolor} bind def /p { gsave} bind def /r { setrgbcolor} bind
def /w { setlinewidth} bind def /C { curveto} bind def /F { fill}
bind def /L { lineto} bind def /rL { rlineto} bind def /P {
grestore} bind def /s { stroke} bind def /S { show} bind def /N
{currentpoint 3 -1 roll show moveto} bind def /Msf { findfont exch
scalefont [1 0 0 -1 0 0 ] makefont setfont} bind def /m { moveto}
bind def /Mr { rmoveto} bind def /Mx {currentpoint exch pop moveto}
bind def /My {currentpoint pop exch moveto} bind def /X {0 rmoveto}
bind def /Y {0 exch rmoveto} bind def /MISOfy {
    /newfontname exch def
    /oldfontname exch def

    oldfontname findfont
    dup length dict begin
        {1 index /FID ne {def} {pop pop} ifelse} forall
        /Encoding WindowsANSIEncoding def
        currentdict
    end

    newfontname exch definefont pop
} def

63.000 15.813 moveto
%%IncludeResource: font Times-Roman
%%IncludeFont: Times-Roman
%%BeginResource: font Times-Roman-MISO
%%BeginFont: Times-Roman-MISO
/Times-Roman /Times-Roman-MISO MISOfy
%%EndFont
%%EndResource
%%IncludeResource: font Times-Roman-MISO
%%IncludeFont: Times-Roman-MISO
/Times-Roman-MISO findfont 12.000 scalefont [1 0 0 -1 0 0 ] makefont
setfont 0.000 0.000 0.000 setrgbcolor 0.000 0.000 rmoveto 63.000
15.813 moveto
%%IncludeResource: font Times-Roman-MISO
%%IncludeFont: Times-Roman-MISO
/Times-Roman-MISO findfont 12.000 scalefont [1 0 0 -1 0 0 ] makefont
setfont 0.000 0.000 0.000 setrgbcolor (3) show 69.000 15.813 moveto
%%IncludeResource: font Mathematica1
%%IncludeFont: Mathematica1
/Mathematica1 findfont 12.000 scalefont [1 0 0 -1 0 0 ] makefont
setfont 0.000 0.000 0.000 setrgbcolor (\264) show 76.688 15.813
moveto
%%IncludeResource: font Times-Roman-MISO
%%IncludeFont: Times-Roman-MISO
/Times-Roman-MISO findfont 12.000 scalefont [1 0 0 -1 0 0 ] makefont
setfont 0.000 0.000 0.000 setrgbcolor (10) show 88.688 10.938 moveto
%%IncludeResource: font Times-Roman-MISO
%%IncludeFont: Times-Roman-MISO
/Times-Roman-MISO findfont 8.500 scalefont [1 0 0 -1 0 0 ] makefont
setfont 0.000 0.000 0.000 setrgbcolor (13) show 97.813 15.813 moveto
%%IncludeResource: font Times-Roman-MISO
%%IncludeFont: Times-Roman-MISO
/Times-Roman-MISO findfont 12.000 scalefont [1 0 0 -1 0 0 ] makefont
setfont 0.000 0.000 0.000 setrgbcolor 0.000 0.000 rmoveto 1.000
setlinewidth grestore .97619 0 m .97619 .00625 L s gsave .97619
-0.0125 -80.4063 -19.6875 Mabsadd m 1 1 Mabs scale currentpoint
translate 0 23.6875 translate 1 -1 scale /g { setgray} bind def /k {
setcmykcolor} bind def /p { gsave} bind def /r { setrgbcolor} bind
def /w { setlinewidth} bind def /C { curveto} bind def /F { fill}
bind def /L { lineto} bind def /rL { rlineto} bind def /P {
grestore} bind def /s { stroke} bind def /S { show} bind def /N
{currentpoint 3 -1 roll show moveto} bind def /Msf { findfont exch
scalefont [1 0 0 -1 0 0 ] makefont setfont} bind def /m { moveto}
bind def /Mr { rmoveto} bind def /Mx {currentpoint exch pop moveto}
bind def /My {currentpoint pop exch moveto} bind def /X {0 rmoveto}
bind def /Y {0 exch rmoveto} bind def /MISOfy {
    /newfontname exch def
    /oldfontname exch def

    oldfontname findfont
    dup length dict begin
        {1 index /FID ne {def} {pop pop} ifelse} forall
        /Encoding WindowsANSIEncoding def
        currentdict
    end

    newfontname exch definefont pop
} def

63.000 15.813 moveto
%%IncludeResource: font Times-Roman
%%IncludeFont: Times-Roman
%%BeginResource: font Times-Roman-MISO
%%BeginFont: Times-Roman-MISO
/Times-Roman /Times-Roman-MISO MISOfy
%%EndFont
%%EndResource
%%IncludeResource: font Times-Roman-MISO
%%IncludeFont: Times-Roman-MISO
/Times-Roman-MISO findfont 12.000 scalefont [1 0 0 -1 0 0 ] makefont
setfont 0.000 0.000 0.000 setrgbcolor 0.000 0.000 rmoveto 63.000
15.813 moveto
%%IncludeResource: font Times-Roman-MISO
%%IncludeFont: Times-Roman-MISO
/Times-Roman-MISO findfont 12.000 scalefont [1 0 0 -1 0 0 ] makefont
setfont 0.000 0.000 0.000 setrgbcolor (4) show 69.000 15.813 moveto
%%IncludeResource: font Mathematica1
%%IncludeFont: Mathematica1
/Mathematica1 findfont 12.000 scalefont [1 0 0 -1 0 0 ] makefont
setfont 0.000 0.000 0.000 setrgbcolor (\264) show 76.688 15.813
moveto
%%IncludeResource: font Times-Roman-MISO
%%IncludeFont: Times-Roman-MISO
/Times-Roman-MISO findfont 12.000 scalefont [1 0 0 -1 0 0 ] makefont
setfont 0.000 0.000 0.000 setrgbcolor (10) show 88.688 10.938 moveto
%%IncludeResource: font Times-Roman-MISO
%%IncludeFont: Times-Roman-MISO
/Times-Roman-MISO findfont 8.500 scalefont [1 0 0 -1 0 0 ] makefont
setfont 0.000 0.000 0.000 setrgbcolor (13) show 97.813 15.813 moveto
%%IncludeResource: font Times-Roman-MISO
%%IncludeFont: Times-Roman-MISO
/Times-Roman-MISO findfont 12.000 scalefont [1 0 0 -1 0 0 ] makefont
setfont 0.000 0.000 0.000 setrgbcolor 0.000 0.000 rmoveto 1.000
setlinewidth grestore 0 0 m 1 0 L s gsave 1.025 0 -61 -11.8438
Mabsadd m 1 1 Mabs scale currentpoint translate 0 23.6875 translate
1 -1 scale /g { setgray} bind def /k { setcmykcolor} bind def /p {
gsave} bind def /r { setrgbcolor} bind def /w { setlinewidth} bind
def /C { curveto} bind def /F { fill} bind def /L { lineto} bind def
/rL { rlineto} bind def /P { grestore} bind def /s { stroke} bind
def /S { show} bind def /N {currentpoint 3 -1 roll show moveto} bind
def /Msf { findfont exch scalefont [1 0 0 -1 0 0 ] makefont setfont}
bind def /m { moveto} bind def /Mr { rmoveto} bind def /Mx
{currentpoint exch pop moveto} bind def /My {currentpoint pop exch
moveto} bind def /X {0 rmoveto} bind def /Y {0 exch rmoveto} bind
def /MISOfy {
    /newfontname exch def
    /oldfontname exch def

    oldfontname findfont
    dup length dict begin
        {1 index /FID ne {def} {pop pop} ifelse} forall
        /Encoding WindowsANSIEncoding def
        currentdict
    end

    newfontname exch definefont pop
} def

63.000 15.813 moveto
%%IncludeResource: font Times-Roman
%%IncludeFont: Times-Roman
%%BeginResource: font Times-Roman-MISO
%%BeginFont: Times-Roman-MISO
/Times-Roman /Times-Roman-MISO MISOfy
%%EndFont
%%EndResource
%%IncludeResource: font Times-Roman-MISO
%%IncludeFont: Times-Roman-MISO
/Times-Roman-MISO findfont 12.000 scalefont [1 0 0 -1 0 0 ] makefont
setfont 0.000 0.000 0.000 setrgbcolor 0.000 0.000 rmoveto 63.813
15.813 moveto
%%IncludeResource: font Mathematica1
%%IncludeFont: Mathematica1
/Mathematica1 findfont 12.000 scalefont [1 0 0 -1 0 0 ] makefont
setfont 0.000 0.000 0.000 setrgbcolor (r) show
%%IncludeResource: font Mathematica2
%%IncludeFont: Mathematica2
/Mathematica2 findfont 12.000 scalefont [1 0 0 -1 0 0 ] makefont
setfont 0.000 0.000 0.000 setrgbcolor 69.938 15.813 moveto (H) show
73.750 15.813 moveto
%%IncludeResource: font Times-Roman-MISO
%%IncludeFont: Times-Roman-MISO
/Times-Roman-MISO findfont 12.000 scalefont [1 0 0 -1 0 0 ] makefont
setfont 0.000 0.000 0.000 setrgbcolor (cm) show 88.375 11.000 moveto
%%IncludeResource: font Mathematica1
%%IncludeFont: Mathematica1
/Mathematica1 findfont 8.500 scalefont [1 0 0 -1 0 0 ] makefont
setfont 0.000 0.000 0.000 setrgbcolor (-) show 93.875 11.000 moveto
%%IncludeResource: font Times-Roman-MISO
%%IncludeFont: Times-Roman-MISO
/Times-Roman-MISO findfont 8.500 scalefont [1 0 0 -1 0 0 ] makefont
setfont 0.000 0.000 0.000 setrgbcolor (2) show
%%IncludeResource: font Mathematica2
%%IncludeFont: Mathematica2
/Mathematica2 findfont 12.000 scalefont [1 0 0 -1 0 0 ] makefont
setfont 0.000 0.000 0.000 setrgbcolor 98.688 15.813 moveto (L) show
102.500 15.813 moveto
%%IncludeResource: font Times-Roman-MISO
%%IncludeFont: Times-Roman-MISO
/Times-Roman-MISO findfont 12.000 scalefont [1 0 0 -1 0 0 ] makefont
setfont 0.000 0.000 0.000 setrgbcolor 0.000 0.000 rmoveto 1.000
setlinewidth grestore .02381 .25751 m .03006 .25751 L s gsave .01131
.25751 -77 -11.8438 Mabsadd m 1 1 Mabs scale currentpoint translate
0 23.6875 translate 1 -1 scale /g { setgray} bind def /k {
setcmykcolor} bind def /p { gsave} bind def /r { setrgbcolor} bind
def /w { setlinewidth} bind def /C { curveto} bind def /F { fill}
bind def /L { lineto} bind def /rL { rlineto} bind def /P {
grestore} bind def /s { stroke} bind def /S { show} bind def /N
{currentpoint 3 -1 roll show moveto} bind def /Msf { findfont exch
scalefont [1 0 0 -1 0 0 ] makefont setfont} bind def /m { moveto}
bind def /Mr { rmoveto} bind def /Mx {currentpoint exch pop moveto}
bind def /My {currentpoint pop exch moveto} bind def /X {0 rmoveto}
bind def /Y {0 exch rmoveto} bind def 63.000 15.813 moveto
%%IncludeResource: font Times-Roman
%%IncludeFont: Times-Roman
/Times-Roman findfont 12.000 scalefont [1 0 0 -1 0 0 ] makefont
setfont 0.000 0.000 0.000 setrgbcolor (50) show 1.000 setlinewidth
grestore .02381 .51503 m .03006 .51503 L s gsave .01131 .51503 -83
-11.8438 Mabsadd m 1 1 Mabs scale currentpoint translate 0 23.6875
translate 1 -1 scale /g { setgray} bind def /k { setcmykcolor} bind
def /p { gsave} bind def /r { setrgbcolor} bind def /w {
setlinewidth} bind def /C { curveto} bind def /F { fill} bind def /L
{ lineto} bind def /rL { rlineto} bind def /P { grestore} bind def
/s { stroke} bind def /S { show} bind def /N {currentpoint 3 -1 roll
show moveto} bind def /Msf { findfont exch scalefont [1 0 0 -1 0 0 ]
makefont setfont} bind def /m { moveto} bind def /Mr { rmoveto} bind
def /Mx {currentpoint exch pop moveto} bind def /My {currentpoint
pop exch moveto} bind def /X {0 rmoveto} bind def /Y {0 exch
rmoveto} bind def 63.000 15.813 moveto
%%IncludeResource: font Times-Roman
%%IncludeFont: Times-Roman
/Times-Roman findfont 12.000 scalefont [1 0 0 -1 0 0 ] makefont
setfont 0.000 0.000 0.000 setrgbcolor (100) show 1.000 setlinewidth
grestore .02381 0 m .02381 .61803 L s gsave .02381 .64303 -81.4375
-4 Mabsadd m 1 1 Mabs scale currentpoint translate 0 23.6875
translate 1 -1 scale /g { setgray} bind def /k { setcmykcolor} bind
def /p { gsave} bind def /r { setrgbcolor} bind def /w {
setlinewidth} bind def /C { curveto} bind def /F { fill} bind def /L
{ lineto} bind def /rL { rlineto} bind def /P { grestore} bind def
/s { stroke} bind def /S { show} bind def /N {currentpoint 3 -1 roll
show moveto} bind def /Msf { findfont exch scalefont [1 0 0 -1 0 0 ]
makefont setfont} bind def /m { moveto} bind def /Mr { rmoveto} bind
def /Mx {currentpoint exch pop moveto} bind def /My {currentpoint
pop exch moveto} bind def /X {0 rmoveto} bind def /Y {0 exch
rmoveto} bind def /MISOfy {
    /newfontname exch def
    /oldfontname exch def

    oldfontname findfont
    dup length dict begin
        {1 index /FID ne {def} {pop pop} ifelse} forall
        /Encoding WindowsANSIEncoding def
        currentdict
    end

    newfontname exch definefont pop
} def

63.000 15.813 moveto
%%IncludeResource: font Times-Roman
%%IncludeFont: Times-Roman
%%BeginResource: font Times-Roman-MISO
%%BeginFont: Times-Roman-MISO
/Times-Roman /Times-Roman-MISO MISOfy
%%EndFont
%%EndResource
%%IncludeResource: font Times-Roman-MISO
%%IncludeFont: Times-Roman-MISO
/Times-Roman-MISO findfont 12.000 scalefont [1 0 0 -1 0 0 ] makefont
setfont 0.000 0.000 0.000 setrgbcolor 0.000 0.000 rmoveto 63.000
15.813 moveto
%%IncludeResource: font Mathematica1
%%IncludeFont: Mathematica1
/Mathematica1 findfont 12.000 scalefont [1 0 0 -1 0 0 ] makefont
setfont 0.000 0.000 0.000 setrgbcolor (s) show 71.125 17.688 moveto
%%IncludeResource: font Times-Roman-MISO
%%IncludeFont: Times-Roman-MISO
/Times-Roman-MISO findfont 8.500 scalefont [1 0 0 -1 0 0 ] makefont
setfont 0.000 0.000 0.000 setrgbcolor (tr) show
%%IncludeResource: font Mathematica2
%%IncludeFont: Mathematica2
/Mathematica2 findfont 12.000 scalefont [1 0 0 -1 0 0 ] makefont
setfont 0.000 0.000 0.000 setrgbcolor 76.875 15.813 moveto (H) show
80.688 15.813 moveto
%%IncludeResource: font Times-Roman-MISO
%%IncludeFont: Times-Roman-MISO
/Times-Roman-MISO findfont 12.000 scalefont [1 0 0 -1 0 0 ] makefont
setfont 0.000 0.000 0.000 setrgbcolor (nm) show
%%IncludeResource: font Mathematica2
%%IncludeFont: Mathematica2
/Mathematica2 findfont 12.000 scalefont [1 0 0 -1 0 0 ] makefont
setfont 0.000 0.000 0.000 setrgbcolor 96.063 15.813 moveto (L) show
99.875 15.813 moveto
%%IncludeResource: font Times-Roman-MISO
%%IncludeFont: Times-Roman-MISO
/Times-Roman-MISO findfont 12.000 scalefont [1 0 0 -1 0 0 ] makefont
setfont 0.000 0.000 0.000 setrgbcolor 0.000 0.000 rmoveto 1.000
setlinewidth grestore 0 0 m 1 0 L 1 .61803 L 0 .61803 L closepath
clip newpath 1 0 0 r .015 w .02857 .39721 m .03333 .44034 L .0381
.47094 L .04286 .30833 L .04762 .48212 L .05238 .29482 L .05714
.30858 L .0619 .35439 L .06667 .27908 L .07143 .34013 L .07619 .2974
L .08095 .26835 L .08571 .29898 L .09048 .54211 L .09524 .24779 L .1
.26666 L .10476 .34421 L .10952 .3152 L .11429 .23502 L .11905
.25981 L .12381 .31798 L .12857 .39702 L .13333 .21778 L .1381
.23995 L .14286 .27087 L .14762 .43724 L .15238 .2766 L .15714
.20602 L .1619 .23415 L .16667 .2692 L .17143 .44833 L .17619 .29701
L .18095 .19498 L .18571 .21349 L .19048 .24839 L .19524 .31537 L .2
.46474 L .20476 .2225 L .20952 .18563 L .21429 .21149 L .21905
.24973 L .22381 .34779 L .22857 .42158 L .23333 .22579 L .2381
.17736 L .24286 .19476 L .24762 .23182 L .25238 .29722 L .25714
.50976 L .2619 .28266 L Mistroke .26667 .18792 L .27143 .17201 L
.27619 .19696 L .28095 .23872 L .28571 .33053 L .29048 .38955 L
.29524 .27012 L .3 .18547 L .30476 .16564 L .30952 .18496 L .31429
.22474 L .31905 .30786 L .32381 .38561 L .32857 .30697 L .33333
.20996 L .3381 .16648 L .34286 .16538 L .34762 .19234 L .35238
.24337 L .35714 .48292 L .3619 .37154 L .36667 .27394 L .37143
.20206 L .37619 .16412 L .38095 .16123 L .38571 .18565 L .39048
.23908 L .39524 .35206 L .4 .3764 L .40476 .28452 L .40952 .2204 L
.41429 .17421 L .41905 .15711 L .42381 .16772 L .42857 .20467 L
.43333 .35014 L .4381 .37733 L .44286 .31482 L .44762 .26133 L
.45238 .20727 L .45714 .1702 L .4619 .15658 L .46667 .16725 L .47143
.22169 L .47619 .27969 L .48095 .36838 L .48571 .3017 L .49048
.26485 L .49524 .21598 L .5 .17928 L Mistroke .50476 .15979 L .50952
.16087 L .51429 .21856 L .51905 .25274 L .52381 .35652 L .52857
.29944 L .53333 .28261 L .5381 .2396 L .54286 .20251 L .54762 .17431
L .55238 .16003 L .55714 .1708 L .5619 .19843 L .56667 .32638 L
.57143 .28525 L .57619 .29677 L .58095 .26991 L .58571 .23637 L
.59048 .20605 L .59524 .17989 L .6 .16489 L .60476 .27045 L .60952
.19734 L .61429 .32866 L .61905 .26361 L .62381 .29285 L .62857
.26751 L .63333 .2435 L .6381 .21961 L .64286 .19454 L .64762 .17579
L .65238 .18047 L .65714 .18088 L .6619 .30703 L .66667 .23671 L
.67143 .28216 L .67619 .26972 L .68095 .25008 L .68571 .23612 L
.69048 .21527 L .69524 .19521 L .7 .19335 L .70476 .17343 L .70952
.20599 L .71429 .22913 L .71905 .23948 L .72381 .27837 L .72857
.25031 L .73333 .24382 L .7381 .23459 L Mistroke .74286 .21801 L
.74762 .20219 L .75238 .18871 L .75714 .18086 L .7619 .21805 L
.76667 .20261 L .77143 .23207 L .77619 .27203 L .78095 .23838 L
.78571 .23765 L .79048 .23491 L .79524 .22229 L .8 .21052 L .80476
.19922 L .80952 .18979 L .81429 .19872 L .81905 .20608 L .82381
.20883 L .82857 .26882 L .83333 .23764 L .8381 .22656 L .84286
.23373 L .84762 .22557 L .85238 .21555 L .85714 .20952 L .8619
.20016 L .86667 .19474 L .87143 .27575 L .87619 .19293 L .88095
.22335 L .88571 .27246 L .89048 .22093 L .89524 .22287 L .9 .23042 L
.90476 .2194 L .90952 .211 L .91429 .20675 L .91905 .20151 L .92381
.19788 L .92857 .30007 L .93333 .1945 L .9381 .21947 L .94286 .27864
L .94762 .21837 L .95238 .21842 L .95714 .23119 L .9619 .21939 L
.96667 .20762 L .97143 .20447 L .97619 .2014 L Mistroke Mfstroke 0 g
.0001 w .02857 .39721 0 .5 Mabsadd m .02857 .39721 -0.43301 .25
Mabsadd L .02857 .39721 -0.43301 -0.25 Mabsadd L .02857 .39721 0
-0.5 Mabsadd L .02857 .39721 .43301 -0.25 Mabsadd L .02857 .39721
.43301 .25 Mabsadd L .02857 .39721 0 .5 Mabsadd L s .03333 .44034 0
.5 Mabsadd m .03333 .44034 -0.43301 .25 Mabsadd L .03333 .44034
-0.43301 -0.25 Mabsadd L .03333 .44034 0 -0.5 Mabsadd L .03333
.44034 .43301 -0.25 Mabsadd L .03333 .44034 .43301 .25 Mabsadd L
.03333 .44034 0 .5 Mabsadd L s .0381 .47094 0 .5 Mabsadd m .0381
.47094 -0.43301 .25 Mabsadd L .0381 .47094 -0.43301 -0.25 Mabsadd L
.0381 .47094 0 -0.5 Mabsadd L .0381 .47094 .43301 -0.25 Mabsadd L
.0381 .47094 .43301 .25 Mabsadd L .0381 .47094 0 .5 Mabsadd L s
.04286 .30833 0 .5 Mabsadd m .04286 .30833 -0.43301 .25 Mabsadd L
.04286 .30833 -0.43301 -0.25 Mabsadd L .04286 .30833 0 -0.5 Mabsadd
L .04286 .30833 .43301 -0.25 Mabsadd L .04286 .30833 .43301 .25
Mabsadd L .04286 .30833 0 .5 Mabsadd L s .04762 .48212 0 .5 Mabsadd
m .04762 .48212 -0.43301 .25 Mabsadd L .04762 .48212 -0.43301 -0.25
Mabsadd L .04762 .48212 0 -0.5 Mabsadd L .04762 .48212 .43301 -0.25
Mabsadd L .04762 .48212 .43301 .25 Mabsadd L .04762 .48212 0 .5
Mabsadd L s .05238 .29482 0 .5 Mabsadd m .05238 .29482 -0.43301 .25
Mabsadd L .05238 .29482 -0.43301 -0.25 Mabsadd L .05238 .29482 0
-0.5 Mabsadd L .05238 .29482 .43301 -0.25 Mabsadd L .05238 .29482
.43301 .25 Mabsadd L .05238 .29482 0 .5 Mabsadd L s .05714 .30858 0
.5 Mabsadd m .05714 .30858 -0.43301 .25 Mabsadd L .05714 .30858
-0.43301 -0.25 Mabsadd L .05714 .30858 0 -0.5 Mabsadd L .05714
.30858 .43301 -0.25 Mabsadd L .05714 .30858 .43301 .25 Mabsadd L
.05714 .30858 0 .5 Mabsadd L s .0619 .35439 0 .5 Mabsadd m .0619
.35439 -0.43301 .25 Mabsadd L .0619 .35439 -0.43301 -0.25 Mabsadd L
.0619 .35439 0 -0.5 Mabsadd L .0619 .35439 .43301 -0.25 Mabsadd L
.0619 .35439 .43301 .25 Mabsadd L .0619 .35439 0 .5 Mabsadd L s
.06667 .27908 0 .5 Mabsadd m .06667 .27908 -0.43301 .25 Mabsadd L
.06667 .27908 -0.43301 -0.25 Mabsadd L .06667 .27908 0 -0.5 Mabsadd
L .06667 .27908 .43301 -0.25 Mabsadd L .06667 .27908 .43301 .25
Mabsadd L .06667 .27908 0 .5 Mabsadd L s .07143 .34013 0 .5 Mabsadd
m .07143 .34013 -0.43301 .25 Mabsadd L .07143 .34013 -0.43301 -0.25
Mabsadd L .07143 .34013 0 -0.5 Mabsadd L .07143 .34013 .43301 -0.25
Mabsadd L .07143 .34013 .43301 .25 Mabsadd L .07143 .34013 0 .5
Mabsadd L s .07619 .2974 0 .5 Mabsadd m .07619 .2974 -0.43301 .25
Mabsadd L .07619 .2974 -0.43301 -0.25 Mabsadd L .07619 .2974 0 -0.5
Mabsadd L .07619 .2974 .43301 -0.25 Mabsadd L .07619 .2974 .43301
.25 Mabsadd L .07619 .2974 0 .5 Mabsadd L s .08095 .26835 0 .5
Mabsadd m .08095 .26835 -0.43301 .25 Mabsadd L .08095 .26835
-0.43301 -0.25 Mabsadd L .08095 .26835 0 -0.5 Mabsadd L .08095
.26835 .43301 -0.25 Mabsadd L .08095 .26835 .43301 .25 Mabsadd L
.08095 .26835 0 .5 Mabsadd L s .08571 .29898 0 .5 Mabsadd m .08571
.29898 -0.43301 .25 Mabsadd L .08571 .29898 -0.43301 -0.25 Mabsadd L
.08571 .29898 0 -0.5 Mabsadd L .08571 .29898 .43301 -0.25 Mabsadd L
.08571 .29898 .43301 .25 Mabsadd L .08571 .29898 0 .5 Mabsadd L s
.09048 .54211 0 .5 Mabsadd m .09048 .54211 -0.43301 .25 Mabsadd L
.09048 .54211 -0.43301 -0.25 Mabsadd L .09048 .54211 0 -0.5 Mabsadd
L .09048 .54211 .43301 -0.25 Mabsadd L .09048 .54211 .43301 .25
Mabsadd L .09048 .54211 0 .5 Mabsadd L s .09524 .24779 0 .5 Mabsadd
m .09524 .24779 -0.43301 .25 Mabsadd L .09524 .24779 -0.43301 -0.25
Mabsadd L .09524 .24779 0 -0.5 Mabsadd L .09524 .24779 .43301 -0.25
Mabsadd L .09524 .24779 .43301 .25 Mabsadd L .09524 .24779 0 .5
Mabsadd L s .1 .26666 0 .5 Mabsadd m .1 .26666 -0.43301 .25 Mabsadd
L .1 .26666 -0.43301 -0.25 Mabsadd L .1 .26666 0 -0.5 Mabsadd L .1
.26666 .43301 -0.25 Mabsadd L .1 .26666 .43301 .25 Mabsadd L .1
.26666 0 .5 Mabsadd L s .10476 .34421 0 .5 Mabsadd m .10476 .34421
-0.43301 .25 Mabsadd L .10476 .34421 -0.43301 -0.25 Mabsadd L .10476
.34421 0 -0.5 Mabsadd L .10476 .34421 .43301 -0.25 Mabsadd L .10476
.34421 .43301 .25 Mabsadd L .10476 .34421 0 .5 Mabsadd L s .10952
.3152 0 .5 Mabsadd m .10952 .3152 -0.43301 .25 Mabsadd L .10952
.3152 -0.43301 -0.25 Mabsadd L .10952 .3152 0 -0.5 Mabsadd L .10952
.3152 .43301 -0.25 Mabsadd L .10952 .3152 .43301 .25 Mabsadd L
.10952 .3152 0 .5 Mabsadd L s .11429 .23502 0 .5 Mabsadd m .11429
.23502 -0.43301 .25 Mabsadd L .11429 .23502 -0.43301 -0.25 Mabsadd L
.11429 .23502 0 -0.5 Mabsadd L .11429 .23502 .43301 -0.25 Mabsadd L
.11429 .23502 .43301 .25 Mabsadd L .11429 .23502 0 .5 Mabsadd L s
.11905 .25981 0 .5 Mabsadd m .11905 .25981 -0.43301 .25 Mabsadd L
.11905 .25981 -0.43301 -0.25 Mabsadd L .11905 .25981 0 -0.5 Mabsadd
L .11905 .25981 .43301 -0.25 Mabsadd L .11905 .25981 .43301 .25
Mabsadd L .11905 .25981 0 .5 Mabsadd L s .12381 .31798 0 .5 Mabsadd
m .12381 .31798 -0.43301 .25 Mabsadd L .12381 .31798 -0.43301 -0.25
Mabsadd L .12381 .31798 0 -0.5 Mabsadd L .12381 .31798 .43301 -0.25
Mabsadd L .12381 .31798 .43301 .25 Mabsadd L .12381 .31798 0 .5
Mabsadd L s .12857 .39702 0 .5 Mabsadd m .12857 .39702 -0.43301 .25
Mabsadd L .12857 .39702 -0.43301 -0.25 Mabsadd L .12857 .39702 0
-0.5 Mabsadd L .12857 .39702 .43301 -0.25 Mabsadd L .12857 .39702
.43301 .25 Mabsadd L .12857 .39702 0 .5 Mabsadd L s .13333 .21778 0
.5 Mabsadd m .13333 .21778 -0.43301 .25 Mabsadd L .13333 .21778
-0.43301 -0.25 Mabsadd L .13333 .21778 0 -0.5 Mabsadd L .13333
.21778 .43301 -0.25 Mabsadd L .13333 .21778 .43301 .25 Mabsadd L
.13333 .21778 0 .5 Mabsadd L s .1381 .23995 0 .5 Mabsadd m .1381
.23995 -0.43301 .25 Mabsadd L .1381 .23995 -0.43301 -0.25 Mabsadd L
.1381 .23995 0 -0.5 Mabsadd L .1381 .23995 .43301 -0.25 Mabsadd L
.1381 .23995 .43301 .25 Mabsadd L .1381 .23995 0 .5 Mabsadd L s
.14286 .27087 0 .5 Mabsadd m .14286 .27087 -0.43301 .25 Mabsadd L
.14286 .27087 -0.43301 -0.25 Mabsadd L .14286 .27087 0 -0.5 Mabsadd
L .14286 .27087 .43301 -0.25 Mabsadd L .14286 .27087 .43301 .25
Mabsadd L .14286 .27087 0 .5 Mabsadd L s .14762 .43724 0 .5 Mabsadd
m .14762 .43724 -0.43301 .25 Mabsadd L .14762 .43724 -0.43301 -0.25
Mabsadd L .14762 .43724 0 -0.5 Mabsadd L .14762 .43724 .43301 -0.25
Mabsadd L .14762 .43724 .43301 .25 Mabsadd L .14762 .43724 0 .5
Mabsadd L s .15238 .2766 0 .5 Mabsadd m .15238 .2766 -0.43301 .25
Mabsadd L .15238 .2766 -0.43301 -0.25 Mabsadd L .15238 .2766 0 -0.5
Mabsadd L .15238 .2766 .43301 -0.25 Mabsadd L .15238 .2766 .43301
.25 Mabsadd L .15238 .2766 0 .5 Mabsadd L s .15714 .20602 0 .5
Mabsadd m .15714 .20602 -0.43301 .25 Mabsadd L .15714 .20602
-0.43301 -0.25 Mabsadd L .15714 .20602 0 -0.5 Mabsadd L .15714
.20602 .43301 -0.25 Mabsadd L .15714 .20602 .43301 .25 Mabsadd L
.15714 .20602 0 .5 Mabsadd L s .1619 .23415 0 .5 Mabsadd m .1619
.23415 -0.43301 .25 Mabsadd L .1619 .23415 -0.43301 -0.25 Mabsadd L
.1619 .23415 0 -0.5 Mabsadd L .1619 .23415 .43301 -0.25 Mabsadd L
.1619 .23415 .43301 .25 Mabsadd L .1619 .23415 0 .5 Mabsadd L s
.16667 .2692 0 .5 Mabsadd m .16667 .2692 -0.43301 .25 Mabsadd L
.16667 .2692 -0.43301 -0.25 Mabsadd L .16667 .2692 0 -0.5 Mabsadd L
.16667 .2692 .43301 -0.25 Mabsadd L .16667 .2692 .43301 .25 Mabsadd
L .16667 .2692 0 .5 Mabsadd L s .17143 .44833 0 .5 Mabsadd m .17143
.44833 -0.43301 .25 Mabsadd L .17143 .44833 -0.43301 -0.25 Mabsadd L
.17143 .44833 0 -0.5 Mabsadd L .17143 .44833 .43301 -0.25 Mabsadd L
.17143 .44833 .43301 .25 Mabsadd L .17143 .44833 0 .5 Mabsadd L s
.17619 .29701 0 .5 Mabsadd m .17619 .29701 -0.43301 .25 Mabsadd L
.17619 .29701 -0.43301 -0.25 Mabsadd L .17619 .29701 0 -0.5 Mabsadd
L .17619 .29701 .43301 -0.25 Mabsadd L .17619 .29701 .43301 .25
Mabsadd L .17619 .29701 0 .5 Mabsadd L s .18095 .19498 0 .5 Mabsadd
m .18095 .19498 -0.43301 .25 Mabsadd L .18095 .19498 -0.43301 -0.25
Mabsadd L .18095 .19498 0 -0.5 Mabsadd L .18095 .19498 .43301 -0.25
Mabsadd L .18095 .19498 .43301 .25 Mabsadd L .18095 .19498 0 .5
Mabsadd L s .18571 .21349 0 .5 Mabsadd m .18571 .21349 -0.43301 .25
Mabsadd L .18571 .21349 -0.43301 -0.25 Mabsadd L .18571 .21349 0
-0.5 Mabsadd L .18571 .21349 .43301 -0.25 Mabsadd L .18571 .21349
.43301 .25 Mabsadd L .18571 .21349 0 .5 Mabsadd L s .19048 .24839 0
.5 Mabsadd m .19048 .24839 -0.43301 .25 Mabsadd L .19048 .24839
-0.43301 -0.25 Mabsadd L .19048 .24839 0 -0.5 Mabsadd L .19048
.24839 .43301 -0.25 Mabsadd L .19048 .24839 .43301 .25 Mabsadd L
.19048 .24839 0 .5 Mabsadd L s .19524 .31537 0 .5 Mabsadd m .19524
.31537 -0.43301 .25 Mabsadd L .19524 .31537 -0.43301 -0.25 Mabsadd L
.19524 .31537 0 -0.5 Mabsadd L .19524 .31537 .43301 -0.25 Mabsadd L
.19524 .31537 .43301 .25 Mabsadd L .19524 .31537 0 .5 Mabsadd L s .2
.46474 0 .5 Mabsadd m .2 .46474 -0.43301 .25 Mabsadd L .2 .46474
-0.43301 -0.25 Mabsadd L .2 .46474 0 -0.5 Mabsadd L .2 .46474 .43301
-0.25 Mabsadd L .2 .46474 .43301 .25 Mabsadd L .2 .46474 0 .5
Mabsadd L s .20476 .2225 0 .5 Mabsadd m .20476 .2225 -0.43301 .25
Mabsadd L .20476 .2225 -0.43301 -0.25 Mabsadd L .20476 .2225 0 -0.5
Mabsadd L .20476 .2225 .43301 -0.25 Mabsadd L .20476 .2225 .43301
.25 Mabsadd L .20476 .2225 0 .5 Mabsadd L s .20952 .18563 0 .5
Mabsadd m .20952 .18563 -0.43301 .25 Mabsadd L .20952 .18563
-0.43301 -0.25 Mabsadd L .20952 .18563 0 -0.5 Mabsadd L .20952
.18563 .43301 -0.25 Mabsadd L .20952 .18563 .43301 .25 Mabsadd L
.20952 .18563 0 .5 Mabsadd L s .21429 .21149 0 .5 Mabsadd m .21429
.21149 -0.43301 .25 Mabsadd L .21429 .21149 -0.43301 -0.25 Mabsadd L
.21429 .21149 0 -0.5 Mabsadd L .21429 .21149 .43301 -0.25 Mabsadd L
.21429 .21149 .43301 .25 Mabsadd L .21429 .21149 0 .5 Mabsadd L s
.21905 .24973 0 .5 Mabsadd m .21905 .24973 -0.43301 .25 Mabsadd L
.21905 .24973 -0.43301 -0.25 Mabsadd L .21905 .24973 0 -0.5 Mabsadd
L .21905 .24973 .43301 -0.25 Mabsadd L .21905 .24973 .43301 .25
Mabsadd L .21905 .24973 0 .5 Mabsadd L s .22381 .34779 0 .5 Mabsadd
m .22381 .34779 -0.43301 .25 Mabsadd L .22381 .34779 -0.43301 -0.25
Mabsadd L .22381 .34779 0 -0.5 Mabsadd L .22381 .34779 .43301 -0.25
Mabsadd L .22381 .34779 .43301 .25 Mabsadd L .22381 .34779 0 .5
Mabsadd L s .22857 .42158 0 .5 Mabsadd m .22857 .42158 -0.43301 .25
Mabsadd L .22857 .42158 -0.43301 -0.25 Mabsadd L .22857 .42158 0
-0.5 Mabsadd L .22857 .42158 .43301 -0.25 Mabsadd L .22857 .42158
.43301 .25 Mabsadd L .22857 .42158 0 .5 Mabsadd L s .23333 .22579 0
.5 Mabsadd m .23333 .22579 -0.43301 .25 Mabsadd L .23333 .22579
-0.43301 -0.25 Mabsadd L .23333 .22579 0 -0.5 Mabsadd L .23333
.22579 .43301 -0.25 Mabsadd L .23333 .22579 .43301 .25 Mabsadd L
.23333 .22579 0 .5 Mabsadd L s .2381 .17736 0 .5 Mabsadd m .2381
.17736 -0.43301 .25 Mabsadd L .2381 .17736 -0.43301 -0.25 Mabsadd L
.2381 .17736 0 -0.5 Mabsadd L .2381 .17736 .43301 -0.25 Mabsadd L
.2381 .17736 .43301 .25 Mabsadd L .2381 .17736 0 .5 Mabsadd L s
.24286 .19476 0 .5 Mabsadd m .24286 .19476 -0.43301 .25 Mabsadd L
.24286 .19476 -0.43301 -0.25 Mabsadd L .24286 .19476 0 -0.5 Mabsadd
L .24286 .19476 .43301 -0.25 Mabsadd L .24286 .19476 .43301 .25
Mabsadd L .24286 .19476 0 .5 Mabsadd L s .24762 .23182 0 .5 Mabsadd
m .24762 .23182 -0.43301 .25 Mabsadd L .24762 .23182 -0.43301 -0.25
Mabsadd L .24762 .23182 0 -0.5 Mabsadd L .24762 .23182 .43301 -0.25
Mabsadd L .24762 .23182 .43301 .25 Mabsadd L .24762 .23182 0 .5
Mabsadd L s .25238 .29722 0 .5 Mabsadd m .25238 .29722 -0.43301 .25
Mabsadd L .25238 .29722 -0.43301 -0.25 Mabsadd L .25238 .29722 0
-0.5 Mabsadd L .25238 .29722 .43301 -0.25 Mabsadd L .25238 .29722
.43301 .25 Mabsadd L .25238 .29722 0 .5 Mabsadd L s .25714 .50976 0
.5 Mabsadd m .25714 .50976 -0.43301 .25 Mabsadd L .25714 .50976
-0.43301 -0.25 Mabsadd L .25714 .50976 0 -0.5 Mabsadd L .25714
.50976 .43301 -0.25 Mabsadd L .25714 .50976 .43301 .25 Mabsadd L
.25714 .50976 0 .5 Mabsadd L s .2619 .28266 0 .5 Mabsadd m .2619
.28266 -0.43301 .25 Mabsadd L .2619 .28266 -0.43301 -0.25 Mabsadd L
.2619 .28266 0 -0.5 Mabsadd L .2619 .28266 .43301 -0.25 Mabsadd L
.2619 .28266 .43301 .25 Mabsadd L .2619 .28266 0 .5 Mabsadd L s
.26667 .18792 0 .5 Mabsadd m .26667 .18792 -0.43301 .25 Mabsadd L
.26667 .18792 -0.43301 -0.25 Mabsadd L .26667 .18792 0 -0.5 Mabsadd
L .26667 .18792 .43301 -0.25 Mabsadd L .26667 .18792 .43301 .25
Mabsadd L .26667 .18792 0 .5 Mabsadd L s .27143 .17201 0 .5 Mabsadd
m .27143 .17201 -0.43301 .25 Mabsadd L .27143 .17201 -0.43301 -0.25
Mabsadd L .27143 .17201 0 -0.5 Mabsadd L .27143 .17201 .43301 -0.25
Mabsadd L .27143 .17201 .43301 .25 Mabsadd L .27143 .17201 0 .5
Mabsadd L s .27619 .19696 0 .5 Mabsadd m .27619 .19696 -0.43301 .25
Mabsadd L .27619 .19696 -0.43301 -0.25 Mabsadd L .27619 .19696 0
-0.5 Mabsadd L .27619 .19696 .43301 -0.25 Mabsadd L .27619 .19696
.43301 .25 Mabsadd L .27619 .19696 0 .5 Mabsadd L s .28095 .23872 0
.5 Mabsadd m .28095 .23872 -0.43301 .25 Mabsadd L .28095 .23872
-0.43301 -0.25 Mabsadd L .28095 .23872 0 -0.5 Mabsadd L .28095
.23872 .43301 -0.25 Mabsadd L .28095 .23872 .43301 .25 Mabsadd L
.28095 .23872 0 .5 Mabsadd L s .28571 .33053 0 .5 Mabsadd m .28571
.33053 -0.43301 .25 Mabsadd L .28571 .33053 -0.43301 -0.25 Mabsadd L
.28571 .33053 0 -0.5 Mabsadd L .28571 .33053 .43301 -0.25 Mabsadd L
.28571 .33053 .43301 .25 Mabsadd L .28571 .33053 0 .5 Mabsadd L s
.29048 .38955 0 .5 Mabsadd m .29048 .38955 -0.43301 .25 Mabsadd L
.29048 .38955 -0.43301 -0.25 Mabsadd L .29048 .38955 0 -0.5 Mabsadd
L .29048 .38955 .43301 -0.25 Mabsadd L .29048 .38955 .43301 .25
Mabsadd L .29048 .38955 0 .5 Mabsadd L s .29524 .27012 0 .5 Mabsadd
m .29524 .27012 -0.43301 .25 Mabsadd L .29524 .27012 -0.43301 -0.25
Mabsadd L .29524 .27012 0 -0.5 Mabsadd L .29524 .27012 .43301 -0.25
Mabsadd L .29524 .27012 .43301 .25 Mabsadd L .29524 .27012 0 .5
Mabsadd L s .3 .18547 0 .5 Mabsadd m .3 .18547 -0.43301 .25 Mabsadd
L .3 .18547 -0.43301 -0.25 Mabsadd L .3 .18547 0 -0.5 Mabsadd L .3
.18547 .43301 -0.25 Mabsadd L .3 .18547 .43301 .25 Mabsadd L .3
.18547 0 .5 Mabsadd L s .30476 .16564 0 .5 Mabsadd m .30476 .16564
-0.43301 .25 Mabsadd L .30476 .16564 -0.43301 -0.25 Mabsadd L .30476
.16564 0 -0.5 Mabsadd L .30476 .16564 .43301 -0.25 Mabsadd L .30476
.16564 .43301 .25 Mabsadd L .30476 .16564 0 .5 Mabsadd L s .30952
.18496 0 .5 Mabsadd m .30952 .18496 -0.43301 .25 Mabsadd L .30952
.18496 -0.43301 -0.25 Mabsadd L .30952 .18496 0 -0.5 Mabsadd L
.30952 .18496 .43301 -0.25 Mabsadd L .30952 .18496 .43301 .25
Mabsadd L .30952 .18496 0 .5 Mabsadd L s .31429 .22474 0 .5 Mabsadd
m .31429 .22474 -0.43301 .25 Mabsadd L .31429 .22474 -0.43301 -0.25
Mabsadd L .31429 .22474 0 -0.5 Mabsadd L .31429 .22474 .43301 -0.25
Mabsadd L .31429 .22474 .43301 .25 Mabsadd L .31429 .22474 0 .5
Mabsadd L s .31905 .30786 0 .5 Mabsadd m .31905 .30786 -0.43301 .25
Mabsadd L .31905 .30786 -0.43301 -0.25 Mabsadd L .31905 .30786 0
-0.5 Mabsadd L .31905 .30786 .43301 -0.25 Mabsadd L .31905 .30786
.43301 .25 Mabsadd L .31905 .30786 0 .5 Mabsadd L s .32381 .38561 0
.5 Mabsadd m .32381 .38561 -0.43301 .25 Mabsadd L .32381 .38561
-0.43301 -0.25 Mabsadd L .32381 .38561 0 -0.5 Mabsadd L .32381
.38561 .43301 -0.25 Mabsadd L .32381 .38561 .43301 .25 Mabsadd L
.32381 .38561 0 .5 Mabsadd L s .32857 .30697 0 .5 Mabsadd m .32857
.30697 -0.43301 .25 Mabsadd L .32857 .30697 -0.43301 -0.25 Mabsadd L
.32857 .30697 0 -0.5 Mabsadd L .32857 .30697 .43301 -0.25 Mabsadd L
.32857 .30697 .43301 .25 Mabsadd L .32857 .30697 0 .5 Mabsadd L s
.33333 .20996 0 .5 Mabsadd m .33333 .20996 -0.43301 .25 Mabsadd L
.33333 .20996 -0.43301 -0.25 Mabsadd L .33333 .20996 0 -0.5 Mabsadd
L .33333 .20996 .43301 -0.25 Mabsadd L .33333 .20996 .43301 .25
Mabsadd L .33333 .20996 0 .5 Mabsadd L s .3381 .16648 0 .5 Mabsadd m
.3381 .16648 -0.43301 .25 Mabsadd L .3381 .16648 -0.43301 -0.25
Mabsadd L .3381 .16648 0 -0.5 Mabsadd L .3381 .16648 .43301 -0.25
Mabsadd L .3381 .16648 .43301 .25 Mabsadd L .3381 .16648 0 .5
Mabsadd L s .34286 .16538 0 .5 Mabsadd m .34286 .16538 -0.43301 .25
Mabsadd L .34286 .16538 -0.43301 -0.25 Mabsadd L .34286 .16538 0
-0.5 Mabsadd L .34286 .16538 .43301 -0.25 Mabsadd L .34286 .16538
.43301 .25 Mabsadd L .34286 .16538 0 .5 Mabsadd L s .34762 .19234 0
.5 Mabsadd m .34762 .19234 -0.43301 .25 Mabsadd L .34762 .19234
-0.43301 -0.25 Mabsadd L .34762 .19234 0 -0.5 Mabsadd L .34762
.19234 .43301 -0.25 Mabsadd L .34762 .19234 .43301 .25 Mabsadd L
.34762 .19234 0 .5 Mabsadd L s .35238 .24337 0 .5 Mabsadd m .35238
.24337 -0.43301 .25 Mabsadd L .35238 .24337 -0.43301 -0.25 Mabsadd L
.35238 .24337 0 -0.5 Mabsadd L .35238 .24337 .43301 -0.25 Mabsadd L
.35238 .24337 .43301 .25 Mabsadd L .35238 .24337 0 .5 Mabsadd L s
.35714 .48292 0 .5 Mabsadd m .35714 .48292 -0.43301 .25 Mabsadd L
.35714 .48292 -0.43301 -0.25 Mabsadd L .35714 .48292 0 -0.5 Mabsadd
L .35714 .48292 .43301 -0.25 Mabsadd L .35714 .48292 .43301 .25
Mabsadd L .35714 .48292 0 .5 Mabsadd L s .3619 .37154 0 .5 Mabsadd m
.3619 .37154 -0.43301 .25 Mabsadd L .3619 .37154 -0.43301 -0.25
Mabsadd L .3619 .37154 0 -0.5 Mabsadd L .3619 .37154 .43301 -0.25
Mabsadd L .3619 .37154 .43301 .25 Mabsadd L .3619 .37154 0 .5
Mabsadd L s .36667 .27394 0 .5 Mabsadd m .36667 .27394 -0.43301 .25
Mabsadd L .36667 .27394 -0.43301 -0.25 Mabsadd L .36667 .27394 0
-0.5 Mabsadd L .36667 .27394 .43301 -0.25 Mabsadd L .36667 .27394
.43301 .25 Mabsadd L .36667 .27394 0 .5 Mabsadd L s .37143 .20206 0
.5 Mabsadd m .37143 .20206 -0.43301 .25 Mabsadd L .37143 .20206
-0.43301 -0.25 Mabsadd L .37143 .20206 0 -0.5 Mabsadd L .37143
.20206 .43301 -0.25 Mabsadd L .37143 .20206 .43301 .25 Mabsadd L
.37143 .20206 0 .5 Mabsadd L s .37619 .16412 0 .5 Mabsadd m .37619
.16412 -0.43301 .25 Mabsadd L .37619 .16412 -0.43301 -0.25 Mabsadd L
.37619 .16412 0 -0.5 Mabsadd L .37619 .16412 .43301 -0.25 Mabsadd L
.37619 .16412 .43301 .25 Mabsadd L .37619 .16412 0 .5 Mabsadd L s
.38095 .16123 0 .5 Mabsadd m .38095 .16123 -0.43301 .25 Mabsadd L
.38095 .16123 -0.43301 -0.25 Mabsadd L .38095 .16123 0 -0.5 Mabsadd
L .38095 .16123 .43301 -0.25 Mabsadd L .38095 .16123 .43301 .25
Mabsadd L .38095 .16123 0 .5 Mabsadd L s .38571 .18565 0 .5 Mabsadd
m .38571 .18565 -0.43301 .25 Mabsadd L .38571 .18565 -0.43301 -0.25
Mabsadd L .38571 .18565 0 -0.5 Mabsadd L .38571 .18565 .43301 -0.25
Mabsadd L .38571 .18565 .43301 .25 Mabsadd L .38571 .18565 0 .5
Mabsadd L s .39048 .23908 0 .5 Mabsadd m .39048 .23908 -0.43301 .25
Mabsadd L .39048 .23908 -0.43301 -0.25 Mabsadd L .39048 .23908 0
-0.5 Mabsadd L .39048 .23908 .43301 -0.25 Mabsadd L .39048 .23908
.43301 .25 Mabsadd L .39048 .23908 0 .5 Mabsadd L s .39524 .35206 0
.5 Mabsadd m .39524 .35206 -0.43301 .25 Mabsadd L .39524 .35206
-0.43301 -0.25 Mabsadd L .39524 .35206 0 -0.5 Mabsadd L .39524
.35206 .43301 -0.25 Mabsadd L .39524 .35206 .43301 .25 Mabsadd L
.39524 .35206 0 .5 Mabsadd L s .4 .3764 0 .5 Mabsadd m .4 .3764
-0.43301 .25 Mabsadd L .4 .3764 -0.43301 -0.25 Mabsadd L .4 .3764 0
-0.5 Mabsadd L .4 .3764 .43301 -0.25 Mabsadd L .4 .3764 .43301 .25
Mabsadd L .4 .3764 0 .5 Mabsadd L s .40476 .28452 0 .5 Mabsadd m
.40476 .28452 -0.43301 .25 Mabsadd L .40476 .28452 -0.43301 -0.25
Mabsadd L .40476 .28452 0 -0.5 Mabsadd L .40476 .28452 .43301 -0.25
Mabsadd L .40476 .28452 .43301 .25 Mabsadd L .40476 .28452 0 .5
Mabsadd L s .40952 .2204 0 .5 Mabsadd m .40952 .2204 -0.43301 .25
Mabsadd L .40952 .2204 -0.43301 -0.25 Mabsadd L .40952 .2204 0 -0.5
Mabsadd L .40952 .2204 .43301 -0.25 Mabsadd L .40952 .2204 .43301
.25 Mabsadd L .40952 .2204 0 .5 Mabsadd L s .41429 .17421 0 .5
Mabsadd m .41429 .17421 -0.43301 .25 Mabsadd L .41429 .17421
-0.43301 -0.25 Mabsadd L .41429 .17421 0 -0.5 Mabsadd L .41429
.17421 .43301 -0.25 Mabsadd L .41429 .17421 .43301 .25 Mabsadd L
.41429 .17421 0 .5 Mabsadd L s .41905 .15711 0 .5 Mabsadd m .41905
.15711 -0.43301 .25 Mabsadd L .41905 .15711 -0.43301 -0.25 Mabsadd L
.41905 .15711 0 -0.5 Mabsadd L .41905 .15711 .43301 -0.25 Mabsadd L
.41905 .15711 .43301 .25 Mabsadd L .41905 .15711 0 .5 Mabsadd L s
.42381 .16772 0 .5 Mabsadd m .42381 .16772 -0.43301 .25 Mabsadd L
.42381 .16772 -0.43301 -0.25 Mabsadd L .42381 .16772 0 -0.5 Mabsadd
L .42381 .16772 .43301 -0.25 Mabsadd L .42381 .16772 .43301 .25
Mabsadd L .42381 .16772 0 .5 Mabsadd L s .42857 .20467 0 .5 Mabsadd
m .42857 .20467 -0.43301 .25 Mabsadd L .42857 .20467 -0.43301 -0.25
Mabsadd L .42857 .20467 0 -0.5 Mabsadd L .42857 .20467 .43301 -0.25
Mabsadd L .42857 .20467 .43301 .25 Mabsadd L .42857 .20467 0 .5
Mabsadd L s .43333 .35014 0 .5 Mabsadd m .43333 .35014 -0.43301 .25
Mabsadd L .43333 .35014 -0.43301 -0.25 Mabsadd L .43333 .35014 0
-0.5 Mabsadd L .43333 .35014 .43301 -0.25 Mabsadd L .43333 .35014
.43301 .25 Mabsadd L .43333 .35014 0 .5 Mabsadd L s .4381 .37733 0
.5 Mabsadd m .4381 .37733 -0.43301 .25 Mabsadd L .4381 .37733
-0.43301 -0.25 Mabsadd L .4381 .37733 0 -0.5 Mabsadd L .4381 .37733
.43301 -0.25 Mabsadd L .4381 .37733 .43301 .25 Mabsadd L .4381
.37733 0 .5 Mabsadd L s .44286 .31482 0 .5 Mabsadd m .44286 .31482
-0.43301 .25 Mabsadd L .44286 .31482 -0.43301 -0.25 Mabsadd L .44286
.31482 0 -0.5 Mabsadd L .44286 .31482 .43301 -0.25 Mabsadd L .44286
.31482 .43301 .25 Mabsadd L .44286 .31482 0 .5 Mabsadd L s .44762
.26133 0 .5 Mabsadd m .44762 .26133 -0.43301 .25 Mabsadd L .44762
.26133 -0.43301 -0.25 Mabsadd L .44762 .26133 0 -0.5 Mabsadd L
.44762 .26133 .43301 -0.25 Mabsadd L .44762 .26133 .43301 .25
Mabsadd L .44762 .26133 0 .5 Mabsadd L s .45238 .20727 0 .5 Mabsadd
m .45238 .20727 -0.43301 .25 Mabsadd L .45238 .20727 -0.43301 -0.25
Mabsadd L .45238 .20727 0 -0.5 Mabsadd L .45238 .20727 .43301 -0.25
Mabsadd L .45238 .20727 .43301 .25 Mabsadd L .45238 .20727 0 .5
Mabsadd L s .45714 .1702 0 .5 Mabsadd m .45714 .1702 -0.43301 .25
Mabsadd L .45714 .1702 -0.43301 -0.25 Mabsadd L .45714 .1702 0 -0.5
Mabsadd L .45714 .1702 .43301 -0.25 Mabsadd L .45714 .1702 .43301
.25 Mabsadd L .45714 .1702 0 .5 Mabsadd L s .4619 .15658 0 .5
Mabsadd m .4619 .15658 -0.43301 .25 Mabsadd L .4619 .15658 -0.43301
-0.25 Mabsadd L .4619 .15658 0 -0.5 Mabsadd L .4619 .15658 .43301
-0.25 Mabsadd L .4619 .15658 .43301 .25 Mabsadd L .4619 .15658 0 .5
Mabsadd L s .46667 .16725 0 .5 Mabsadd m .46667 .16725 -0.43301 .25
Mabsadd L .46667 .16725 -0.43301 -0.25 Mabsadd L .46667 .16725 0
-0.5 Mabsadd L .46667 .16725 .43301 -0.25 Mabsadd L .46667 .16725
.43301 .25 Mabsadd L .46667 .16725 0 .5 Mabsadd L s .47143 .22169 0
.5 Mabsadd m .47143 .22169 -0.43301 .25 Mabsadd L .47143 .22169
-0.43301 -0.25 Mabsadd L .47143 .22169 0 -0.5 Mabsadd L .47143
.22169 .43301 -0.25 Mabsadd L .47143 .22169 .43301 .25 Mabsadd L
.47143 .22169 0 .5 Mabsadd L s .47619 .27969 0 .5 Mabsadd m .47619
.27969 -0.43301 .25 Mabsadd L .47619 .27969 -0.43301 -0.25 Mabsadd L
.47619 .27969 0 -0.5 Mabsadd L .47619 .27969 .43301 -0.25 Mabsadd L
.47619 .27969 .43301 .25 Mabsadd L .47619 .27969 0 .5 Mabsadd L s
.48095 .36838 0 .5 Mabsadd m .48095 .36838 -0.43301 .25 Mabsadd L
.48095 .36838 -0.43301 -0.25 Mabsadd L .48095 .36838 0 -0.5 Mabsadd
L .48095 .36838 .43301 -0.25 Mabsadd L .48095 .36838 .43301 .25
Mabsadd L .48095 .36838 0 .5 Mabsadd L s .48571 .3017 0 .5 Mabsadd m
.48571 .3017 -0.43301 .25 Mabsadd L .48571 .3017 -0.43301 -0.25
Mabsadd L .48571 .3017 0 -0.5 Mabsadd L .48571 .3017 .43301 -0.25
Mabsadd L .48571 .3017 .43301 .25 Mabsadd L .48571 .3017 0 .5
Mabsadd L s .49048 .26485 0 .5 Mabsadd m .49048 .26485 -0.43301 .25
Mabsadd L .49048 .26485 -0.43301 -0.25 Mabsadd L .49048 .26485 0
-0.5 Mabsadd L .49048 .26485 .43301 -0.25 Mabsadd L .49048 .26485
.43301 .25 Mabsadd L .49048 .26485 0 .5 Mabsadd L s .49524 .21598 0
.5 Mabsadd m .49524 .21598 -0.43301 .25 Mabsadd L .49524 .21598
-0.43301 -0.25 Mabsadd L .49524 .21598 0 -0.5 Mabsadd L .49524
.21598 .43301 -0.25 Mabsadd L .49524 .21598 .43301 .25 Mabsadd L
.49524 .21598 0 .5 Mabsadd L s .5 .17928 0 .5 Mabsadd m .5 .17928
-0.43301 .25 Mabsadd L .5 .17928 -0.43301 -0.25 Mabsadd L .5 .17928
0 -0.5 Mabsadd L .5 .17928 .43301 -0.25 Mabsadd L .5 .17928 .43301
.25 Mabsadd L .5 .17928 0 .5 Mabsadd L s .50476 .15979 0 .5 Mabsadd
m .50476 .15979 -0.43301 .25 Mabsadd L .50476 .15979 -0.43301 -0.25
Mabsadd L .50476 .15979 0 -0.5 Mabsadd L .50476 .15979 .43301 -0.25
Mabsadd L .50476 .15979 .43301 .25 Mabsadd L .50476 .15979 0 .5
Mabsadd L s .50952 .16087 0 .5 Mabsadd m .50952 .16087 -0.43301 .25
Mabsadd L .50952 .16087 -0.43301 -0.25 Mabsadd L .50952 .16087 0
-0.5 Mabsadd L .50952 .16087 .43301 -0.25 Mabsadd L .50952 .16087
.43301 .25 Mabsadd L .50952 .16087 0 .5 Mabsadd L s .51429 .21856 0
.5 Mabsadd m .51429 .21856 -0.43301 .25 Mabsadd L .51429 .21856
-0.43301 -0.25 Mabsadd L .51429 .21856 0 -0.5 Mabsadd L .51429
.21856 .43301 -0.25 Mabsadd L .51429 .21856 .43301 .25 Mabsadd L
.51429 .21856 0 .5 Mabsadd L s .51905 .25274 0 .5 Mabsadd m .51905
.25274 -0.43301 .25 Mabsadd L .51905 .25274 -0.43301 -0.25 Mabsadd L
.51905 .25274 0 -0.5 Mabsadd L .51905 .25274 .43301 -0.25 Mabsadd L
.51905 .25274 .43301 .25 Mabsadd L .51905 .25274 0 .5 Mabsadd L s
.52381 .35652 0 .5 Mabsadd m .52381 .35652 -0.43301 .25 Mabsadd L
.52381 .35652 -0.43301 -0.25 Mabsadd L .52381 .35652 0 -0.5 Mabsadd
L .52381 .35652 .43301 -0.25 Mabsadd L .52381 .35652 .43301 .25
Mabsadd L .52381 .35652 0 .5 Mabsadd L s .52857 .29944 0 .5 Mabsadd
m .52857 .29944 -0.43301 .25 Mabsadd L .52857 .29944 -0.43301 -0.25
Mabsadd L .52857 .29944 0 -0.5 Mabsadd L .52857 .29944 .43301 -0.25
Mabsadd L .52857 .29944 .43301 .25 Mabsadd L .52857 .29944 0 .5
Mabsadd L s .53333 .28261 0 .5 Mabsadd m .53333 .28261 -0.43301 .25
Mabsadd L .53333 .28261 -0.43301 -0.25 Mabsadd L .53333 .28261 0
-0.5 Mabsadd L .53333 .28261 .43301 -0.25 Mabsadd L .53333 .28261
.43301 .25 Mabsadd L .53333 .28261 0 .5 Mabsadd L s .5381 .2396 0 .5
Mabsadd m .5381 .2396 -0.43301 .25 Mabsadd L .5381 .2396 -0.43301
-0.25 Mabsadd L .5381 .2396 0 -0.5 Mabsadd L .5381 .2396 .43301
-0.25 Mabsadd L .5381 .2396 .43301 .25 Mabsadd L .5381 .2396 0 .5
Mabsadd L s .54286 .20251 0 .5 Mabsadd m .54286 .20251 -0.43301 .25
Mabsadd L .54286 .20251 -0.43301 -0.25 Mabsadd L .54286 .20251 0
-0.5 Mabsadd L .54286 .20251 .43301 -0.25 Mabsadd L .54286 .20251
.43301 .25 Mabsadd L .54286 .20251 0 .5 Mabsadd L s .54762 .17431 0
.5 Mabsadd m .54762 .17431 -0.43301 .25 Mabsadd L .54762 .17431
-0.43301 -0.25 Mabsadd L .54762 .17431 0 -0.5 Mabsadd L .54762
.17431 .43301 -0.25 Mabsadd L .54762 .17431 .43301 .25 Mabsadd L
.54762 .17431 0 .5 Mabsadd L s .55238 .16003 0 .5 Mabsadd m .55238
.16003 -0.43301 .25 Mabsadd L .55238 .16003 -0.43301 -0.25 Mabsadd L
.55238 .16003 0 -0.5 Mabsadd L .55238 .16003 .43301 -0.25 Mabsadd L
.55238 .16003 .43301 .25 Mabsadd L .55238 .16003 0 .5 Mabsadd L s
.55714 .1708 0 .5 Mabsadd m .55714 .1708 -0.43301 .25 Mabsadd L
.55714 .1708 -0.43301 -0.25 Mabsadd L .55714 .1708 0 -0.5 Mabsadd L
.55714 .1708 .43301 -0.25 Mabsadd L .55714 .1708 .43301 .25 Mabsadd
L .55714 .1708 0 .5 Mabsadd L s .5619 .19843 0 .5 Mabsadd m .5619
.19843 -0.43301 .25 Mabsadd L .5619 .19843 -0.43301 -0.25 Mabsadd L
.5619 .19843 0 -0.5 Mabsadd L .5619 .19843 .43301 -0.25 Mabsadd L
.5619 .19843 .43301 .25 Mabsadd L .5619 .19843 0 .5 Mabsadd L s
.56667 .32638 0 .5 Mabsadd m .56667 .32638 -0.43301 .25 Mabsadd L
.56667 .32638 -0.43301 -0.25 Mabsadd L .56667 .32638 0 -0.5 Mabsadd
L .56667 .32638 .43301 -0.25 Mabsadd L .56667 .32638 .43301 .25
Mabsadd L .56667 .32638 0 .5 Mabsadd L s .57143 .28525 0 .5 Mabsadd
m .57143 .28525 -0.43301 .25 Mabsadd L .57143 .28525 -0.43301 -0.25
Mabsadd L .57143 .28525 0 -0.5 Mabsadd L .57143 .28525 .43301 -0.25
Mabsadd L .57143 .28525 .43301 .25 Mabsadd L .57143 .28525 0 .5
Mabsadd L s .57619 .29677 0 .5 Mabsadd m .57619 .29677 -0.43301 .25
Mabsadd L .57619 .29677 -0.43301 -0.25 Mabsadd L .57619 .29677 0
-0.5 Mabsadd L .57619 .29677 .43301 -0.25 Mabsadd L .57619 .29677
.43301 .25 Mabsadd L .57619 .29677 0 .5 Mabsadd L s .58095 .26991 0
.5 Mabsadd m .58095 .26991 -0.43301 .25 Mabsadd L .58095 .26991
-0.43301 -0.25 Mabsadd L .58095 .26991 0 -0.5 Mabsadd L .58095
.26991 .43301 -0.25 Mabsadd L .58095 .26991 .43301 .25 Mabsadd L
.58095 .26991 0 .5 Mabsadd L s .58571 .23637 0 .5 Mabsadd m .58571
.23637 -0.43301 .25 Mabsadd L .58571 .23637 -0.43301 -0.25 Mabsadd L
.58571 .23637 0 -0.5 Mabsadd L .58571 .23637 .43301 -0.25 Mabsadd L
.58571 .23637 .43301 .25 Mabsadd L .58571 .23637 0 .5 Mabsadd L s
.59048 .20605 0 .5 Mabsadd m .59048 .20605 -0.43301 .25 Mabsadd L
.59048 .20605 -0.43301 -0.25 Mabsadd L .59048 .20605 0 -0.5 Mabsadd
L .59048 .20605 .43301 -0.25 Mabsadd L .59048 .20605 .43301 .25
Mabsadd L .59048 .20605 0 .5 Mabsadd L s .59524 .17989 0 .5 Mabsadd
m .59524 .17989 -0.43301 .25 Mabsadd L .59524 .17989 -0.43301 -0.25
Mabsadd L .59524 .17989 0 -0.5 Mabsadd L .59524 .17989 .43301 -0.25
Mabsadd L .59524 .17989 .43301 .25 Mabsadd L .59524 .17989 0 .5
Mabsadd L s .6 .16489 0 .5 Mabsadd m .6 .16489 -0.43301 .25 Mabsadd
L .6 .16489 -0.43301 -0.25 Mabsadd L .6 .16489 0 -0.5 Mabsadd L .6
.16489 .43301 -0.25 Mabsadd L .6 .16489 .43301 .25 Mabsadd L .6
.16489 0 .5 Mabsadd L s .60476 .27045 0 .5 Mabsadd m .60476 .27045
-0.43301 .25 Mabsadd L .60476 .27045 -0.43301 -0.25 Mabsadd L .60476
.27045 0 -0.5 Mabsadd L .60476 .27045 .43301 -0.25 Mabsadd L .60476
.27045 .43301 .25 Mabsadd L .60476 .27045 0 .5 Mabsadd L s .60952
.19734 0 .5 Mabsadd m .60952 .19734 -0.43301 .25 Mabsadd L .60952
.19734 -0.43301 -0.25 Mabsadd L .60952 .19734 0 -0.5 Mabsadd L
.60952 .19734 .43301 -0.25 Mabsadd L .60952 .19734 .43301 .25
Mabsadd L .60952 .19734 0 .5 Mabsadd L s .61429 .32866 0 .5 Mabsadd
m .61429 .32866 -0.43301 .25 Mabsadd L .61429 .32866 -0.43301 -0.25
Mabsadd L .61429 .32866 0 -0.5 Mabsadd L .61429 .32866 .43301 -0.25
Mabsadd L .61429 .32866 .43301 .25 Mabsadd L .61429 .32866 0 .5
Mabsadd L s .61905 .26361 0 .5 Mabsadd m .61905 .26361 -0.43301 .25
Mabsadd L .61905 .26361 -0.43301 -0.25 Mabsadd L .61905 .26361 0
-0.5 Mabsadd L .61905 .26361 .43301 -0.25 Mabsadd L .61905 .26361
.43301 .25 Mabsadd L .61905 .26361 0 .5 Mabsadd L s .62381 .29285 0
.5 Mabsadd m .62381 .29285 -0.43301 .25 Mabsadd L .62381 .29285
-0.43301 -0.25 Mabsadd L .62381 .29285 0 -0.5 Mabsadd L .62381
.29285 .43301 -0.25 Mabsadd L .62381 .29285 .43301 .25 Mabsadd L
.62381 .29285 0 .5 Mabsadd L s .62857 .26751 0 .5 Mabsadd m .62857
.26751 -0.43301 .25 Mabsadd L .62857 .26751 -0.43301 -0.25 Mabsadd L
.62857 .26751 0 -0.5 Mabsadd L .62857 .26751 .43301 -0.25 Mabsadd L
.62857 .26751 .43301 .25 Mabsadd L .62857 .26751 0 .5 Mabsadd L s
.63333 .2435 0 .5 Mabsadd m .63333 .2435 -0.43301 .25 Mabsadd L
.63333 .2435 -0.43301 -0.25 Mabsadd L .63333 .2435 0 -0.5 Mabsadd L
.63333 .2435 .43301 -0.25 Mabsadd L .63333 .2435 .43301 .25 Mabsadd
L .63333 .2435 0 .5 Mabsadd L s .6381 .21961 0 .5 Mabsadd m .6381
.21961 -0.43301 .25 Mabsadd L .6381 .21961 -0.43301 -0.25 Mabsadd L
.6381 .21961 0 -0.5 Mabsadd L .6381 .21961 .43301 -0.25 Mabsadd L
.6381 .21961 .43301 .25 Mabsadd L .6381 .21961 0 .5 Mabsadd L s
.64286 .19454 0 .5 Mabsadd m .64286 .19454 -0.43301 .25 Mabsadd L
.64286 .19454 -0.43301 -0.25 Mabsadd L .64286 .19454 0 -0.5 Mabsadd
L .64286 .19454 .43301 -0.25 Mabsadd L .64286 .19454 .43301 .25
Mabsadd L .64286 .19454 0 .5 Mabsadd L s .64762 .17579 0 .5 Mabsadd
m .64762 .17579 -0.43301 .25 Mabsadd L .64762 .17579 -0.43301 -0.25
Mabsadd L .64762 .17579 0 -0.5 Mabsadd L .64762 .17579 .43301 -0.25
Mabsadd L .64762 .17579 .43301 .25 Mabsadd L .64762 .17579 0 .5
Mabsadd L s .65238 .18047 0 .5 Mabsadd m .65238 .18047 -0.43301 .25
Mabsadd L .65238 .18047 -0.43301 -0.25 Mabsadd L .65238 .18047 0
-0.5 Mabsadd L .65238 .18047 .43301 -0.25 Mabsadd L .65238 .18047
.43301 .25 Mabsadd L .65238 .18047 0 .5 Mabsadd L s .65714 .18088 0
.5 Mabsadd m .65714 .18088 -0.43301 .25 Mabsadd L .65714 .18088
-0.43301 -0.25 Mabsadd L .65714 .18088 0 -0.5 Mabsadd L .65714
.18088 .43301 -0.25 Mabsadd L .65714 .18088 .43301 .25 Mabsadd L
.65714 .18088 0 .5 Mabsadd L s .6619 .30703 0 .5 Mabsadd m .6619
.30703 -0.43301 .25 Mabsadd L .6619 .30703 -0.43301 -0.25 Mabsadd L
.6619 .30703 0 -0.5 Mabsadd L .6619 .30703 .43301 -0.25 Mabsadd L
.6619 .30703 .43301 .25 Mabsadd L .6619 .30703 0 .5 Mabsadd L s
.66667 .23671 0 .5 Mabsadd m .66667 .23671 -0.43301 .25 Mabsadd L
.66667 .23671 -0.43301 -0.25 Mabsadd L .66667 .23671 0 -0.5 Mabsadd
L .66667 .23671 .43301 -0.25 Mabsadd L .66667 .23671 .43301 .25
Mabsadd L .66667 .23671 0 .5 Mabsadd L s .67143 .28216 0 .5 Mabsadd
m .67143 .28216 -0.43301 .25 Mabsadd L .67143 .28216 -0.43301 -0.25
Mabsadd L .67143 .28216 0 -0.5 Mabsadd L .67143 .28216 .43301 -0.25
Mabsadd L .67143 .28216 .43301 .25 Mabsadd L .67143 .28216 0 .5
Mabsadd L s .67619 .26972 0 .5 Mabsadd m .67619 .26972 -0.43301 .25
Mabsadd L .67619 .26972 -0.43301 -0.25 Mabsadd L .67619 .26972 0
-0.5 Mabsadd L .67619 .26972 .43301 -0.25 Mabsadd L .67619 .26972
.43301 .25 Mabsadd L .67619 .26972 0 .5 Mabsadd L s .68095 .25008 0
.5 Mabsadd m .68095 .25008 -0.43301 .25 Mabsadd L .68095 .25008
-0.43301 -0.25 Mabsadd L .68095 .25008 0 -0.5 Mabsadd L .68095
.25008 .43301 -0.25 Mabsadd L .68095 .25008 .43301 .25 Mabsadd L
.68095 .25008 0 .5 Mabsadd L s .68571 .23612 0 .5 Mabsadd m .68571
.23612 -0.43301 .25 Mabsadd L .68571 .23612 -0.43301 -0.25 Mabsadd L
.68571 .23612 0 -0.5 Mabsadd L .68571 .23612 .43301 -0.25 Mabsadd L
.68571 .23612 .43301 .25 Mabsadd L .68571 .23612 0 .5 Mabsadd L s
.69048 .21527 0 .5 Mabsadd m .69048 .21527 -0.43301 .25 Mabsadd L
.69048 .21527 -0.43301 -0.25 Mabsadd L .69048 .21527 0 -0.5 Mabsadd
L .69048 .21527 .43301 -0.25 Mabsadd L .69048 .21527 .43301 .25
Mabsadd L .69048 .21527 0 .5 Mabsadd L s .69524 .19521 0 .5 Mabsadd
m .69524 .19521 -0.43301 .25 Mabsadd L .69524 .19521 -0.43301 -0.25
Mabsadd L .69524 .19521 0 -0.5 Mabsadd L .69524 .19521 .43301 -0.25
Mabsadd L .69524 .19521 .43301 .25 Mabsadd L .69524 .19521 0 .5
Mabsadd L s .7 .19335 0 .5 Mabsadd m .7 .19335 -0.43301 .25 Mabsadd
L .7 .19335 -0.43301 -0.25 Mabsadd L .7 .19335 0 -0.5 Mabsadd L .7
.19335 .43301 -0.25 Mabsadd L .7 .19335 .43301 .25 Mabsadd L .7
.19335 0 .5 Mabsadd L s .70476 .17343 0 .5 Mabsadd m .70476 .17343
-0.43301 .25 Mabsadd L .70476 .17343 -0.43301 -0.25 Mabsadd L .70476
.17343 0 -0.5 Mabsadd L .70476 .17343 .43301 -0.25 Mabsadd L .70476
.17343 .43301 .25 Mabsadd L .70476 .17343 0 .5 Mabsadd L s .70952
.20599 0 .5 Mabsadd m .70952 .20599 -0.43301 .25 Mabsadd L .70952
.20599 -0.43301 -0.25 Mabsadd L .70952 .20599 0 -0.5 Mabsadd L
.70952 .20599 .43301 -0.25 Mabsadd L .70952 .20599 .43301 .25
Mabsadd L .70952 .20599 0 .5 Mabsadd L s .71429 .22913 0 .5 Mabsadd
m .71429 .22913 -0.43301 .25 Mabsadd L .71429 .22913 -0.43301 -0.25
Mabsadd L .71429 .22913 0 -0.5 Mabsadd L .71429 .22913 .43301 -0.25
Mabsadd L .71429 .22913 .43301 .25 Mabsadd L .71429 .22913 0 .5
Mabsadd L s .71905 .23948 0 .5 Mabsadd m .71905 .23948 -0.43301 .25
Mabsadd L .71905 .23948 -0.43301 -0.25 Mabsadd L .71905 .23948 0
-0.5 Mabsadd L .71905 .23948 .43301 -0.25 Mabsadd L .71905 .23948
.43301 .25 Mabsadd L .71905 .23948 0 .5 Mabsadd L s .72381 .27837 0
.5 Mabsadd m .72381 .27837 -0.43301 .25 Mabsadd L .72381 .27837
-0.43301 -0.25 Mabsadd L .72381 .27837 0 -0.5 Mabsadd L .72381
.27837 .43301 -0.25 Mabsadd L .72381 .27837 .43301 .25 Mabsadd L
.72381 .27837 0 .5 Mabsadd L s .72857 .25031 0 .5 Mabsadd m .72857
.25031 -0.43301 .25 Mabsadd L .72857 .25031 -0.43301 -0.25 Mabsadd L
.72857 .25031 0 -0.5 Mabsadd L .72857 .25031 .43301 -0.25 Mabsadd L
.72857 .25031 .43301 .25 Mabsadd L .72857 .25031 0 .5 Mabsadd L s
.73333 .24382 0 .5 Mabsadd m .73333 .24382 -0.43301 .25 Mabsadd L
.73333 .24382 -0.43301 -0.25 Mabsadd L .73333 .24382 0 -0.5 Mabsadd
L .73333 .24382 .43301 -0.25 Mabsadd L .73333 .24382 .43301 .25
Mabsadd L .73333 .24382 0 .5 Mabsadd L s .7381 .23459 0 .5 Mabsadd m
.7381 .23459 -0.43301 .25 Mabsadd L .7381 .23459 -0.43301 -0.25
Mabsadd L .7381 .23459 0 -0.5 Mabsadd L .7381 .23459 .43301 -0.25
Mabsadd L .7381 .23459 .43301 .25 Mabsadd L .7381 .23459 0 .5
Mabsadd L s .74286 .21801 0 .5 Mabsadd m .74286 .21801 -0.43301 .25
Mabsadd L .74286 .21801 -0.43301 -0.25 Mabsadd L .74286 .21801 0
-0.5 Mabsadd L .74286 .21801 .43301 -0.25 Mabsadd L .74286 .21801
.43301 .25 Mabsadd L .74286 .21801 0 .5 Mabsadd L s .74762 .20219 0
.5 Mabsadd m .74762 .20219 -0.43301 .25 Mabsadd L .74762 .20219
-0.43301 -0.25 Mabsadd L .74762 .20219 0 -0.5 Mabsadd L .74762
.20219 .43301 -0.25 Mabsadd L .74762 .20219 .43301 .25 Mabsadd L
.74762 .20219 0 .5 Mabsadd L s .75238 .18871 0 .5 Mabsadd m .75238
.18871 -0.43301 .25 Mabsadd L .75238 .18871 -0.43301 -0.25 Mabsadd L
.75238 .18871 0 -0.5 Mabsadd L .75238 .18871 .43301 -0.25 Mabsadd L
.75238 .18871 .43301 .25 Mabsadd L .75238 .18871 0 .5 Mabsadd L s
.75714 .18086 0 .5 Mabsadd m .75714 .18086 -0.43301 .25 Mabsadd L
.75714 .18086 -0.43301 -0.25 Mabsadd L .75714 .18086 0 -0.5 Mabsadd
L .75714 .18086 .43301 -0.25 Mabsadd L .75714 .18086 .43301 .25
Mabsadd L .75714 .18086 0 .5 Mabsadd L s .7619 .21805 0 .5 Mabsadd m
.7619 .21805 -0.43301 .25 Mabsadd L .7619 .21805 -0.43301 -0.25
Mabsadd L .7619 .21805 0 -0.5 Mabsadd L .7619 .21805 .43301 -0.25
Mabsadd L .7619 .21805 .43301 .25 Mabsadd L .7619 .21805 0 .5
Mabsadd L s .76667 .20261 0 .5 Mabsadd m .76667 .20261 -0.43301 .25
Mabsadd L .76667 .20261 -0.43301 -0.25 Mabsadd L .76667 .20261 0
-0.5 Mabsadd L .76667 .20261 .43301 -0.25 Mabsadd L .76667 .20261
.43301 .25 Mabsadd L .76667 .20261 0 .5 Mabsadd L s .77143 .23207 0
.5 Mabsadd m .77143 .23207 -0.43301 .25 Mabsadd L .77143 .23207
-0.43301 -0.25 Mabsadd L .77143 .23207 0 -0.5 Mabsadd L .77143
.23207 .43301 -0.25 Mabsadd L .77143 .23207 .43301 .25 Mabsadd L
.77143 .23207 0 .5 Mabsadd L s .77619 .27203 0 .5 Mabsadd m .77619
.27203 -0.43301 .25 Mabsadd L .77619 .27203 -0.43301 -0.25 Mabsadd L
.77619 .27203 0 -0.5 Mabsadd L .77619 .27203 .43301 -0.25 Mabsadd L
.77619 .27203 .43301 .25 Mabsadd L .77619 .27203 0 .5 Mabsadd L s
.78095 .23838 0 .5 Mabsadd m .78095 .23838 -0.43301 .25 Mabsadd L
.78095 .23838 -0.43301 -0.25 Mabsadd L .78095 .23838 0 -0.5 Mabsadd
L .78095 .23838 .43301 -0.25 Mabsadd L .78095 .23838 .43301 .25
Mabsadd L .78095 .23838 0 .5 Mabsadd L s .78571 .23765 0 .5 Mabsadd
m .78571 .23765 -0.43301 .25 Mabsadd L .78571 .23765 -0.43301 -0.25
Mabsadd L .78571 .23765 0 -0.5 Mabsadd L .78571 .23765 .43301 -0.25
Mabsadd L .78571 .23765 .43301 .25 Mabsadd L .78571 .23765 0 .5
Mabsadd L s .79048 .23491 0 .5 Mabsadd m .79048 .23491 -0.43301 .25
Mabsadd L .79048 .23491 -0.43301 -0.25 Mabsadd L .79048 .23491 0
-0.5 Mabsadd L .79048 .23491 .43301 -0.25 Mabsadd L .79048 .23491
.43301 .25 Mabsadd L .79048 .23491 0 .5 Mabsadd L s .79524 .22229 0
.5 Mabsadd m .79524 .22229 -0.43301 .25 Mabsadd L .79524 .22229
-0.43301 -0.25 Mabsadd L .79524 .22229 0 -0.5 Mabsadd L .79524
.22229 .43301 -0.25 Mabsadd L .79524 .22229 .43301 .25 Mabsadd L
.79524 .22229 0 .5 Mabsadd L s .8 .21052 0 .5 Mabsadd m .8 .21052
-0.43301 .25 Mabsadd L .8 .21052 -0.43301 -0.25 Mabsadd L .8 .21052
0 -0.5 Mabsadd L .8 .21052 .43301 -0.25 Mabsadd L .8 .21052 .43301
.25 Mabsadd L .8 .21052 0 .5 Mabsadd L s .80476 .19922 0 .5 Mabsadd
m .80476 .19922 -0.43301 .25 Mabsadd L .80476 .19922 -0.43301 -0.25
Mabsadd L .80476 .19922 0 -0.5 Mabsadd L .80476 .19922 .43301 -0.25
Mabsadd L .80476 .19922 .43301 .25 Mabsadd L .80476 .19922 0 .5
Mabsadd L s .80952 .18979 0 .5 Mabsadd m .80952 .18979 -0.43301 .25
Mabsadd L .80952 .18979 -0.43301 -0.25 Mabsadd L .80952 .18979 0
-0.5 Mabsadd L .80952 .18979 .43301 -0.25 Mabsadd L .80952 .18979
.43301 .25 Mabsadd L .80952 .18979 0 .5 Mabsadd L s .81429 .19872 0
.5 Mabsadd m .81429 .19872 -0.43301 .25 Mabsadd L .81429 .19872
-0.43301 -0.25 Mabsadd L .81429 .19872 0 -0.5 Mabsadd L .81429
.19872 .43301 -0.25 Mabsadd L .81429 .19872 .43301 .25 Mabsadd L
.81429 .19872 0 .5 Mabsadd L s .81905 .20608 0 .5 Mabsadd m .81905
.20608 -0.43301 .25 Mabsadd L .81905 .20608 -0.43301 -0.25 Mabsadd L
.81905 .20608 0 -0.5 Mabsadd L .81905 .20608 .43301 -0.25 Mabsadd L
.81905 .20608 .43301 .25 Mabsadd L .81905 .20608 0 .5 Mabsadd L s
.82381 .20883 0 .5 Mabsadd m .82381 .20883 -0.43301 .25 Mabsadd L
.82381 .20883 -0.43301 -0.25 Mabsadd L .82381 .20883 0 -0.5 Mabsadd
L .82381 .20883 .43301 -0.25 Mabsadd L .82381 .20883 .43301 .25
Mabsadd L .82381 .20883 0 .5 Mabsadd L s .82857 .26882 0 .5 Mabsadd
m .82857 .26882 -0.43301 .25 Mabsadd L .82857 .26882 -0.43301 -0.25
Mabsadd L .82857 .26882 0 -0.5 Mabsadd L .82857 .26882 .43301 -0.25
Mabsadd L .82857 .26882 .43301 .25 Mabsadd L .82857 .26882 0 .5
Mabsadd L s .83333 .23764 0 .5 Mabsadd m .83333 .23764 -0.43301 .25
Mabsadd L .83333 .23764 -0.43301 -0.25 Mabsadd L .83333 .23764 0
-0.5 Mabsadd L .83333 .23764 .43301 -0.25 Mabsadd L .83333 .23764
.43301 .25 Mabsadd L .83333 .23764 0 .5 Mabsadd L s .8381 .22656 0
.5 Mabsadd m .8381 .22656 -0.43301 .25 Mabsadd L .8381 .22656
-0.43301 -0.25 Mabsadd L .8381 .22656 0 -0.5 Mabsadd L .8381 .22656
.43301 -0.25 Mabsadd L .8381 .22656 .43301 .25 Mabsadd L .8381
.22656 0 .5 Mabsadd L s .84286 .23373 0 .5 Mabsadd m .84286 .23373
-0.43301 .25 Mabsadd L .84286 .23373 -0.43301 -0.25 Mabsadd L .84286
.23373 0 -0.5 Mabsadd L .84286 .23373 .43301 -0.25 Mabsadd L .84286
.23373 .43301 .25 Mabsadd L .84286 .23373 0 .5 Mabsadd L s .84762
.22557 0 .5 Mabsadd m .84762 .22557 -0.43301 .25 Mabsadd L .84762
.22557 -0.43301 -0.25 Mabsadd L .84762 .22557 0 -0.5 Mabsadd L
.84762 .22557 .43301 -0.25 Mabsadd L .84762 .22557 .43301 .25
Mabsadd L .84762 .22557 0 .5 Mabsadd L s .85238 .21555 0 .5 Mabsadd
m .85238 .21555 -0.43301 .25 Mabsadd L .85238 .21555 -0.43301 -0.25
Mabsadd L .85238 .21555 0 -0.5 Mabsadd L .85238 .21555 .43301 -0.25
Mabsadd L .85238 .21555 .43301 .25 Mabsadd L .85238 .21555 0 .5
Mabsadd L s .85714 .20952 0 .5 Mabsadd m .85714 .20952 -0.43301 .25
Mabsadd L .85714 .20952 -0.43301 -0.25 Mabsadd L .85714 .20952 0
-0.5 Mabsadd L .85714 .20952 .43301 -0.25 Mabsadd L .85714 .20952
.43301 .25 Mabsadd L .85714 .20952 0 .5 Mabsadd L s .8619 .20016 0
.5 Mabsadd m .8619 .20016 -0.43301 .25 Mabsadd L .8619 .20016
-0.43301 -0.25 Mabsadd L .8619 .20016 0 -0.5 Mabsadd L .8619 .20016
.43301 -0.25 Mabsadd L .8619 .20016 .43301 .25 Mabsadd L .8619
.20016 0 .5 Mabsadd L s .86667 .19474 0 .5 Mabsadd m .86667 .19474
-0.43301 .25 Mabsadd L .86667 .19474 -0.43301 -0.25 Mabsadd L .86667
.19474 0 -0.5 Mabsadd L .86667 .19474 .43301 -0.25 Mabsadd L .86667
.19474 .43301 .25 Mabsadd L .86667 .19474 0 .5 Mabsadd L s .87143
.27575 0 .5 Mabsadd m .87143 .27575 -0.43301 .25 Mabsadd L .87143
.27575 -0.43301 -0.25 Mabsadd L .87143 .27575 0 -0.5 Mabsadd L
.87143 .27575 .43301 -0.25 Mabsadd L .87143 .27575 .43301 .25
Mabsadd L .87143 .27575 0 .5 Mabsadd L s .87619 .19293 0 .5 Mabsadd
m .87619 .19293 -0.43301 .25 Mabsadd L .87619 .19293 -0.43301 -0.25
Mabsadd L .87619 .19293 0 -0.5 Mabsadd L .87619 .19293 .43301 -0.25
Mabsadd L .87619 .19293 .43301 .25 Mabsadd L .87619 .19293 0 .5
Mabsadd L s .88095 .22335 0 .5 Mabsadd m .88095 .22335 -0.43301 .25
Mabsadd L .88095 .22335 -0.43301 -0.25 Mabsadd L .88095 .22335 0
-0.5 Mabsadd L .88095 .22335 .43301 -0.25 Mabsadd L .88095 .22335
.43301 .25 Mabsadd L .88095 .22335 0 .5 Mabsadd L s .88571 .27246 0
.5 Mabsadd m .88571 .27246 -0.43301 .25 Mabsadd L .88571 .27246
-0.43301 -0.25 Mabsadd L .88571 .27246 0 -0.5 Mabsadd L .88571
.27246 .43301 -0.25 Mabsadd L .88571 .27246 .43301 .25 Mabsadd L
.88571 .27246 0 .5 Mabsadd L s .89048 .22093 0 .5 Mabsadd m .89048
.22093 -0.43301 .25 Mabsadd L .89048 .22093 -0.43301 -0.25 Mabsadd L
.89048 .22093 0 -0.5 Mabsadd L .89048 .22093 .43301 -0.25 Mabsadd L
.89048 .22093 .43301 .25 Mabsadd L .89048 .22093 0 .5 Mabsadd L s
.89524 .22287 0 .5 Mabsadd m .89524 .22287 -0.43301 .25 Mabsadd L
.89524 .22287 -0.43301 -0.25 Mabsadd L .89524 .22287 0 -0.5 Mabsadd
L .89524 .22287 .43301 -0.25 Mabsadd L .89524 .22287 .43301 .25
Mabsadd L .89524 .22287 0 .5 Mabsadd L s .9 .23042 0 .5 Mabsadd m .9
.23042 -0.43301 .25 Mabsadd L .9 .23042 -0.43301 -0.25 Mabsadd L .9
.23042 0 -0.5 Mabsadd L .9 .23042 .43301 -0.25 Mabsadd L .9 .23042
.43301 .25 Mabsadd L .9 .23042 0 .5 Mabsadd L s .90476 .2194 0 .5
Mabsadd m .90476 .2194 -0.43301 .25 Mabsadd L .90476 .2194 -0.43301
-0.25 Mabsadd L .90476 .2194 0 -0.5 Mabsadd L .90476 .2194 .43301
-0.25 Mabsadd L .90476 .2194 .43301 .25 Mabsadd L .90476 .2194 0 .5
Mabsadd L s .90952 .211 0 .5 Mabsadd m .90952 .211 -0.43301 .25
Mabsadd L .90952 .211 -0.43301 -0.25 Mabsadd L .90952 .211 0 -0.5
Mabsadd L .90952 .211 .43301 -0.25 Mabsadd L .90952 .211 .43301 .25
Mabsadd L .90952 .211 0 .5 Mabsadd L s .91429 .20675 0 .5 Mabsadd m
.91429 .20675 -0.43301 .25 Mabsadd L .91429 .20675 -0.43301 -0.25
Mabsadd L .91429 .20675 0 -0.5 Mabsadd L .91429 .20675 .43301 -0.25
Mabsadd L .91429 .20675 .43301 .25 Mabsadd L .91429 .20675 0 .5
Mabsadd L s .91905 .20151 0 .5 Mabsadd m .91905 .20151 -0.43301 .25
Mabsadd L .91905 .20151 -0.43301 -0.25 Mabsadd L .91905 .20151 0
-0.5 Mabsadd L .91905 .20151 .43301 -0.25 Mabsadd L .91905 .20151
.43301 .25 Mabsadd L .91905 .20151 0 .5 Mabsadd L s .92381 .19788 0
.5 Mabsadd m .92381 .19788 -0.43301 .25 Mabsadd L .92381 .19788
-0.43301 -0.25 Mabsadd L .92381 .19788 0 -0.5 Mabsadd L .92381
.19788 .43301 -0.25 Mabsadd L .92381 .19788 .43301 .25 Mabsadd L
.92381 .19788 0 .5 Mabsadd L s .92857 .30007 0 .5 Mabsadd m .92857
.30007 -0.43301 .25 Mabsadd L .92857 .30007 -0.43301 -0.25 Mabsadd L
.92857 .30007 0 -0.5 Mabsadd L .92857 .30007 .43301 -0.25 Mabsadd L
.92857 .30007 .43301 .25 Mabsadd L .92857 .30007 0 .5 Mabsadd L s
.93333 .1945 0 .5 Mabsadd m .93333 .1945 -0.43301 .25 Mabsadd L
.93333 .1945 -0.43301 -0.25 Mabsadd L .93333 .1945 0 -0.5 Mabsadd L
.93333 .1945 .43301 -0.25 Mabsadd L .93333 .1945 .43301 .25 Mabsadd
L .93333 .1945 0 .5 Mabsadd L s .9381 .21947 0 .5 Mabsadd m .9381
.21947 -0.43301 .25 Mabsadd L .9381 .21947 -0.43301 -0.25 Mabsadd L
.9381 .21947 0 -0.5 Mabsadd L .9381 .21947 .43301 -0.25 Mabsadd L
.9381 .21947 .43301 .25 Mabsadd L .9381 .21947 0 .5 Mabsadd L s
.94286 .27864 0 .5 Mabsadd m .94286 .27864 -0.43301 .25 Mabsadd L
.94286 .27864 -0.43301 -0.25 Mabsadd L .94286 .27864 0 -0.5 Mabsadd
L .94286 .27864 .43301 -0.25 Mabsadd L .94286 .27864 .43301 .25
Mabsadd L .94286 .27864 0 .5 Mabsadd L s .94762 .21837 0 .5 Mabsadd
m .94762 .21837 -0.43301 .25 Mabsadd L .94762 .21837 -0.43301 -0.25
Mabsadd L .94762 .21837 0 -0.5 Mabsadd L .94762 .21837 .43301 -0.25
Mabsadd L .94762 .21837 .43301 .25 Mabsadd L .94762 .21837 0 .5
Mabsadd L s .95238 .21842 0 .5 Mabsadd m .95238 .21842 -0.43301 .25
Mabsadd L .95238 .21842 -0.43301 -0.25 Mabsadd L .95238 .21842 0
-0.5 Mabsadd L .95238 .21842 .43301 -0.25 Mabsadd L .95238 .21842
.43301 .25 Mabsadd L .95238 .21842 0 .5 Mabsadd L s .95714 .23119 0
.5 Mabsadd m .95714 .23119 -0.43301 .25 Mabsadd L .95714 .23119
-0.43301 -0.25 Mabsadd L .95714 .23119 0 -0.5 Mabsadd L .95714
.23119 .43301 -0.25 Mabsadd L .95714 .23119 .43301 .25 Mabsadd L
.95714 .23119 0 .5 Mabsadd L s .9619 .21939 0 .5 Mabsadd m .9619
.21939 -0.43301 .25 Mabsadd L .9619 .21939 -0.43301 -0.25 Mabsadd L
.9619 .21939 0 -0.5 Mabsadd L .9619 .21939 .43301 -0.25 Mabsadd L
.9619 .21939 .43301 .25 Mabsadd L .9619 .21939 0 .5 Mabsadd L s
.96667 .20762 0 .5 Mabsadd m .96667 .20762 -0.43301 .25 Mabsadd L
.96667 .20762 -0.43301 -0.25 Mabsadd L .96667 .20762 0 -0.5 Mabsadd
L .96667 .20762 .43301 -0.25 Mabsadd L .96667 .20762 .43301 .25
Mabsadd L .96667 .20762 0 .5 Mabsadd L s .97143 .20447 0 .5 Mabsadd
m .97143 .20447 -0.43301 .25 Mabsadd L .97143 .20447 -0.43301 -0.25
Mabsadd L .97143 .20447 0 -0.5 Mabsadd L .97143 .20447 .43301 -0.25
Mabsadd L .97143 .20447 .43301 .25 Mabsadd L .97143 .20447 0 .5
Mabsadd L s .97619 .2014 0 .5 Mabsadd m .97619 .2014 -0.43301 .25
Mabsadd L .97619 .2014 -0.43301 -0.25 Mabsadd L .97619 .2014 0 -0.5
Mabsadd L .97619 .2014 .43301 -0.25 Mabsadd L .97619 .2014 .43301
.25 Mabsadd L .97619 .2014 0 .5 Mabsadd L s
% End of Graphics
MathPictureEnd

%%PSTrailer
grestore

pp_save restore

end
%%Trailer
%%EOF


==> trajectories_cluster_v_1.dat <==
%!PS-Adobe-2.0 EPSF-1.2
%%BoundingBox: 91 3 322 234
%%HiResBoundingBox: 91.5625 3.1875 321.938 233.563
%%Creator: (Mathematica 5.2 for Microsoft Windows)
%%CreationDate: (Thursday, November 27, 2008) (11:06:38)
%%Title: Clipboard
%%DocumentNeededResources: font Courier
%%DocumentSuppliedResources:
%%DocumentNeededFonts: Courier
%%DocumentSuppliedFonts:
%%DocumentFonts: Courier
%%EndComments
0 236.75 translate 1 -1 scale
150 dict begin
/Mfixwid true def
/Mrot 0 def
/Mpstart {
    MathPictureStart
} bind def
/Mpend {
    MathPictureEnd
} bind def
/Mscale {
    0 1 0 1
    5 -1 roll
    MathScale
} bind def
/Plain  /Courier findfont def
/Bold   /Courier-Bold findfont def
/Italic /Courier-Oblique findfont def
/MathPictureStart {
    /Mimatrix
     matrix currentmatrix
    def
    gsave
    newpath
    Mleft
    Mbottom
    translate
    /Mtmatrix
    matrix currentmatrix
    def
    Plain
    Mfontsize scalefont
    setfont
    0 setgray
    0 setlinewidth
} bind def
/MathPictureEnd {
    grestore
} bind def
/MathSubStart {
         Momatrix
        Mgmatrix Mtmatrix
        Mleft Mbottom
        Mwidth Mheight
        9 -2 roll
        moveto
        Mtmatrix setmatrix
        currentpoint
        Mgmatrix setmatrix
        11 -2 roll
        moveto
        Mtmatrix setmatrix
        currentpoint
        2 copy translate
        /Mtmatrix matrix currentmatrix def
        /Mleft 0 def
        /Mbottom 0 def
        3 -1 roll
        exch sub
        /Mheight exch def
        sub
        /Mwidth exch def
} bind def
/MathSubEnd {
        /Mheight exch def
        /Mwidth exch def
        /Mbottom exch def
        /Mleft exch def
        /Mtmatrix exch def
        dup setmatrix
        /Mgmatrix exch def
          /Momatrix exch def
} bind def
/Mdot {
    moveto
    0 0 rlineto
    stroke
} bind def
/Mtetra {
    moveto
    lineto
    lineto
    lineto
    fill
} bind def
/Metetra {
    moveto
    lineto
    lineto
    lineto
    closepath
    gsave
    fill
    grestore
    0 setgray
    stroke
} bind def
/Mistroke {
    flattenpath
    0 0 0
    {
    4 2 roll
    pop pop
    }
    {
    4 -1 roll
    2 index
    sub dup mul
    4 -1 roll
    2 index
    sub dup mul
    add sqrt
    4 -1 roll
    add
    3 1 roll
    }
    {
    stop
    }
    {
    stop
    }
    pathforall
    pop pop
    currentpoint
    stroke
    moveto
    currentdash
    3 -1 roll
    add
    setdash
} bind def
/Mfstroke {
    stroke
    currentdash
    pop 0
    setdash
} bind def
/Mrotsboxa {
    gsave
    dup
    /Mrot
    exch def
    Mrotcheck
    Mtmatrix
    dup
    setmatrix
    7 1 roll
    4 index
    4 index
    translate
    rotate
    3 index
    -1 mul
    3 index
    -1 mul
    translate
    /Mtmatrix
    matrix
    currentmatrix
    def
    grestore
    Msboxa
    3  -1 roll
    /Mtmatrix
    exch def
    /Mrot
    0 def
} bind def
/Msboxa {
    newpath
    5 -1 roll
    Mvboxa
    pop
    Mboxout
    6 -1 roll
    5 -1 roll
    4 -1 roll
    Msboxa1
    5 -3 roll
    Msboxa1
    Mboxrot
    [
    7 -2 roll
    2 copy
    [
    3 1 roll
    10 -1 roll
    9 -1 roll
    ]
    6 1 roll
    5 -2 roll
    ]
} bind def
/Msboxa1 {
    sub
    2 div
    dup
    2 index
    1 add
    mul
    3 -1 roll
    -1 add
    3 -1 roll
    mul
} bind def
/Mvboxa {
    Mfixwid
    {
    Mvboxa1
    }
    {
    dup
    Mwidthcal
    0 exch
    {
    add
    }
    forall
    exch
    Mvboxa1
    4 index
    7 -1 roll
    add
    4 -1 roll
    pop
    3 1 roll
    }
    ifelse
} bind def
/Mvboxa1 {
    gsave
    newpath
    [ true
    3 -1 roll
    {
    Mbbox
    5 -1 roll
    {
    0
    5 1 roll
    }
    {
    7 -1 roll
    exch sub
    (m) stringwidth pop
    .3 mul
    sub
    7 1 roll
    6 -1 roll
    4 -1 roll
    Mmin
    3 -1 roll
    5 index
    add
    5 -1 roll
    4 -1 roll
    Mmax
    4 -1 roll
    }
    ifelse
    false
    }
    forall
    { stop } if
    counttomark
    1 add
    4 roll
    ]
    grestore
} bind def
/Mbbox {
    0 0 moveto
    false charpath
    flattenpath
    pathbbox
    newpath
} bind def
/Mmin {
    2 copy
    gt
    { exch } if
    pop
} bind def
/Mmax {
    2 copy
    lt
    { exch } if
    pop
} bind def
/Mrotshowa {
    dup
    /Mrot
    exch def
    Mrotcheck
    Mtmatrix
    dup
    setmatrix
    7 1 roll
    4 index
    4 index
    translate
    rotate
    3 index
    -1 mul
    3 index
    -1 mul
    translate
    /Mtmatrix
    matrix
    currentmatrix
    def
    Mgmatrix setmatrix
    Mshowa
    /Mtmatrix
    exch def
    /Mrot 0 def
} bind def
/Mshowa {
    4 -2 roll
    moveto
    2 index
    Mtmatrix setmatrix
    Mvboxa
    7 1 roll
    Mboxout
    6 -1 roll
    5 -1 roll
    4 -1 roll
    Mshowa1
    4 1 roll
    Mshowa1
    rmoveto
    currentpoint
    Mfixwid
    {
    Mshowax
    }
    {
    Mshoway
    }
    ifelse
    pop pop pop pop
    Mgmatrix setmatrix
} bind def
/Mshowax {
    0 1
        4 index length
        -1 add
        {
        2 index
        4 index
        2 index
        get
        3 index
        add
        moveto
        4 index
        exch get
        show
        } for
} bind def
/Mshoway {
        3 index
        Mwidthcal
        5 1 roll
    0 1
    4 index length
    -1 add
    {
    2 index
    4 index
    2 index
    get
    3 index
    add
    moveto
    4 index
    exch get
    [
    6 index
    aload
    length
    2 add
    -1 roll
    {
    pop
    Strform
    stringwidth
    pop
    neg
    exch
    add
    0 rmoveto
    }
    exch
    kshow
    cleartomark
    } for
    pop
} bind def
/Mwidthcal {
    [
    exch
    {
    Mwidthcal1
    }
    forall
    ]
    [
    exch
    dup
    Maxlen
    -1 add
    0 1
    3 -1 roll
    {
    [
    exch
    2 index
    {
    1 index
    Mget
    exch
    }
    forall
    pop
    Maxget
    exch
    }
    for
    pop
    ]
    Mreva
} bind def
/Mreva  {
    [
    exch
    aload
    length
    -1 1
    {1 roll}
    for
    ]
} bind def
/Mget   {
    1 index
    length
    -1 add
    1 index
    ge
    {
    get
    }
    {
    pop pop
    0
    }
    ifelse
} bind def
/Maxlen {
    [
    exch
    {
    length
    }
    forall
    Maxget
} bind def
/Maxget {
    counttomark
    -1 add
    1 1
    3 -1 roll
    {
    pop
    Mmax
    }
    for
    exch
    pop
} bind def
/Mwidthcal1 {
    [
    exch
    {
    Strform
    stringwidth
    pop
    }
    forall
    ]
} bind def
/Strform {
    /tem (x) def
    tem 0
    3 -1 roll
    put
    tem
} bind def
/Mshowa1 {
    2 copy
    add
    4 1 roll
    sub
    mul
    sub
    -2 div
} bind def
/MathScale {
    Mwidth
    Mheight
    Mlp
    translate
    scale
    /yscale exch def
    /ybias exch def
    /xscale exch def
    /xbias exch def
    /Momatrix
    xscale yscale matrix scale
    xbias ybias matrix translate
    matrix concatmatrix def
    /Mgmatrix
    matrix currentmatrix
    def
} bind def
/Mlp {
    3 copy
    Mlpfirst
    {
    Mnodistort
    {
    Mmin
    dup
    } if
    4 index
    2 index
    2 index
    Mlprun
    11 index
    11 -1 roll
    10 -4 roll
    Mlp1
    8 index
    9 -5 roll
    Mlp1
    4 -1 roll
    and
    { exit } if
    3 -1 roll
    pop pop
    } loop
    exch
    3 1 roll
    7 -3 roll
    pop pop pop
} bind def
/Mlpfirst {
    3 -1 roll
    dup length
    2 copy
    -2 add
    get
    aload
    pop pop pop
    4 -2 roll
    -1 add
    get
    aload
    pop pop pop
    6 -1 roll
    3 -1 roll
    5 -1 roll
    sub
    dup /MsaveAx exch def
    div
    4 1 roll
    exch sub
    dup /MsaveAy exch def
    div
} bind def
/Mlprun {
    2 copy
    4 index
    0 get
    dup
    4 1 roll
    Mlprun1
    3 copy
    8 -2 roll
    9 -1 roll
    {
    3 copy
    Mlprun1
    3 copy
    11 -3 roll
    /gt Mlpminmax
    8 3 roll
    11 -3 roll
    /lt Mlpminmax
    8 3 roll
    } forall
    pop pop pop pop
    3 1 roll
    pop pop
    aload pop
    5 -1 roll
    aload pop
    exch
    6 -1 roll
    Mlprun2
    8 2 roll
    4 -1 roll
    Mlprun2
    6 2 roll
    3 -1 roll
    Mlprun2
    4 2 roll
    exch
    Mlprun2
    6 2 roll
} bind def
/Mlprun1 {
    aload pop
    exch
    6 -1 roll
    5 -1 roll
    mul add
    4 -2 roll
    mul
    3 -1 roll
    add
} bind def
/Mlprun2 {
    2 copy
    add 2 div
    3 1 roll
    exch sub
} bind def
/Mlpminmax {
    cvx
    2 index
    6 index
    2 index
    exec
    {
    7 -3 roll
    4 -1 roll
    } if
    1 index
    5 index
    3 -1 roll
    exec
    {
    4 1 roll
    pop
    5 -1 roll
    aload
    pop pop
    4 -1 roll
    aload pop
    [
    8 -2 roll
    pop
    5 -2 roll
    pop
    6 -2 roll
    pop
    5 -1 roll
    ]
    4 1 roll
    pop
    }
    {
    pop pop pop
    } ifelse
} bind def
/Mlp1 {
    5 index
    3 index sub
    5 index
    2 index mul
    1 index
    le
    1 index
    0 le
    or
    dup
    not
    {
    1 index
    3 index div
    .99999 mul
    8 -1 roll
    pop
    7 1 roll
    }
    if
    8 -1 roll
    2 div
    7 -2 roll
    pop sub
    5 index
    6 -3 roll
    pop pop
    mul sub
    exch
} bind def
/intop 0 def
/inrht 0 def
/inflag 0 def
/outflag 0 def
/xadrht 0 def
/xadlft 0 def
/yadtop 0 def
/yadbot 0 def
/Minner {
    outflag
    1
    eq
    {
    /outflag 0 def
    /intop 0 def
    /inrht 0 def
    } if
    5 index
    gsave
    Mtmatrix setmatrix
    Mvboxa pop
    grestore
    3 -1 roll
    pop
    dup
    intop
    gt
    {
    /intop
    exch def
    }
    { pop }
    ifelse
    dup
    inrht
    gt
    {
    /inrht
    exch def
    }
    { pop }
    ifelse
    pop
    /inflag
    1 def
} bind def
/Mouter {
    /xadrht 0 def
    /xadlft 0 def
    /yadtop 0 def
    /yadbot 0 def
    inflag
    1 eq
    {
    dup
    0 lt
    {
    dup
    intop
    mul
    neg
    /yadtop
    exch def
    } if
    dup
    0 gt
    {
    dup
    intop
    mul
    /yadbot
    exch def
    }
    if
    pop
    dup
    0 lt
    {
    dup
    inrht
    mul
    neg
    /xadrht
    exch def
    } if
    dup
    0 gt
    {
    dup
    inrht
    mul
    /xadlft
    exch def
    } if
    pop
    /outflag 1 def
    }
    { pop pop}
    ifelse
    /inflag 0 def
    /inrht 0 def
    /intop 0 def
} bind def
/Mboxout {
    outflag
    1
    eq
    {
    4 -1
    roll
    xadlft
    leadjust
    add
    sub
    4 1 roll
    3 -1
    roll
    yadbot
    leadjust
    add
    sub
    3 1
    roll
    exch
    xadrht
    leadjust
    add
    add
    exch
    yadtop
    leadjust
    add
    add
    /outflag 0 def
    /xadlft 0 def
    /yadbot 0 def
    /xadrht 0 def
    /yadtop 0 def
    } if
} bind def
/leadjust {
    (m) stringwidth pop
    .5 mul
} bind def
/Mrotcheck {
    dup
    90
    eq
    {
    yadbot
    /yadbot
    xadrht
    def
    /xadrht
    yadtop
    def
    /yadtop
    xadlft
    def
    /xadlft
    exch
    def
    }
    if
    dup
    cos
    1 index
    sin
    Checkaux
    dup
    cos
    1 index
    sin neg
    exch
    Checkaux
    3 1 roll
    pop pop
} bind def
/Checkaux {
    4 index
    exch
    4 index
    mul
    3 1 roll
    mul add
    4 1 roll
} bind def
/Mboxrot {
    Mrot
    90 eq
    {
    brotaux
    4 2
    roll
    }
    if
    Mrot
    180 eq
    {
    4 2
        roll
    brotaux
    4 2
    roll
    brotaux
    }
    if
    Mrot
    270 eq
    {
    4 2
    roll
    brotaux
    }
    if
} bind def
/brotaux {
    neg
    exch
    neg
} bind def
/Mabsproc {
        0
        matrix defaultmatrix
        dtransform idtransform
        dup mul exch
        dup mul
        add sqrt
} bind def
/Mabswid {
        Mabsproc
        setlinewidth
} bind def
/Mabsdash {
        exch
        [
        exch
        {
        Mabsproc
        }
        forall
        ]
        exch
        setdash
} bind def
/MBeginOrig { Momatrix concat} bind def
/MEndOrig { Mgmatrix setmatrix} bind def
/sampledsound where
{ pop}
{ /sampledsound {
exch
pop
exch
5 1 roll
mul
4 idiv
mul
2 idiv
exch pop
exch
/Mtempproc exch def
{ Mtempproc pop }
repeat
} bind def
} ifelse

/MFill {
    0 0         moveto
    Mwidth 0    lineto
    Mwidth Mheight  lineto
    0 Mheight   lineto
    fill
} bind def

/MPlotRegion {
    3 index
    Mwidth mul
    2 index
    Mheight mul
    translate
    exch sub
    Mheight mul
    /Mheight
    exch def
    exch sub
    Mwidth mul
    /Mwidth
    exch def
} bind def

/Mcharproc
{
    currentfile
    (x)
    readhexstring
    pop
    0 get
    exch
    div
} bind def

/Mshadeproc
{
    dup
    3 1
    roll
    {
    dup
    Mcharproc
    3 1
    roll
    } repeat
    1 eq
    {
    setgray
    }
    {
    3 eq
    {
    setrgbcolor
    }
    {
    setcmykcolor
    } ifelse
    } ifelse
} bind def

/Mrectproc
{
    3 index
    2 index
    moveto
    2 index
    3 -1
    roll
    lineto
    dup
    3 1
    roll
    lineto
    lineto
    fill
} bind def

/_Mcolorimage
{
    7 1
    roll
    pop
    pop
    matrix
    invertmatrix
    concat
    2 exch exp
    1 sub
    3 1 roll
    1 1
    2 index
    {
    1 1
    4 index
    {
    dup
    1 sub
    exch
    2 index
    dup
    1 sub
    exch
    7 index
    9 index
    Mshadeproc
    Mrectproc
    } for
    pop
    } for
    pop pop pop pop
} bind def

/_Mimage
{
    pop
    matrix
    invertmatrix
    concat
    2 exch exp
    1 sub
    3 1 roll
    1 1
    2 index
    {
    1 1
    4 index
    {
    dup
    1 sub 
    exch
    2 index
    dup
    1 sub
    exch
    7 index
    Mcharproc
    setgray
    Mrectproc
    } for
    pop
    } for
    pop pop pop
} bind def

/Mimage {
    4 index
    4 index
    mul 1600 gt
    { image }
    { _Mimage }
    ifelse
} def

/Mcolorimage {
    6 index
    6 index
    mul 1600 gt
    { colorimage }
    { _Mcolorimage }
    ifelse
} def

/g { setgray} bind def
/k { setcmykcolor} bind def
/p { gsave} bind def
/r { setrgbcolor} bind def
/w { setlinewidth} bind def
/C { curveto} bind def
/F { fill} bind def
/L { lineto} bind def
/rL { rlineto} bind def
/P { grestore} bind def
/s { stroke} bind def
/S { show} bind def
/N {currentpoint 3 -1 roll show moveto} bind def
/Msf { findfont exch scalefont [1 0 0 -1 0 0 ] makefont setfont} bind def
/m { moveto} bind def
/Mr { rmoveto} bind def
/Mx {currentpoint exch pop moveto} bind def
/My {currentpoint pop exch moveto} bind def
/X {0 rmoveto} bind def
/Y {0 exch rmoveto} bind def
gsave
newpath
 91.563 232.563 moveto
 320.938 232.563 lineto
 320.938 3.188 lineto
 91.563 3.188 lineto
 91.563 232.563 lineto
closepath
clip newpath
grestore
gsave
newpath
 91.563 232.563 moveto
 320.938 232.563 lineto
 320.938 3.188 lineto
 91.563 3.188 lineto
 91.563 232.563 lineto
closepath
clip newpath
grestore
gsave
newpath
 91.563 232.563 moveto
 320.938 232.563 lineto
 320.938 3.188 lineto
 91.563 3.188 lineto
 91.563 232.563 lineto
closepath
clip newpath
grestore
gsave
newpath
 91.563 232.563 moveto
 320.938 232.563 lineto
 320.938 3.188 lineto
 91.563 3.188 lineto
 91.563 232.563 lineto
closepath
clip newpath
grestore
gsave
newpath
 91.563 232.563 moveto
 320.938 232.563 lineto
 320.938 3.188 lineto
 91.563 3.188 lineto
 91.563 232.563 lineto
closepath
clip newpath
grestore
gsave
newpath
 91.563 232.563 moveto
 320.938 232.563 lineto
 320.938 3.188 lineto
 91.563 3.188 lineto
 91.563 232.563 lineto
closepath
clip newpath
grestore
gsave
newpath
 91.563 232.563 moveto
 320.938 232.563 lineto
 320.938 3.188 lineto
 91.563 3.188 lineto
 91.563 232.563 lineto
closepath
clip newpath
grestore
gsave
newpath
 91.563 232.563 moveto
 320.938 232.563 lineto
 320.938 3.188 lineto
 91.563 3.188 lineto
 91.563 232.563 lineto
closepath
clip newpath
grestore
gsave
newpath
 91.563 232.563 moveto
 320.938 232.563 lineto
 320.938 3.188 lineto
 91.563 3.188 lineto
 91.563 232.563 lineto
closepath
clip newpath
grestore
gsave
newpath
 91.563 232.563 moveto
 320.938 232.563 lineto
 320.938 3.188 lineto
 91.563 3.188 lineto
 91.563 232.563 lineto
closepath
clip newpath
grestore
gsave
newpath
 91.563 232.563 moveto
 320.938 232.563 lineto
 320.938 3.188 lineto
 91.563 3.188 lineto
 91.563 232.563 lineto
closepath
clip newpath
grestore
gsave
newpath
 91.563 232.563 moveto
 320.938 232.563 lineto
 320.938 3.188 lineto
 91.563 3.188 lineto
 91.563 232.563 lineto
closepath
clip newpath
grestore
gsave
newpath
 91.563 232.563 moveto
 320.938 232.563 lineto
 320.938 3.188 lineto
 91.563 3.188 lineto
 91.563 232.563 lineto
closepath
clip newpath
grestore
gsave
newpath
 91.563 232.563 moveto
 320.938 232.563 lineto
 320.938 3.188 lineto
 91.563 3.188 lineto
 91.563 232.563 lineto
closepath
clip newpath
grestore
gsave
newpath
 91.563 232.563 moveto
 320.938 232.563 lineto
 320.938 3.188 lineto
 91.563 3.188 lineto
 91.563 232.563 lineto
closepath
clip newpath
grestore
gsave
newpath
 91.563 232.563 moveto
 320.938 232.563 lineto
 320.938 3.188 lineto
 91.563 3.188 lineto
 91.563 232.563 lineto
closepath
clip newpath
grestore
gsave
newpath
 91.563 232.563 moveto
 320.938 232.563 lineto
 320.938 3.188 lineto
 91.563 3.188 lineto
 91.563 232.563 lineto
closepath
clip newpath
grestore
gsave
newpath
 91.563 232.563 moveto
 320.938 232.563 lineto
 320.938 3.188 lineto
 91.563 3.188 lineto
 91.563 232.563 lineto
closepath
clip newpath
grestore
gsave
newpath
 91.563 232.563 moveto
 320.938 232.563 lineto
 320.938 3.188 lineto
 91.563 3.188 lineto
 91.563 232.563 lineto
closepath
clip newpath
grestore
gsave
newpath
 91.563 232.563 moveto
 320.938 232.563 lineto
 320.938 3.188 lineto
 91.563 3.188 lineto
 91.563 232.563 lineto
closepath
clip newpath
grestore
gsave
newpath
 91.563 232.563 moveto
 320.938 232.563 lineto
 320.938 3.188 lineto
 91.563 3.188 lineto
 91.563 232.563 lineto
closepath
clip newpath
grestore
gsave
newpath
 91.563 232.563 moveto
 320.938 232.563 lineto
 320.938 3.188 lineto
 91.563 3.188 lineto
 91.563 232.563 lineto
closepath
clip newpath
grestore
gsave
newpath
 91.563 232.563 moveto
 320.938 232.563 lineto
 320.938 3.188 lineto
 91.563 3.188 lineto
 91.563 232.563 lineto
closepath
clip newpath
grestore
gsave
newpath
 91.563 232.563 moveto
 320.938 232.563 lineto
 320.938 3.188 lineto
 91.563 3.188 lineto
 91.563 232.563 lineto
closepath
clip newpath
grestore
gsave
newpath
 91.563 232.563 moveto
 320.938 232.563 lineto
 320.938 3.188 lineto
 91.563 3.188 lineto
 91.563 232.563 lineto
closepath
clip newpath
grestore
gsave
newpath
 91.563 232.563 moveto
 320.938 232.563 lineto
 320.938 3.188 lineto
 91.563 3.188 lineto
 91.563 232.563 lineto
closepath
clip newpath
grestore
gsave
newpath
 91.563 232.563 moveto
 320.938 232.563 lineto
 320.938 3.188 lineto
 91.563 3.188 lineto
 91.563 232.563 lineto
closepath
clip newpath
grestore
gsave
newpath
 91.563 232.563 moveto
 320.938 232.563 lineto
 320.938 3.188 lineto
 91.563 3.188 lineto
 91.563 232.563 lineto
closepath
clip newpath
grestore
gsave
newpath
 91.563 232.563 moveto
 320.938 232.563 lineto
 320.938 3.188 lineto
 91.563 3.188 lineto
 91.563 232.563 lineto
closepath
clip newpath
grestore
gsave
newpath
 91.563 232.563 moveto
 320.938 232.563 lineto
 320.938 3.188 lineto
 91.563 3.188 lineto
 91.563 232.563 lineto
closepath
clip newpath
grestore
gsave
newpath
 91.563 232.563 moveto
 320.938 232.563 lineto
 320.938 3.188 lineto
 91.563 3.188 lineto
 91.563 232.563 lineto
closepath
clip newpath
grestore
gsave
newpath
 91.563 232.563 moveto
 320.938 232.563 lineto
 320.938 3.188 lineto
 91.563 3.188 lineto
 91.563 232.563 lineto
closepath
clip newpath
grestore
gsave
newpath
 91.563 232.563 moveto
 320.938 232.563 lineto
 320.938 3.188 lineto
 91.563 3.188 lineto
 91.563 232.563 lineto
closepath
clip newpath
grestore
gsave
newpath
 91.563 232.563 moveto
 320.938 232.563 lineto
 320.938 3.188 lineto
 91.563 3.188 lineto
 91.563 232.563 lineto
closepath
clip newpath
grestore
gsave
newpath
 91.563 232.563 moveto
 320.938 232.563 lineto
 320.938 3.188 lineto
 91.563 3.188 lineto
 91.563 232.563 lineto
closepath
clip newpath
grestore
gsave
newpath
 91.563 232.563 moveto
 320.938 232.563 lineto
 320.938 3.188 lineto
 91.563 3.188 lineto
 91.563 232.563 lineto
closepath
clip newpath
grestore
gsave
newpath
 91.563 232.563 moveto
 320.938 232.563 lineto
 320.938 3.188 lineto
 91.563 3.188 lineto
 91.563 232.563 lineto
closepath
clip newpath
grestore
gsave
newpath
 91.563 232.563 moveto
 320.938 232.563 lineto
 320.938 3.188 lineto
 91.563 3.188 lineto
 91.563 232.563 lineto
closepath
clip newpath
grestore
gsave
newpath
 91.563 232.563 moveto
 320.938 232.563 lineto
 320.938 3.188 lineto
 91.563 3.188 lineto
 91.563 232.563 lineto
closepath
clip newpath
grestore
gsave
newpath
 91.563 232.563 moveto
 320.938 232.563 lineto
 320.938 3.188 lineto
 91.563 3.188 lineto
 91.563 232.563 lineto
closepath
clip newpath
grestore
gsave
newpath
 91.563 232.563 moveto
 320.938 232.563 lineto
 320.938 3.188 lineto
 91.563 3.188 lineto
 91.563 232.563 lineto
closepath
clip newpath
grestore
gsave
newpath
 91.563 232.563 moveto
 320.938 232.563 lineto
 320.938 3.188 lineto
 91.563 3.188 lineto
 91.563 232.563 lineto
closepath
clip newpath
grestore
gsave
newpath
 91.563 232.563 moveto
 320.938 232.563 lineto
 320.938 3.188 lineto
 91.563 3.188 lineto
 91.563 232.563 lineto
closepath
clip newpath
grestore
gsave
newpath
 91.563 232.563 moveto
 320.938 232.563 lineto
 320.938 3.188 lineto
 91.563 3.188 lineto
 91.563 232.563 lineto
closepath
clip newpath
grestore
gsave
newpath
 91.563 232.563 moveto
 320.938 232.563 lineto
 320.938 3.188 lineto
 91.563 3.188 lineto
 91.563 232.563 lineto
closepath
clip newpath
grestore
gsave
newpath
 91.563 232.563 moveto
 320.938 232.563 lineto
 320.938 3.188 lineto
 91.563 3.188 lineto
 91.563 232.563 lineto
closepath
clip newpath
grestore
gsave
newpath
 91.563 232.563 moveto
 320.938 232.563 lineto
 320.938 3.188 lineto
 91.563 3.188 lineto
 91.563 232.563 lineto
closepath
clip newpath
grestore
gsave
newpath
 91.563 232.563 moveto
 320.938 232.563 lineto
 320.938 3.188 lineto
 91.563 3.188 lineto
 91.563 232.563 lineto
closepath
clip newpath
grestore
gsave
newpath
 91.563 232.563 moveto
 320.938 232.563 lineto
 320.938 3.188 lineto
 91.563 3.188 lineto
 91.563 232.563 lineto
closepath
clip newpath
grestore
gsave
newpath
 91.563 232.563 moveto
 320.938 232.563 lineto
 320.938 3.188 lineto
 91.563 3.188 lineto
 91.563 232.563 lineto
closepath
clip newpath
grestore
gsave
newpath
 91.563 232.563 moveto
 320.938 232.563 lineto
 320.938 3.188 lineto
 91.563 3.188 lineto
 91.563 232.563 lineto
closepath
clip newpath
grestore
gsave
newpath
 91.563 232.563 moveto
 320.938 232.563 lineto
 320.938 3.188 lineto
 91.563 3.188 lineto
 91.563 232.563 lineto
closepath
clip newpath
grestore
gsave
newpath
 91.563 232.563 moveto
 320.938 232.563 lineto
 320.938 3.188 lineto
 91.563 3.188 lineto
 91.563 232.563 lineto
closepath
clip newpath
grestore
gsave
newpath
 91.563 232.563 moveto
 320.938 232.563 lineto
 320.938 3.188 lineto
 91.563 3.188 lineto
 91.563 232.563 lineto
closepath
clip newpath
grestore
gsave
newpath
 91.563 232.563 moveto
 320.938 232.563 lineto
 320.938 3.188 lineto
 91.563 3.188 lineto
 91.563 232.563 lineto
closepath
clip newpath
grestore
gsave
newpath
 91.563 232.563 moveto
 320.938 232.563 lineto
 320.938 3.188 lineto
 91.563 3.188 lineto
 91.563 232.563 lineto
closepath
clip newpath
grestore
gsave
newpath
 91.563 232.563 moveto
 320.938 232.563 lineto
 320.938 3.188 lineto
 91.563 3.188 lineto
 91.563 232.563 lineto
closepath
clip newpath
grestore
gsave
newpath
 91.563 232.563 moveto
 320.938 232.563 lineto
 320.938 3.188 lineto
 91.563 3.188 lineto
 91.563 232.563 lineto
closepath
clip newpath
grestore
gsave
newpath
 91.563 232.563 moveto
 320.938 232.563 lineto
 320.938 3.188 lineto
 91.563 3.188 lineto
 91.563 232.563 lineto
closepath
clip newpath
grestore
gsave
newpath
 91.563 232.563 moveto
 320.938 232.563 lineto
 320.938 3.188 lineto
 91.563 3.188 lineto
 91.563 232.563 lineto
closepath
clip newpath
grestore
gsave
newpath
 91.563 232.563 moveto
 320.938 232.563 lineto
 320.938 3.188 lineto
 91.563 3.188 lineto
 91.563 232.563 lineto
closepath
clip newpath
grestore
gsave
newpath
 91.563 232.563 moveto
 320.938 232.563 lineto
 320.938 3.188 lineto
 91.563 3.188 lineto
 91.563 232.563 lineto
closepath
clip newpath
grestore
gsave
newpath
 91.563 232.563 moveto
 320.938 232.563 lineto
 320.938 3.188 lineto
 91.563 3.188 lineto
 91.563 232.563 lineto
closepath
clip newpath
grestore
gsave
newpath
 91.563 232.563 moveto
 320.938 232.563 lineto
 320.938 3.188 lineto
 91.563 3.188 lineto
 91.563 232.563 lineto
closepath
clip newpath
grestore
gsave
newpath
 91.563 232.563 moveto
 320.938 232.563 lineto
 320.938 3.188 lineto
 91.563 3.188 lineto
 91.563 232.563 lineto
closepath
clip newpath
grestore
gsave
newpath
 91.563 232.563 moveto
 320.938 232.563 lineto
 320.938 3.188 lineto
 91.563 3.188 lineto
 91.563 232.563 lineto
closepath
clip newpath
grestore
gsave
newpath
 91.563 232.563 moveto
 320.938 232.563 lineto
 320.938 3.188 lineto
 91.563 3.188 lineto
 91.563 232.563 lineto
closepath
clip newpath
grestore
gsave
newpath
 91.563 232.563 moveto
 320.938 232.563 lineto
 320.938 3.188 lineto
 91.563 3.188 lineto
 91.563 232.563 lineto
closepath
clip newpath
grestore
gsave
newpath
 91.563 232.563 moveto
 320.938 232.563 lineto
 320.938 3.188 lineto
 91.563 3.188 lineto
 91.563 232.563 lineto
closepath
clip newpath
grestore
gsave
newpath
 91.563 232.563 moveto
 320.938 232.563 lineto
 320.938 3.188 lineto
 91.563 3.188 lineto
 91.563 232.563 lineto
closepath
clip newpath
grestore
gsave
newpath
 91.563 232.563 moveto
 320.938 232.563 lineto
 320.938 3.188 lineto
 91.563 3.188 lineto
 91.563 232.563 lineto
closepath
clip newpath
grestore
gsave
newpath
 91.563 232.563 moveto
 320.938 232.563 lineto
 320.938 3.188 lineto
 91.563 3.188 lineto
 91.563 232.563 lineto
closepath
clip newpath
grestore
gsave
newpath
 91.563 232.563 moveto
 320.938 232.563 lineto
 320.938 3.188 lineto
 91.563 3.188 lineto
 91.563 232.563 lineto
closepath
clip newpath
grestore
gsave
newpath
 91.563 232.563 moveto
 320.938 232.563 lineto
 320.938 3.188 lineto
 91.563 3.188 lineto
 91.563 232.563 lineto
closepath
clip newpath
grestore
gsave
newpath
 91.563 232.563 moveto
 320.938 232.563 lineto
 320.938 3.188 lineto
 91.563 3.188 lineto
 91.563 232.563 lineto
closepath
clip newpath
grestore
gsave
newpath
 91.563 232.563 moveto
 320.938 232.563 lineto
 320.938 3.188 lineto
 91.563 3.188 lineto
 91.563 232.563 lineto
closepath
clip newpath
grestore
gsave
newpath
 91.563 232.563 moveto
 320.938 232.563 lineto
 320.938 3.188 lineto
 91.563 3.188 lineto
 91.563 232.563 lineto
closepath
clip newpath
grestore
gsave
newpath
 91.563 232.563 moveto
 320.938 232.563 lineto
 320.938 3.188 lineto
 91.563 3.188 lineto
 91.563 232.563 lineto
closepath
clip newpath
grestore
gsave
newpath
 91.563 232.563 moveto
 320.938 232.563 lineto
 320.938 3.188 lineto
 91.563 3.188 lineto
 91.563 232.563 lineto
closepath
clip newpath
grestore
gsave
newpath
 91.563 232.563 moveto
 320.938 232.563 lineto
 320.938 3.188 lineto
 91.563 3.188 lineto
 91.563 232.563 lineto
closepath
clip newpath
grestore
gsave
newpath
 91.563 232.563 moveto
 320.938 232.563 lineto
 320.938 3.188 lineto
 91.563 3.188 lineto
 91.563 232.563 lineto
closepath
clip newpath
grestore
gsave
newpath
 91.563 232.563 moveto
 320.938 232.563 lineto
 320.938 3.188 lineto
 91.563 3.188 lineto
 91.563 232.563 lineto
closepath
clip newpath
grestore
gsave
newpath
 91.563 232.563 moveto
 320.938 232.563 lineto
 320.938 3.188 lineto
 91.563 3.188 lineto
 91.563 232.563 lineto
closepath
clip newpath
grestore
gsave
newpath
 91.563 232.563 moveto
 320.938 232.563 lineto
 320.938 3.188 lineto
 91.563 3.188 lineto
 91.563 232.563 lineto
closepath
clip newpath
grestore
gsave
newpath
 91.563 232.563 moveto
 320.938 232.563 lineto
 320.938 3.188 lineto
 91.563 3.188 lineto
 91.563 232.563 lineto
closepath
clip newpath
grestore
gsave
newpath
 91.563 232.563 moveto
 320.938 232.563 lineto
 320.938 3.188 lineto
 91.563 3.188 lineto
 91.563 232.563 lineto
closepath
clip newpath
grestore
gsave
newpath
 91.563 232.563 moveto
 320.938 232.563 lineto
 320.938 3.188 lineto
 91.563 3.188 lineto
 91.563 232.563 lineto
closepath
clip newpath
grestore
gsave
newpath
 91.563 232.563 moveto
 320.938 232.563 lineto
 320.938 3.188 lineto
 91.563 3.188 lineto
 91.563 232.563 lineto
closepath
clip newpath
grestore
gsave
newpath
 91.563 232.563 moveto
 320.938 232.563 lineto
 320.938 3.188 lineto
 91.563 3.188 lineto
 91.563 232.563 lineto
closepath
clip newpath
grestore
gsave
newpath
 91.563 232.563 moveto
 320.938 232.563 lineto
 320.938 3.188 lineto
 91.563 3.188 lineto
 91.563 232.563 lineto
closepath
clip newpath
grestore
gsave
newpath
 91.563 232.563 moveto
 320.938 232.563 lineto
 320.938 3.188 lineto
 91.563 3.188 lineto
 91.563 232.563 lineto
closepath
clip newpath
grestore
gsave
newpath
 91.563 232.563 moveto
 320.938 232.563 lineto
 320.938 3.188 lineto
 91.563 3.188 lineto
 91.563 232.563 lineto
closepath
clip newpath
grestore
gsave
newpath
 91.563 232.563 moveto
 320.938 232.563 lineto
 320.938 3.188 lineto
 91.563 3.188 lineto
 91.563 232.563 lineto
closepath
clip newpath
grestore
gsave
newpath
 91.563 232.563 moveto
 320.938 232.563 lineto
 320.938 3.188 lineto
 91.563 3.188 lineto
 91.563 232.563 lineto
closepath
clip newpath
grestore
gsave
newpath
 91.563 232.563 moveto
 320.938 232.563 lineto
 320.938 3.188 lineto
 91.563 3.188 lineto
 91.563 232.563 lineto
closepath
clip newpath
grestore
gsave
newpath
 91.563 232.563 moveto
 320.938 232.563 lineto
 320.938 3.188 lineto
 91.563 3.188 lineto
 91.563 232.563 lineto
closepath
clip newpath
grestore
gsave
newpath
 91.563 232.563 moveto
 320.938 232.563 lineto
 320.938 3.188 lineto
 91.563 3.188 lineto
 91.563 232.563 lineto
closepath
clip newpath
grestore
gsave
newpath
 91.563 232.563 moveto
 320.938 232.563 lineto
 320.938 3.188 lineto
 91.563 3.188 lineto
 91.563 232.563 lineto
closepath
clip newpath
grestore
gsave
newpath
 91.563 232.563 moveto
 320.938 232.563 lineto
 320.938 3.188 lineto
 91.563 3.188 lineto
 91.563 232.563 lineto
closepath
clip newpath
grestore
gsave
newpath
 91.563 232.563 moveto
 320.938 232.563 lineto
 320.938 3.188 lineto
 91.563 3.188 lineto
 91.563 232.563 lineto
closepath
clip newpath
grestore
gsave
newpath
 91.563 232.563 moveto
 320.938 232.563 lineto
 320.938 3.188 lineto
 91.563 3.188 lineto
 91.563 232.563 lineto
closepath
clip newpath
grestore
gsave
newpath
 91.563 232.563 moveto
 320.938 232.563 lineto
 320.938 3.188 lineto
 91.563 3.188 lineto
 91.563 232.563 lineto
closepath
clip newpath
grestore
gsave
newpath
 91.563 232.563 moveto
 320.938 232.563 lineto
 320.938 3.188 lineto
 91.563 3.188 lineto
 91.563 232.563 lineto
closepath
clip newpath
grestore
gsave
newpath
 91.563 232.563 moveto
 320.938 232.563 lineto
 320.938 3.188 lineto
 91.563 3.188 lineto
 91.563 232.563 lineto
closepath
clip newpath
grestore
gsave
newpath
 91.563 232.563 moveto
 320.938 232.563 lineto
 320.938 3.188 lineto
 91.563 3.188 lineto
 91.563 232.563 lineto
closepath
clip newpath
grestore
gsave
newpath
 91.563 232.563 moveto
 320.938 232.563 lineto
 320.938 3.188 lineto
 91.563 3.188 lineto
 91.563 232.563 lineto
closepath
clip newpath
grestore
gsave
newpath
 91.563 232.563 moveto
 320.938 232.563 lineto
 320.938 3.188 lineto
 91.563 3.188 lineto
 91.563 232.563 lineto
closepath
clip newpath
grestore
gsave
newpath
 91.563 232.563 moveto
 320.938 232.563 lineto
 320.938 3.188 lineto
 91.563 3.188 lineto
 91.563 232.563 lineto
closepath
clip newpath
grestore
gsave
newpath
 91.563 232.563 moveto
 320.938 232.563 lineto
 320.938 3.188 lineto
 91.563 3.188 lineto
 91.563 232.563 lineto
closepath
clip newpath
grestore
gsave
newpath
 91.563 232.563 moveto
 320.938 232.563 lineto
 320.938 3.188 lineto
 91.563 3.188 lineto
 91.563 232.563 lineto
closepath
clip newpath
grestore
gsave
newpath
 91.563 232.563 moveto
 320.938 232.563 lineto
 320.938 3.188 lineto
 91.563 3.188 lineto
 91.563 232.563 lineto
closepath
clip newpath
grestore
gsave
newpath
 91.563 232.563 moveto
 320.938 232.563 lineto
 320.938 3.188 lineto
 91.563 3.188 lineto
 91.563 232.563 lineto
closepath
clip newpath
grestore
gsave
newpath
 91.563 232.563 moveto
 320.938 232.563 lineto
 320.938 3.188 lineto
 91.563 3.188 lineto
 91.563 232.563 lineto
closepath
clip newpath
grestore
gsave
newpath
 91.563 232.563 moveto
 320.938 232.563 lineto
 320.938 3.188 lineto
 91.563 3.188 lineto
 91.563 232.563 lineto
closepath
clip newpath
grestore
gsave
newpath
 91.563 232.563 moveto
 320.938 232.563 lineto
 320.938 3.188 lineto
 91.563 3.188 lineto
 91.563 232.563 lineto
closepath
clip newpath
grestore
gsave
newpath
 91.563 232.563 moveto
 320.938 232.563 lineto
 320.938 3.188 lineto
 91.563 3.188 lineto
 91.563 232.563 lineto
closepath
clip newpath
grestore
gsave
newpath
 91.563 232.563 moveto
 320.938 232.563 lineto
 320.938 3.188 lineto
 91.563 3.188 lineto
 91.563 232.563 lineto
closepath
clip newpath
grestore
gsave
newpath
 91.563 232.563 moveto
 320.938 232.563 lineto
 320.938 3.188 lineto
 91.563 3.188 lineto
 91.563 232.563 lineto
closepath
clip newpath
grestore
gsave
newpath
 91.563 232.563 moveto
 320.938 232.563 lineto
 320.938 3.188 lineto
 91.563 3.188 lineto
 91.563 232.563 lineto
closepath
clip newpath
grestore
gsave
newpath
 91.563 232.563 moveto
 320.938 232.563 lineto
 320.938 3.188 lineto
 91.563 3.188 lineto
 91.563 232.563 lineto
closepath
clip newpath
grestore
gsave
newpath
 91.563 232.563 moveto
 320.938 232.563 lineto
 320.938 3.188 lineto
 91.563 3.188 lineto
 91.563 232.563 lineto
closepath
clip newpath
grestore
gsave
newpath
 91.563 232.563 moveto
 320.938 232.563 lineto
 320.938 3.188 lineto
 91.563 3.188 lineto
 91.563 232.563 lineto
closepath
clip newpath
grestore
gsave
newpath
 91.563 232.563 moveto
 320.938 232.563 lineto
 320.938 3.188 lineto
 91.563 3.188 lineto
 91.563 232.563 lineto
closepath
clip newpath
grestore
gsave
newpath
 91.563 232.563 moveto
 320.938 232.563 lineto
 320.938 3.188 lineto
 91.563 3.188 lineto
 91.563 232.563 lineto
closepath
clip newpath
grestore
gsave
newpath
 91.563 232.563 moveto
 320.938 232.563 lineto
 320.938 3.188 lineto
 91.563 3.188 lineto
 91.563 232.563 lineto
closepath
clip newpath
grestore
gsave
newpath
 91.563 232.563 moveto
 320.938 232.563 lineto
 320.938 3.188 lineto
 91.563 3.188 lineto
 91.563 232.563 lineto
closepath
clip newpath
grestore
gsave
newpath
 91.563 232.563 moveto
 320.938 232.563 lineto
 320.938 3.188 lineto
 91.563 3.188 lineto
 91.563 232.563 lineto
closepath
clip newpath
grestore
gsave
newpath
 91.563 232.563 moveto
 320.938 232.563 lineto
 320.938 3.188 lineto
 91.563 3.188 lineto
 91.563 232.563 lineto
closepath
clip newpath
grestore
gsave
newpath
 91.563 232.563 moveto
 320.938 232.563 lineto
 320.938 3.188 lineto
 91.563 3.188 lineto
 91.563 232.563 lineto
closepath
clip newpath
grestore
gsave
newpath
 91.563 232.563 moveto
 320.938 232.563 lineto
 320.938 3.188 lineto
 91.563 3.188 lineto
 91.563 232.563 lineto
closepath
clip newpath
grestore
gsave
newpath
 91.563 232.563 moveto
 320.938 232.563 lineto
 320.938 3.188 lineto
 91.563 3.188 lineto
 91.563 232.563 lineto
closepath
clip newpath
grestore
gsave
newpath
 91.563 232.563 moveto
 320.938 232.563 lineto
 320.938 3.188 lineto
 91.563 3.188 lineto
 91.563 232.563 lineto
closepath
clip newpath
grestore
gsave
newpath
 91.563 232.563 moveto
 320.938 232.563 lineto
 320.938 3.188 lineto
 91.563 3.188 lineto
 91.563 232.563 lineto
closepath
clip newpath
grestore
gsave
newpath
 91.563 232.563 moveto
 320.938 232.563 lineto
 320.938 3.188 lineto
 91.563 3.188 lineto
 91.563 232.563 lineto
closepath
clip newpath
grestore
gsave
newpath
 91.563 232.563 moveto
 320.938 232.563 lineto
 320.938 3.188 lineto
 91.563 3.188 lineto
 91.563 232.563 lineto
closepath
clip newpath
grestore
gsave
newpath
 91.563 232.563 moveto
 320.938 232.563 lineto
 320.938 3.188 lineto
 91.563 3.188 lineto
 91.563 232.563 lineto
closepath
clip newpath
grestore
gsave
newpath
 91.563 232.563 moveto
 320.938 232.563 lineto
 320.938 3.188 lineto
 91.563 3.188 lineto
 91.563 232.563 lineto
closepath
clip newpath
grestore
gsave
newpath
 91.563 232.563 moveto
 320.938 232.563 lineto
 320.938 3.188 lineto
 91.563 3.188 lineto
 91.563 232.563 lineto
closepath
clip newpath
grestore
gsave
newpath
 91.563 232.563 moveto
 320.938 232.563 lineto
 320.938 3.188 lineto
 91.563 3.188 lineto
 91.563 232.563 lineto
closepath
clip newpath
grestore
gsave
newpath
 91.563 232.563 moveto
 320.938 232.563 lineto
 320.938 3.188 lineto
 91.563 3.188 lineto
 91.563 232.563 lineto
closepath
clip newpath
grestore
gsave
newpath
 91.563 232.563 moveto
 320.938 232.563 lineto
 320.938 3.188 lineto
 91.563 3.188 lineto
 91.563 232.563 lineto
closepath
clip newpath
grestore
gsave
newpath
 91.563 232.563 moveto
 320.938 232.563 lineto
 320.938 3.188 lineto
 91.563 3.188 lineto
 91.563 232.563 lineto
closepath
clip newpath
grestore
gsave
newpath
 91.563 232.563 moveto
 320.938 232.563 lineto
 320.938 3.188 lineto
 91.563 3.188 lineto
 91.563 232.563 lineto
closepath
clip newpath
grestore
gsave
newpath
 91.563 232.563 moveto
 320.938 232.563 lineto
 320.938 3.188 lineto
 91.563 3.188 lineto
 91.563 232.563 lineto
closepath
clip newpath
grestore
gsave
newpath
 91.563 232.563 moveto
 320.938 232.563 lineto
 320.938 3.188 lineto
 91.563 3.188 lineto
 91.563 232.563 lineto
closepath
clip newpath
grestore
gsave
newpath
 91.563 232.563 moveto
 320.938 232.563 lineto
 320.938 3.188 lineto
 91.563 3.188 lineto
 91.563 232.563 lineto
closepath
clip newpath
grestore
gsave
newpath
 91.563 232.563 moveto
 320.938 232.563 lineto
 320.938 3.188 lineto
 91.563 3.188 lineto
 91.563 232.563 lineto
closepath
clip newpath
grestore
gsave
newpath
 91.563 232.563 moveto
 320.938 232.563 lineto
 320.938 3.188 lineto
 91.563 3.188 lineto
 91.563 232.563 lineto
closepath
clip newpath
grestore
gsave
newpath
 91.563 232.563 moveto
 320.938 232.563 lineto
 320.938 3.188 lineto
 91.563 3.188 lineto
 91.563 232.563 lineto
closepath
clip newpath
grestore
gsave
newpath
 91.563 232.563 moveto
 320.938 232.563 lineto
 320.938 3.188 lineto
 91.563 3.188 lineto
 91.563 232.563 lineto
closepath
clip newpath
grestore
gsave
newpath
 91.563 232.563 moveto
 320.938 232.563 lineto
 320.938 3.188 lineto
 91.563 3.188 lineto
 91.563 232.563 lineto
closepath
clip newpath
grestore
/pp_save save def /showpage {} def

gsave
/MacintoshRomanEncoding [
    /.notdef/.notdef/.notdef/.notdef/.notdef/.notdef/.notdef/.notdef
    /.notdef/.notdef/.notdef/.notdef/.notdef/.notdef/.notdef/.notdef
    /.notdef/.notdef/.notdef/.notdef/.notdef/.notdef/.notdef/.notdef
    /.notdef/.notdef/.notdef/.notdef/.notdef/.notdef/.notdef/.notdef
    /space/exclam/quotedbl/numbersign/dollar/percent/ampersand/quotesingle
    /parenleft/parenright/asterisk/plus/comma/hyphen/period/slash
    /zero/one/two/three/four/five/six/seven
    /eight/nine/colon/semicolon/less/equal/greater/question
    /at/A/B/C/D/E/F/G
    /H/I/J/K/L/M/N/O
    /P/Q/R/S/T/U/V/W
    /X/Y/Z/bracketleft/backslash/bracketright/asciicircum/underscore
    /grave/a/b/c/d/e/f/g
    /h/i/j/k/l/m/n/o
    /p/q/r/s/t/u/v/w
    /x/y/z/braceleft/bar/braceright/asciitilde/.notdef
    /Adieresis/Aring/Ccedilla/Eacute/Ntilde/Odieresis/Udieresis/aacute
    /agrave/acircumflex/adieresis/atilde/aring/ccedilla/eacute/egrave
    /ecircumflex/edieresis/iacute/igrave/icircumflex/idieresis/ntilde/oacute
    /ograve/ocircumflex/odieresis/otilde/uacute/ugrave/ucircumflex/udieresis
    /dagger/degree/cent/sterling/section/bullet/paragraph/germandbls
    /registered/copyright/trademark/acute/dieresis/.notdef/AE/Oslash
    /.notdef/plusminus/.notdef/.notdef/yen/.notdef/.notdef/.notdef
    /.notdef/.notdef/.notdef/ordfeminine/ring/.notdef/ae/oslash
    /questiondown/exclamdown/logicalnot/.notdef/florin/.notdef/.notdef/guillemotleft
    /guillemotright/ellipsis/.notdef/Agrave/Atilde/Otilde/OE/oe
    /endash/emdash/quotedblleft/quotedblright/quoteleft/quoteright/divide/.notdef
    /ydieresis/Ydieresis/.notdef/currency/guilsinglleft/guilsinglright/.notdef/.notdef
    /daggerdbl/dotaccent/quotesinglbase/quotedblbase/perthousand/Acircumflex/Ecircumflex/Aacute
    /Edieresis/Egrave/Iacute/Icircumflex/Idieresis/Igrave/Oacute/Ocircumflex
    /.notdef/Ograve/Uacute/Ucircumflex/Ugrave/dotlessi/circumflex/tilde
    /macron/.notdef/.notdef/.notdef/ogonek/.notdef/.notdef/.notdef
] def
/WindowsANSIEncoding [
    /.notdef/.notdef/.notdef/.notdef/.notdef/.notdef/.notdef/.notdef
    /.notdef/.notdef/.notdef/.notdef/.notdef/.notdef/.notdef/.notdef
    /.notdef/.notdef/.notdef/.notdef/.notdef/.notdef/.notdef/.notdef
    /.notdef/.notdef/.notdef/.notdef/.notdef/.notdef/.notdef/.notdef
    /space/exclam/quotedbl/numbersign/dollar/percent/ampersand/quotesingle
    /parenleft/parenright/asterisk/plus/comma/hyphen/period/slash
    /zero/one/two/three/four/five/six/seven
    /eight/nine/colon/semicolon/less/equal/greater/question
    /at/A/B/C/D/E/F/G
    /H/I/J/K/L/M/N/O
    /P/Q/R/S/T/U/V/W
    /X/Y/Z/bracketleft/backslash/bracketright/asciicircum/underscore
    /grave/a/b/c/d/e/f/g
    /h/i/j/k/l/m/n/o
    /p/q/r/s/t/u/v/w
    /x/y/z/braceleft/bar/braceright/asciitilde/.notdef
    /.notdef/.notdef/quotesinglbase/florin/quotedblbase/ellipsis/dagger/daggerdbl
    /circumflex/perthousand/Scaron/guilsinglleft/OE/.notdef/Zcaron/.notdef
    /.notdef/quoteleft/quoteright/quotedblleft/quotedblright/bullet/endash/emdash
    /tilde/trademark/scaron/guilsinglright/oe/.notdef/zcaron/Ydieresis
    /.notdef/exclamdown/cent/sterling/currency/yen/brokenbar/section
    /dieresis/copyright/ordfeminine/guillemotleft/logicalnot/hyphen/registered/macron
    /degree/plusminus/twosuperior/threesuperior/acute/mu/paragraph/dotaccent
    /ogonek/onesuperior/ring/guillemotright/onequarter/onehalf/threequarters/questiondown
    /Agrave/Aacute/Acircumflex/Atilde/Adieresis/Aring/AE/Ccedilla
    /Egrave/Eacute/Ecircumflex/Edieresis/Igrave/Iacute/Icircumflex/Idieresis
    /Eth/Ntilde/Ograve/Oacute/Ocircumflex/Otilde/Odieresis/multiply
    /Oslash/Ugrave/Uacute/Ucircumflex/Udieresis/Yacute/Thorn/germandbls
    /agrave/aacute/acircumflex/atilde/adieresis/aring/ae/ccedilla
    /egrave/eacute/ecircumflex/edieresis/igrave/iacute/icircumflex/idieresis
    /eth/ntilde/ograve/oacute/ocircumflex/otilde/odieresis/divide
    /oslash/ugrave/uacute/ucircumflex/udieresis/yacute/thorn/ydieresis
] def
/Mnodistort true def
1.000000 1.000000 scale
91.562500 233.562500 translate
1.000000 -1.000000 scale
0.000000 0.000000 translate
/Mleft      0.000000 def
/Mbottom    0.000000 def
/Mwidth     230.375000 def
/Mheight    230.375000 def
0 setgray
0 setlinewidth
/Courier findfont 12 scalefont setfont
/Mfontsize 12 def
/Plain /Courier findfont def

%!
%%Creator: Mathematica
%%AspectRatio: 1 
MathPictureStart
/Mabs {
Mgmatrix idtransform
Mtmatrix dtransform
} bind def
/Mabsadd { Mabs
3 -1 roll add
3 1 roll add
exch } bind def
%% Graphics
%%IncludeResource: font Courier
%%IncludeFont: Courier
/Courier findfont 10  scalefont  setfont
% Scaling calculations
0.5 0.384615 0.5 0.384615 [
[ 0 0 0 0 ]
[ 1 1 0 0 ]
] MathScale
% Start of Graphics
1 setlinecap
1 setlinejoin
newpath
0 0 m
1 0 L
1 1 L
0 1 L
closepath
clip
newpath
% Start of user PostScript
/mathtops {
gsave
MBeginOrig
moveto
MEndOrig
currentpoint
grestore
} bind def
/MAtocoords {
mathtops 4 2 roll mathtops
4 copy pop pop
3 -1 roll sub
/arry exch def
exch sub
/arrx exch def
arrx dup mul
arry dup mul
add sqrt
/arrl exch def
translate
} bind def
/MAarrowhead1 {
gsave
MAtocoords
arrl 0. eq
{ 0 0 Mdot }
{
[ arrx arrl div
arry arrl div
-1 arry mul arrl div
arrx arrl div
0 0 ]
concat
-0.05 0.0125 moveto 0 0 lineto
-0.05 -0.0125 lineto fill
-0.05 0.0125 moveto 0 0 lineto
-0.05 -0.0125 lineto
-0.05 0.0125 lineto stroke
} ifelse
grestore
} def
% End of user PostScript
.2 1 0 r
.004 w
[ ] 0 setdash
.77196 .22804 m
.11614 .52409 L
s
.11614 .52409 m
.80383 .73584 L
s
.80383 .73584 m
.42812 .12216 L
s
.42812 .12216 m
.30399 .83092 L
s
.30399 .83092 m
.86589 .38145 L
s
.86589 .38145 m
.14717 .3469 L
s
.14717 .3469 m
.66335 .8482 L
s
.66335 .8482 m
.6078 .1308 L
s
.6078 .1308 m
.17495 .7056 L
s
.17495 .7056 m
.87978 .5608 L
s
.87978 .5608 m
.25538 .2032 L
s
.25538 .2032 m
.48714 .8844 L
s
.48714 .8844 m
.7639 .2202 L
s
.7639 .2202 m
.11701 .5353 L
s
.11701 .5353 m
.81059 .72685 L
s
.81059 .72685 m
.41711 .12442 L
s
.41711 .12442 m
.31375 .83651 L
s
.31375 .83651 m
.86227 .37081 L
s
.86227 .37081 m
.14285 .35727 L
s
.14285 .35727 m
.67346 .84328 L
s
.67346 .84328 m
.59696 .12781 L
s
.59696 .12781 m
.1811 .71501 L
s
.1811 .71501 m
.88139 .54968 L
s
.88139 .54968 m
.24681 .21047 L
s
.24681 .21047 m
.49839 .88461 L
s
.49839 .88461 m
.75561 .21261 L
s
.75561 .21261 m
.1182 .54647 L
s
.1182 .54647 m
.81709 .71768 L
s
.81709 .71768 m
.40617 .12701 L
s
.40617 .12701 m
.32366 .84181 L
s
.32366 .84181 m
.85834 .36028 L
s
.85834 .36028 m
.13883 .36777 L
s
.13883 .36777 m
.68342 .83806 L
s
.68342 .83806 m
.58604 .12513 L
s
.58604 .12513 m
.18752 .72424 L
s
.18752 .72424 m
.88268 .53851 L
s
.88268 .53851 m
.23846 .218 L
s
.23846 .218 m
.50963 .88449 L
s
.50963 .88449 m
.7471 .20526 L
s
.7471 .20526 m
.11972 .55761 L
s
.11972 .55761 m
.82331 .70832 L
s
.82331 .70832 m
.3953 .12991 L
s
.3953 .12991 m
.33373 .84682 L
s
.33373 .84682 m
.8541 .34986 L
s
.8541 .34986 m
.13512 .37839 L
s
.13512 .37839 m
.69322 .83256 L
s
.69322 .83256 m
.57505 .12278 L
s
.57505 .12278 m
.1942 .73328 L
s
.1942 .73328 m
.88364 .52731 L
s
1 0 0 r
.00333 w
newpath
.5 .5 .38462 0 365.73 arc
s
0 .4 1 r
.02 w
1 .22804 m
.77196 .22804 L
s
% Start of user PostScript
1.3071068 -0.70710678 0.70710678 -0.70710678 MAarrowhead1
% End of user PostScript
.01 w
.77196 .22804 m
.77196 .05496 L
s
% Start of user PostScript
0.70710678 -0.70710678 0.70710678 -1.1571068 MAarrowhead1
% End of user PostScript
0 g
.5 Mabswid
.11614 .52409 m
.03982 .61062 L
s
% Start of user PostScript
-0.99803726 0.062622913 -1.1964686 0.28762291 MAarrowhead1
% End of user PostScript
.80383 .73584 m
.91831 .72141 L
s
% Start of user PostScript
0.78994911 0.61317241 1.0875961 0.57567241 MAarrowhead1
% End of user PostScript
.42812 .12216 m
.33272 .05726 L
s
% Start of user PostScript
-0.1868864 -0.98238153 -0.43492559 -1.1511315 MAarrowhead1
% End of user PostScript
.30399 .83092 m
.33261 .9427 L
s
% Start of user PostScript
-0.5096195 0.86039988 -0.43520775 1.1510249 MAarrowhead1
% End of user PostScript
.86589 .38145 m
.91836 .27869 L
s
% Start of user PostScript
0.95131566 -0.3082183 1.0877372 -0.5754058 MAarrowhead1
% End of user PostScript
.14717 .3469 m
.03985 .38926 L
s
% Start of user PostScript
-0.91735398 -0.39807244 -1.1963981 -0.28791619 MAarrowhead1
% End of user PostScript
.66335 .8482 m
.77187 .88742 L
s
% Start of user PostScript
0.42471532 0.90532696 0.70685989 1.0072801 MAarrowhead1
% End of user PostScript
.6078 .1308 m
.55235 .02961 L
s
% Start of user PostScript
0.28028101 -0.95991799 0.13610823 -1.2230039 MAarrowhead1
% End of user PostScript
.17495 .7056 m
.14961 .81816 L
s
% Start of user PostScript
-0.84513683 0.53455003 -0.91102224 0.82722582 MAarrowhead1
% End of user PostScript
.87978 .5608 m
.97324 .49314 L
s
% Start of user PostScript
0.98742424 0.15809294 1.2304251 -0.017834792 MAarrowhead1
% End of user PostScript
.25538 .2032 m
.14053 .19213 L
s
% Start of user PostScript
-0.63599952 -0.77168945 -0.93461545 -0.80047363 MAarrowhead1
% End of user PostScript
.48714 .8844 m
.56596 .96867 L
s
% Start of user PostScript
-0.033424949 0.99944123 0.17149805 1.2185452 MAarrowhead1
% End of user PostScript
.7639 .2202 m
.76053 .10487 L
s
% Start of user PostScript
0.68613695 -0.7274724 0.67736838 -1.0273442 MAarrowhead1
% End of user PostScript
.11701 .5353 m
.04325 .62403 L
s
% Start of user PostScript
-0.99578047 0.091767365 -1.1875506 0.3224711 MAarrowhead1
% End of user PostScript
.81059 .72685 m
.9246 .70909 L
s
% Start of user PostScript
0.80753376 0.58982135 1.1039575 0.54363757 MAarrowhead1
% End of user PostScript
.41711 .12442 m
.31985 .06234 L
s
% Start of user PostScript
-0.21552017 -0.97649939 -0.4683857 -1.1379275 MAarrowhead1
% End of user PostScript
.31375 .83651 m
.34562 .94741 L
s
% Start of user PostScript
-0.48425351 0.87492773 -0.40137899 1.1632536 MAarrowhead1
% End of user PostScript
.86227 .37081 m
.91171 .26656 L
s
% Start of user PostScript
0.94190043 -0.33589221 1.0704542 -0.60695297 MAarrowhead1
% End of user PostScript
.14285 .35727 m
.03681 .40276 L
s
% Start of user PostScript
-0.92859714 -0.37108942 -1.2043023 -0.25282417 MAarrowhead1
% End of user PostScript
.67346 .84328 m
.78308 .8793 L
s
% Start of user PostScript
0.45099528 0.89252634 0.73599925 0.98618922 MAarrowhead1
% End of user PostScript
.59696 .12781 m
.53858 .02828 L
s
% Start of user PostScript
0.25210422 -0.96770009 0.10030342 -1.2264597 MAarrowhead1
% End of user PostScript
.1811 .71501 m
.15906 .82827 L
s
% Start of user PostScript
-0.82915161 0.5590238 -0.88645437 0.85350027 MAarrowhead1
% End of user PostScript
.88139 .54968 m
.97284 .47931 L
s
% Start of user PostScript
0.99162319 0.12916439 1.2293781 -0.053790746 MAarrowhead1
% End of user PostScript
.24681 .21047 m
.13169 .20276 L
s
% Start of user PostScript
-0.65828318 -0.75277039 -0.95761284 -0.77281415 MAarrowhead1
% End of user PostScript
.49839 .88461 m
.57963 .96654 L
s
% Start of user PostScript
-0.0041984249 0.99999119 0.20704112 1.213012 MAarrowhead1
% End of user PostScript
.75561 .21261 m
.74887 .09742 L
s
% Start of user PostScript
0.66458082 -0.74721639 0.64705116 -1.0467038 MAarrowhead1
% End of user PostScript
.1182 .54647 m
.04707 .63732 L
s
% Start of user PostScript
-0.9926728 0.1208334 -1.1776179 0.35704374 MAarrowhead1
% End of user PostScript
.81709 .71768 m
.93053 .69659 L
s
% Start of user PostScript
0.82442838 0.56596629 1.1193756 0.5111382 MAarrowhead1
% End of user PostScript
.40617 .12701 m
.30714 .06779 L
s
% Start of user PostScript
-0.24396978 -0.96978284 -0.50144559 -1.123751 MAarrowhead1
% End of user PostScript
.32366 .84181 m
.35877 .95173 L
s
% Start of user PostScript
-0.45847372 0.88870797 -0.36720726 1.1744884 MAarrowhead1
% End of user PostScript
.85834 .36028 m
.90471 .25462 L
s
% Start of user PostScript
0.93168036 -0.36327911 1.0522565 -0.6379815 MAarrowhead1
% End of user PostScript
.13883 .36777 m
.03416 .41634 L
s
% Start of user PostScript
-0.93904681 -0.3437893 -1.2111774 -0.21751611 MAarrowhead1
% End of user PostScript
.68342 .83806 m
.79404 .87087 L
s
% Start of user PostScript
0.47688986 0.87896306 0.7645097 0.96425566 MAarrowhead1
% End of user PostScript
.58604 .12513 m
.52477 .02736 L
s
% Start of user PostScript
0.22371202 -0.97465529 0.064412893 -1.2288674 MAarrowhead1
% End of user PostScript
.18752 .72424 m
.1688 .83809 L
s
% Start of user PostScript
-0.81245789 0.58301988 -0.86112904 0.87904541 MAarrowhead1
% End of user PostScript
.88268 .53851 m
.97203 .4655 L
s
% Start of user PostScript
0.99497482 0.10012548 1.2272807 -0.089700737 MAarrowhead1
% End of user PostScript
.23846 .218 m
.12316 .21366 L
s
% Start of user PostScript
-0.68000434 -0.73320809 -0.97979196 -0.74449431 MAarrowhead1
% End of user PostScript
.50963 .88449 m
.59323 .96402 L
s
% Start of user PostScript
0.025031687 0.99968666 0.24240727 1.2064422 MAarrowhead1
% End of user PostScript
.7471 .20526 m
.73699 .09032 L
s
% Start of user PostScript
0.64245681 -0.7663219 0.61618105 -1.065169 MAarrowhead1
% End of user PostScript
.11972 .55761 m
.05128 .6505 L
s
% Start of user PostScript
-0.9887169 0.14979619 -1.1666789 0.39131129 MAarrowhead1
% End of user PostScript
.82331 .70832 m
.93609 .68392 L
s
% Start of user PostScript
0.84061854 0.54162761 1.1338372 0.47820206 MAarrowhead1
% End of user PostScript
.3953 .12991 m
.29459 .07361 L
s
% Start of user PostScript
-0.27221091 -0.96223761 -0.53407699 -1.1086144 MAarrowhead1
% End of user PostScript
.33373 .84682 m
.37203 .95566 L
s
% Start of user PostScript
-0.43230217 0.9017288 -0.33272175 1.1847195 MAarrowhead1
% End of user PostScript
.8541 .34986 m
.89737 .2429 L
s
% Start of user PostScript
0.92066417 -0.39035559 1.0331596 -0.66846488 MAarrowhead1
% End of user PostScript
.13512 .37839 m
.03192 .42999 L
s
% Start of user PostScript
-0.94869408 -0.31619541 -1.2170177 -0.18202218 MAarrowhead1
% End of user PostScript
.69322 .83256 m
.80476 .86211 L
s
% Start of user PostScript
0.50237695 0.86464871 0.79236689 0.94149816 MAarrowhead1
% End of user PostScript
.57505 .12278 m
.51095 .02684 L
s
% Start of user PostScript
0.19512865 -0.98077766 0.02846733 -1.2302251 MAarrowhead1
% End of user PostScript
.1942 .73328 m
.17882 .84763 L
s
% Start of user PostScript
-0.79506993 0.60651777 -0.83506788 0.90383942 MAarrowhead1
% End of user PostScript
% End of Graphics
MathPictureEnd

%%PSTrailer
grestore

pp_save restore

end
%%Trailer
%%EOF



==> trajectories_cluster_v_10.dat <==
%!PS-Adobe-2.0 EPSF-1.2
%%BoundingBox: 92 3 323 234
%%HiResBoundingBox: 92.375 3.1875 322.75 233.563
%%Creator: (Mathematica 5.2 for Microsoft Windows)
%%CreationDate: (Thursday, November 27, 2008) (11:10:39)
%%Title: Clipboard
%%DocumentNeededResources: font Courier
%%DocumentSuppliedResources:
%%DocumentNeededFonts: Courier
%%DocumentSuppliedFonts:
%%DocumentFonts: Courier
%%EndComments
0 236.75 translate 1 -1 scale
150 dict begin
/Mfixwid true def
/Mrot 0 def
/Mpstart {
    MathPictureStart
} bind def
/Mpend {
    MathPictureEnd
} bind def
/Mscale {
    0 1 0 1
    5 -1 roll
    MathScale
} bind def
/Plain  /Courier findfont def
/Bold   /Courier-Bold findfont def
/Italic /Courier-Oblique findfont def
/MathPictureStart {
    /Mimatrix
     matrix currentmatrix
    def
    gsave
    newpath
    Mleft
    Mbottom
    translate
    /Mtmatrix
    matrix currentmatrix
    def
    Plain
    Mfontsize scalefont
    setfont
    0 setgray
    0 setlinewidth
} bind def
/MathPictureEnd {
    grestore
} bind def
/MathSubStart {
         Momatrix
        Mgmatrix Mtmatrix
        Mleft Mbottom
        Mwidth Mheight
        9 -2 roll
        moveto
        Mtmatrix setmatrix
        currentpoint
        Mgmatrix setmatrix
        11 -2 roll
        moveto
        Mtmatrix setmatrix
        currentpoint
        2 copy translate
        /Mtmatrix matrix currentmatrix def
        /Mleft 0 def
        /Mbottom 0 def
        3 -1 roll
        exch sub
        /Mheight exch def
        sub
        /Mwidth exch def
} bind def
/MathSubEnd {
        /Mheight exch def
        /Mwidth exch def
        /Mbottom exch def
        /Mleft exch def
        /Mtmatrix exch def
        dup setmatrix
        /Mgmatrix exch def
          /Momatrix exch def
} bind def
/Mdot {
    moveto
    0 0 rlineto
    stroke
} bind def
/Mtetra {
    moveto
    lineto
    lineto
    lineto
    fill
} bind def
/Metetra {
    moveto
    lineto
    lineto
    lineto
    closepath
    gsave
    fill
    grestore
    0 setgray
    stroke
} bind def
/Mistroke {
    flattenpath
    0 0 0
    {
    4 2 roll
    pop pop
    }
    {
    4 -1 roll
    2 index
    sub dup mul
    4 -1 roll
    2 index
    sub dup mul
    add sqrt
    4 -1 roll
    add
    3 1 roll
    }
    {
    stop
    }
    {
    stop
    }
    pathforall
    pop pop
    currentpoint
    stroke
    moveto
    currentdash
    3 -1 roll
    add
    setdash
} bind def
/Mfstroke {
    stroke
    currentdash
    pop 0
    setdash
} bind def
/Mrotsboxa {
    gsave
    dup
    /Mrot
    exch def
    Mrotcheck
    Mtmatrix
    dup
    setmatrix
    7 1 roll
    4 index
    4 index
    translate
    rotate
    3 index
    -1 mul
    3 index
    -1 mul
    translate
    /Mtmatrix
    matrix
    currentmatrix
    def
    grestore
    Msboxa
    3  -1 roll
    /Mtmatrix
    exch def
    /Mrot
    0 def
} bind def
/Msboxa {
    newpath
    5 -1 roll
    Mvboxa
    pop
    Mboxout
    6 -1 roll
    5 -1 roll
    4 -1 roll
    Msboxa1
    5 -3 roll
    Msboxa1
    Mboxrot
    [
    7 -2 roll
    2 copy
    [
    3 1 roll
    10 -1 roll
    9 -1 roll
    ]
    6 1 roll
    5 -2 roll
    ]
} bind def
/Msboxa1 {
    sub
    2 div
    dup
    2 index
    1 add
    mul
    3 -1 roll
    -1 add
    3 -1 roll
    mul
} bind def
/Mvboxa {
    Mfixwid
    {
    Mvboxa1
    }
    {
    dup
    Mwidthcal
    0 exch
    {
    add
    }
    forall
    exch
    Mvboxa1
    4 index
    7 -1 roll
    add
    4 -1 roll
    pop
    3 1 roll
    }
    ifelse
} bind def
/Mvboxa1 {
    gsave
    newpath
    [ true
    3 -1 roll
    {
    Mbbox
    5 -1 roll
    {
    0
    5 1 roll
    }
    {
    7 -1 roll
    exch sub
    (m) stringwidth pop
    .3 mul
    sub
    7 1 roll
    6 -1 roll
    4 -1 roll
    Mmin
    3 -1 roll
    5 index
    add
    5 -1 roll
    4 -1 roll
    Mmax
    4 -1 roll
    }
    ifelse
    false
    }
    forall
    { stop } if
    counttomark
    1 add
    4 roll
    ]
    grestore
} bind def
/Mbbox {
    0 0 moveto
    false charpath
    flattenpath
    pathbbox
    newpath
} bind def
/Mmin {
    2 copy
    gt
    { exch } if
    pop
} bind def
/Mmax {
    2 copy
    lt
    { exch } if
    pop
} bind def
/Mrotshowa {
    dup
    /Mrot
    exch def
    Mrotcheck
    Mtmatrix
    dup
    setmatrix
    7 1 roll
    4 index
    4 index
    translate
    rotate
    3 index
    -1 mul
    3 index
    -1 mul
    translate
    /Mtmatrix
    matrix
    currentmatrix
    def
    Mgmatrix setmatrix
    Mshowa
    /Mtmatrix
    exch def
    /Mrot 0 def
} bind def
/Mshowa {
    4 -2 roll
    moveto
    2 index
    Mtmatrix setmatrix
    Mvboxa
    7 1 roll
    Mboxout
    6 -1 roll
    5 -1 roll
    4 -1 roll
    Mshowa1
    4 1 roll
    Mshowa1
    rmoveto
    currentpoint
    Mfixwid
    {
    Mshowax
    }
    {
    Mshoway
    }
    ifelse
    pop pop pop pop
    Mgmatrix setmatrix
} bind def
/Mshowax {
    0 1
        4 index length
        -1 add
        {
        2 index
        4 index
        2 index
        get
        3 index
        add
        moveto
        4 index
        exch get
        show
        } for
} bind def
/Mshoway {
        3 index
        Mwidthcal
        5 1 roll
    0 1
    4 index length
    -1 add
    {
    2 index
    4 index
    2 index
    get
    3 index
    add
    moveto
    4 index
    exch get
    [
    6 index
    aload
    length
    2 add
    -1 roll
    {
    pop
    Strform
    stringwidth
    pop
    neg
    exch
    add
    0 rmoveto
    }
    exch
    kshow
    cleartomark
    } for
    pop
} bind def
/Mwidthcal {
    [
    exch
    {
    Mwidthcal1
    }
    forall
    ]
    [
    exch
    dup
    Maxlen
    -1 add
    0 1
    3 -1 roll
    {
    [
    exch
    2 index
    {
    1 index
    Mget
    exch
    }
    forall
    pop
    Maxget
    exch
    }
    for
    pop
    ]
    Mreva
} bind def
/Mreva  {
    [
    exch
    aload
    length
    -1 1
    {1 roll}
    for
    ]
} bind def
/Mget   {
    1 index
    length
    -1 add
    1 index
    ge
    {
    get
    }
    {
    pop pop
    0
    }
    ifelse
} bind def
/Maxlen {
    [
    exch
    {
    length
    }
    forall
    Maxget
} bind def
/Maxget {
    counttomark
    -1 add
    1 1
    3 -1 roll
    {
    pop
    Mmax
    }
    for
    exch
    pop
} bind def
/Mwidthcal1 {
    [
    exch
    {
    Strform
    stringwidth
    pop
    }
    forall
    ]
} bind def
/Strform {
    /tem (x) def
    tem 0
    3 -1 roll
    put
    tem
} bind def
/Mshowa1 {
    2 copy
    add
    4 1 roll
    sub
    mul
    sub
    -2 div
} bind def
/MathScale {
    Mwidth
    Mheight
    Mlp
    translate
    scale
    /yscale exch def
    /ybias exch def
    /xscale exch def
    /xbias exch def
    /Momatrix
    xscale yscale matrix scale
    xbias ybias matrix translate
    matrix concatmatrix def
    /Mgmatrix
    matrix currentmatrix
    def
} bind def
/Mlp {
    3 copy
    Mlpfirst
    {
    Mnodistort
    {
    Mmin
    dup
    } if
    4 index
    2 index
    2 index
    Mlprun
    11 index
    11 -1 roll
    10 -4 roll
    Mlp1
    8 index
    9 -5 roll
    Mlp1
    4 -1 roll
    and
    { exit } if
    3 -1 roll
    pop pop
    } loop
    exch
    3 1 roll
    7 -3 roll
    pop pop pop
} bind def
/Mlpfirst {
    3 -1 roll
    dup length
    2 copy
    -2 add
    get
    aload
    pop pop pop
    4 -2 roll
    -1 add
    get
    aload
    pop pop pop
    6 -1 roll
    3 -1 roll
    5 -1 roll
    sub
    dup /MsaveAx exch def
    div
    4 1 roll
    exch sub
    dup /MsaveAy exch def
    div
} bind def
/Mlprun {
    2 copy
    4 index
    0 get
    dup
    4 1 roll
    Mlprun1
    3 copy
    8 -2 roll
    9 -1 roll
    {
    3 copy
    Mlprun1
    3 copy
    11 -3 roll
    /gt Mlpminmax
    8 3 roll
    11 -3 roll
    /lt Mlpminmax
    8 3 roll
    } forall
    pop pop pop pop
    3 1 roll
    pop pop
    aload pop
    5 -1 roll
    aload pop
    exch
    6 -1 roll
    Mlprun2
    8 2 roll
    4 -1 roll
    Mlprun2
    6 2 roll
    3 -1 roll
    Mlprun2
    4 2 roll
    exch
    Mlprun2
    6 2 roll
} bind def
/Mlprun1 {
    aload pop
    exch
    6 -1 roll
    5 -1 roll
    mul add
    4 -2 roll
    mul
    3 -1 roll
    add
} bind def
/Mlprun2 {
    2 copy
    add 2 div
    3 1 roll
    exch sub
} bind def
/Mlpminmax {
    cvx
    2 index
    6 index
    2 index
    exec
    {
    7 -3 roll
    4 -1 roll
    } if
    1 index
    5 index
    3 -1 roll
    exec
    {
    4 1 roll
    pop
    5 -1 roll
    aload
    pop pop
    4 -1 roll
    aload pop
    [
    8 -2 roll
    pop
    5 -2 roll
    pop
    6 -2 roll
    pop
    5 -1 roll
    ]
    4 1 roll
    pop
    }
    {
    pop pop pop
    } ifelse
} bind def
/Mlp1 {
    5 index
    3 index sub
    5 index
    2 index mul
    1 index
    le
    1 index
    0 le
    or
    dup
    not
    {
    1 index
    3 index div
    .99999 mul
    8 -1 roll
    pop
    7 1 roll
    }
    if
    8 -1 roll
    2 div
    7 -2 roll
    pop sub
    5 index
    6 -3 roll
    pop pop
    mul sub
    exch
} bind def
/intop 0 def
/inrht 0 def
/inflag 0 def
/outflag 0 def
/xadrht 0 def
/xadlft 0 def
/yadtop 0 def
/yadbot 0 def
/Minner {
    outflag
    1
    eq
    {
    /outflag 0 def
    /intop 0 def
    /inrht 0 def
    } if
    5 index
    gsave
    Mtmatrix setmatrix
    Mvboxa pop
    grestore
    3 -1 roll
    pop
    dup
    intop
    gt
    {
    /intop
    exch def
    }
    { pop }
    ifelse
    dup
    inrht
    gt
    {
    /inrht
    exch def
    }
    { pop }
    ifelse
    pop
    /inflag
    1 def
} bind def
/Mouter {
    /xadrht 0 def
    /xadlft 0 def
    /yadtop 0 def
    /yadbot 0 def
    inflag
    1 eq
    {
    dup
    0 lt
    {
    dup
    intop
    mul
    neg
    /yadtop
    exch def
    } if
    dup
    0 gt
    {
    dup
    intop
    mul
    /yadbot
    exch def
    }
    if
    pop
    dup
    0 lt
    {
    dup
    inrht
    mul
    neg
    /xadrht
    exch def
    } if
    dup
    0 gt
    {
    dup
    inrht
    mul
    /xadlft
    exch def
    } if
    pop
    /outflag 1 def
    }
    { pop pop}
    ifelse
    /inflag 0 def
    /inrht 0 def
    /intop 0 def
} bind def
/Mboxout {
    outflag
    1
    eq
    {
    4 -1
    roll
    xadlft
    leadjust
    add
    sub
    4 1 roll
    3 -1
    roll
    yadbot
    leadjust
    add
    sub
    3 1
    roll
    exch
    xadrht
    leadjust
    add
    add
    exch
    yadtop
    leadjust
    add
    add
    /outflag 0 def
    /xadlft 0 def
    /yadbot 0 def
    /xadrht 0 def
    /yadtop 0 def
    } if
} bind def
/leadjust {
    (m) stringwidth pop
    .5 mul
} bind def
/Mrotcheck {
    dup
    90
    eq
    {
    yadbot
    /yadbot
    xadrht
    def
    /xadrht
    yadtop
    def
    /yadtop
    xadlft
    def
    /xadlft
    exch
    def
    }
    if
    dup
    cos
    1 index
    sin
    Checkaux
    dup
    cos
    1 index
    sin neg
    exch
    Checkaux
    3 1 roll
    pop pop
} bind def
/Checkaux {
    4 index
    exch
    4 index
    mul
    3 1 roll
    mul add
    4 1 roll
} bind def
/Mboxrot {
    Mrot
    90 eq
    {
    brotaux
    4 2
    roll
    }
    if
    Mrot
    180 eq
    {
    4 2
        roll
    brotaux
    4 2
    roll
    brotaux
    }
    if
    Mrot
    270 eq
    {
    4 2
    roll
    brotaux
    }
    if
} bind def
/brotaux {
    neg
    exch
    neg
} bind def
/Mabsproc {
        0
        matrix defaultmatrix
        dtransform idtransform
        dup mul exch
        dup mul
        add sqrt
} bind def
/Mabswid {
        Mabsproc
        setlinewidth
} bind def
/Mabsdash {
        exch
        [
        exch
        {
        Mabsproc
        }
        forall
        ]
        exch
        setdash
} bind def
/MBeginOrig { Momatrix concat} bind def
/MEndOrig { Mgmatrix setmatrix} bind def
/sampledsound where
{ pop}
{ /sampledsound {
exch
pop
exch
5 1 roll
mul
4 idiv
mul
2 idiv
exch pop
exch
/Mtempproc exch def
{ Mtempproc pop }
repeat
} bind def
} ifelse

/MFill {
    0 0         moveto
    Mwidth 0    lineto
    Mwidth Mheight  lineto
    0 Mheight   lineto
    fill
} bind def

/MPlotRegion {
    3 index
    Mwidth mul
    2 index
    Mheight mul
    translate
    exch sub
    Mheight mul
    /Mheight
    exch def
    exch sub
    Mwidth mul
    /Mwidth
    exch def
} bind def

/Mcharproc
{
    currentfile
    (x)
    readhexstring
    pop
    0 get
    exch
    div
} bind def

/Mshadeproc
{
    dup
    3 1
    roll
    {
    dup
    Mcharproc
    3 1
    roll
    } repeat
    1 eq
    {
    setgray
    }
    {
    3 eq
    {
    setrgbcolor
    }
    {
    setcmykcolor
    } ifelse
    } ifelse
} bind def

/Mrectproc
{
    3 index
    2 index
    moveto
    2 index
    3 -1
    roll
    lineto
    dup
    3 1
    roll
    lineto
    lineto
    fill
} bind def

/_Mcolorimage
{
    7 1
    roll
    pop
    pop
    matrix
    invertmatrix
    concat
    2 exch exp
    1 sub
    3 1 roll
    1 1
    2 index
    {
    1 1
    4 index
    {
    dup
    1 sub
    exch
    2 index
    dup
    1 sub
    exch
    7 index
    9 index
    Mshadeproc
    Mrectproc
    } for
    pop
    } for
    pop pop pop pop
} bind def

/_Mimage
{
    pop
    matrix
    invertmatrix
    concat
    2 exch exp
    1 sub
    3 1 roll
    1 1
    2 index
    {
    1 1
    4 index
    {
    dup
    1 sub 
    exch
    2 index
    dup
    1 sub
    exch
    7 index
    Mcharproc
    setgray
    Mrectproc
    } for
    pop
    } for
    pop pop pop
} bind def

/Mimage {
    4 index
    4 index
    mul 1600 gt
    { image }
    { _Mimage }
    ifelse
} def

/Mcolorimage {
    6 index
    6 index
    mul 1600 gt
    { colorimage }
    { _Mcolorimage }
    ifelse
} def

/g { setgray} bind def
/k { setcmykcolor} bind def
/p { gsave} bind def
/r { setrgbcolor} bind def
/w { setlinewidth} bind def
/C { curveto} bind def
/F { fill} bind def
/L { lineto} bind def
/rL { rlineto} bind def
/P { grestore} bind def
/s { stroke} bind def
/S { show} bind def
/N {currentpoint 3 -1 roll show moveto} bind def
/Msf { findfont exch scalefont [1 0 0 -1 0 0 ] makefont setfont} bind def
/m { moveto} bind def
/Mr { rmoveto} bind def
/Mx {currentpoint exch pop moveto} bind def
/My {currentpoint pop exch moveto} bind def
/X {0 rmoveto} bind def
/Y {0 exch rmoveto} bind def
gsave
newpath
 92.375 232.563 moveto
 321.750 232.563 lineto
 321.750 3.188 lineto
 92.375 3.188 lineto
 92.375 232.563 lineto
closepath
clip newpath
grestore
gsave
newpath
 92.375 232.563 moveto
 321.750 232.563 lineto
 321.750 3.188 lineto
 92.375 3.188 lineto
 92.375 232.563 lineto
closepath
clip newpath
grestore
gsave
newpath
 92.375 232.563 moveto
 321.750 232.563 lineto
 321.750 3.188 lineto
 92.375 3.188 lineto
 92.375 232.563 lineto
closepath
clip newpath
grestore
gsave
newpath
 92.375 232.563 moveto
 321.750 232.563 lineto
 321.750 3.188 lineto
 92.375 3.188 lineto
 92.375 232.563 lineto
closepath
clip newpath
grestore
gsave
newpath
 92.375 232.563 moveto
 321.750 232.563 lineto
 321.750 3.188 lineto
 92.375 3.188 lineto
 92.375 232.563 lineto
closepath
clip newpath
grestore
gsave
newpath
 92.375 232.563 moveto
 321.750 232.563 lineto
 321.750 3.188 lineto
 92.375 3.188 lineto
 92.375 232.563 lineto
closepath
clip newpath
grestore
gsave
newpath
 92.375 232.563 moveto
 321.750 232.563 lineto
 321.750 3.188 lineto
 92.375 3.188 lineto
 92.375 232.563 lineto
closepath
clip newpath
grestore
gsave
newpath
 92.375 232.563 moveto
 321.750 232.563 lineto
 321.750 3.188 lineto
 92.375 3.188 lineto
 92.375 232.563 lineto
closepath
clip newpath
grestore
gsave
newpath
 92.375 232.563 moveto
 321.750 232.563 lineto
 321.750 3.188 lineto
 92.375 3.188 lineto
 92.375 232.563 lineto
closepath
clip newpath
grestore
gsave
newpath
 92.375 232.563 moveto
 321.750 232.563 lineto
 321.750 3.188 lineto
 92.375 3.188 lineto
 92.375 232.563 lineto
closepath
clip newpath
grestore
gsave
newpath
 92.375 232.563 moveto
 321.750 232.563 lineto
 321.750 3.188 lineto
 92.375 3.188 lineto
 92.375 232.563 lineto
closepath
clip newpath
grestore
gsave
newpath
 92.375 232.563 moveto
 321.750 232.563 lineto
 321.750 3.188 lineto
 92.375 3.188 lineto
 92.375 232.563 lineto
closepath
clip newpath
grestore
gsave
newpath
 92.375 232.563 moveto
 321.750 232.563 lineto
 321.750 3.188 lineto
 92.375 3.188 lineto
 92.375 232.563 lineto
closepath
clip newpath
grestore
gsave
newpath
 92.375 232.563 moveto
 321.750 232.563 lineto
 321.750 3.188 lineto
 92.375 3.188 lineto
 92.375 232.563 lineto
closepath
clip newpath
grestore
gsave
newpath
 92.375 232.563 moveto
 321.750 232.563 lineto
 321.750 3.188 lineto
 92.375 3.188 lineto
 92.375 232.563 lineto
closepath
clip newpath
grestore
gsave
newpath
 92.375 232.563 moveto
 321.750 232.563 lineto
 321.750 3.188 lineto
 92.375 3.188 lineto
 92.375 232.563 lineto
closepath
clip newpath
grestore
gsave
newpath
 92.375 232.563 moveto
 321.750 232.563 lineto
 321.750 3.188 lineto
 92.375 3.188 lineto
 92.375 232.563 lineto
closepath
clip newpath
grestore
gsave
newpath
 92.375 232.563 moveto
 321.750 232.563 lineto
 321.750 3.188 lineto
 92.375 3.188 lineto
 92.375 232.563 lineto
closepath
clip newpath
grestore
gsave
newpath
 92.375 232.563 moveto
 321.750 232.563 lineto
 321.750 3.188 lineto
 92.375 3.188 lineto
 92.375 232.563 lineto
closepath
clip newpath
grestore
gsave
newpath
 92.375 232.563 moveto
 321.750 232.563 lineto
 321.750 3.188 lineto
 92.375 3.188 lineto
 92.375 232.563 lineto
closepath
clip newpath
grestore
gsave
newpath
 92.375 232.563 moveto
 321.750 232.563 lineto
 321.750 3.188 lineto
 92.375 3.188 lineto
 92.375 232.563 lineto
closepath
clip newpath
grestore
gsave
newpath
 92.375 232.563 moveto
 321.750 232.563 lineto
 321.750 3.188 lineto
 92.375 3.188 lineto
 92.375 232.563 lineto
closepath
clip newpath
grestore
gsave
newpath
 92.375 232.563 moveto
 321.750 232.563 lineto
 321.750 3.188 lineto
 92.375 3.188 lineto
 92.375 232.563 lineto
closepath
clip newpath
grestore
gsave
newpath
 92.375 232.563 moveto
 321.750 232.563 lineto
 321.750 3.188 lineto
 92.375 3.188 lineto
 92.375 232.563 lineto
closepath
clip newpath
grestore
gsave
newpath
 92.375 232.563 moveto
 321.750 232.563 lineto
 321.750 3.188 lineto
 92.375 3.188 lineto
 92.375 232.563 lineto
closepath
clip newpath
grestore
gsave
newpath
 92.375 232.563 moveto
 321.750 232.563 lineto
 321.750 3.188 lineto
 92.375 3.188 lineto
 92.375 232.563 lineto
closepath
clip newpath
grestore
gsave
newpath
 92.375 232.563 moveto
 321.750 232.563 lineto
 321.750 3.188 lineto
 92.375 3.188 lineto
 92.375 232.563 lineto
closepath
clip newpath
grestore
gsave
newpath
 92.375 232.563 moveto
 321.750 232.563 lineto
 321.750 3.188 lineto
 92.375 3.188 lineto
 92.375 232.563 lineto
closepath
clip newpath
grestore
gsave
newpath
 92.375 232.563 moveto
 321.750 232.563 lineto
 321.750 3.188 lineto
 92.375 3.188 lineto
 92.375 232.563 lineto
closepath
clip newpath
grestore
gsave
newpath
 92.375 232.563 moveto
 321.750 232.563 lineto
 321.750 3.188 lineto
 92.375 3.188 lineto
 92.375 232.563 lineto
closepath
clip newpath
grestore
gsave
newpath
 92.375 232.563 moveto
 321.750 232.563 lineto
 321.750 3.188 lineto
 92.375 3.188 lineto
 92.375 232.563 lineto
closepath
clip newpath
grestore
gsave
newpath
 92.375 232.563 moveto
 321.750 232.563 lineto
 321.750 3.188 lineto
 92.375 3.188 lineto
 92.375 232.563 lineto
closepath
clip newpath
grestore
gsave
newpath
 92.375 232.563 moveto
 321.750 232.563 lineto
 321.750 3.188 lineto
 92.375 3.188 lineto
 92.375 232.563 lineto
closepath
clip newpath
grestore
gsave
newpath
 92.375 232.563 moveto
 321.750 232.563 lineto
 321.750 3.188 lineto
 92.375 3.188 lineto
 92.375 232.563 lineto
closepath
clip newpath
grestore
gsave
newpath
 92.375 232.563 moveto
 321.750 232.563 lineto
 321.750 3.188 lineto
 92.375 3.188 lineto
 92.375 232.563 lineto
closepath
clip newpath
grestore
gsave
newpath
 92.375 232.563 moveto
 321.750 232.563 lineto
 321.750 3.188 lineto
 92.375 3.188 lineto
 92.375 232.563 lineto
closepath
clip newpath
grestore
gsave
newpath
 92.375 232.563 moveto
 321.750 232.563 lineto
 321.750 3.188 lineto
 92.375 3.188 lineto
 92.375 232.563 lineto
closepath
clip newpath
grestore
gsave
newpath
 92.375 232.563 moveto
 321.750 232.563 lineto
 321.750 3.188 lineto
 92.375 3.188 lineto
 92.375 232.563 lineto
closepath
clip newpath
grestore
gsave
newpath
 92.375 232.563 moveto
 321.750 232.563 lineto
 321.750 3.188 lineto
 92.375 3.188 lineto
 92.375 232.563 lineto
closepath
clip newpath
grestore
gsave
newpath
 92.375 232.563 moveto
 321.750 232.563 lineto
 321.750 3.188 lineto
 92.375 3.188 lineto
 92.375 232.563 lineto
closepath
clip newpath
grestore
gsave
newpath
 92.375 232.563 moveto
 321.750 232.563 lineto
 321.750 3.188 lineto
 92.375 3.188 lineto
 92.375 232.563 lineto
closepath
clip newpath
grestore
gsave
newpath
 92.375 232.563 moveto
 321.750 232.563 lineto
 321.750 3.188 lineto
 92.375 3.188 lineto
 92.375 232.563 lineto
closepath
clip newpath
grestore
gsave
newpath
 92.375 232.563 moveto
 321.750 232.563 lineto
 321.750 3.188 lineto
 92.375 3.188 lineto
 92.375 232.563 lineto
closepath
clip newpath
grestore
gsave
newpath
 92.375 232.563 moveto
 321.750 232.563 lineto
 321.750 3.188 lineto
 92.375 3.188 lineto
 92.375 232.563 lineto
closepath
clip newpath
grestore
gsave
newpath
 92.375 232.563 moveto
 321.750 232.563 lineto
 321.750 3.188 lineto
 92.375 3.188 lineto
 92.375 232.563 lineto
closepath
clip newpath
grestore
gsave
newpath
 92.375 232.563 moveto
 321.750 232.563 lineto
 321.750 3.188 lineto
 92.375 3.188 lineto
 92.375 232.563 lineto
closepath
clip newpath
grestore
gsave
newpath
 92.375 232.563 moveto
 321.750 232.563 lineto
 321.750 3.188 lineto
 92.375 3.188 lineto
 92.375 232.563 lineto
closepath
clip newpath
grestore
gsave
newpath
 92.375 232.563 moveto
 321.750 232.563 lineto
 321.750 3.188 lineto
 92.375 3.188 lineto
 92.375 232.563 lineto
closepath
clip newpath
grestore
gsave
newpath
 92.375 232.563 moveto
 321.750 232.563 lineto
 321.750 3.188 lineto
 92.375 3.188 lineto
 92.375 232.563 lineto
closepath
clip newpath
grestore
gsave
newpath
 92.375 232.563 moveto
 321.750 232.563 lineto
 321.750 3.188 lineto
 92.375 3.188 lineto
 92.375 232.563 lineto
closepath
clip newpath
grestore
gsave
newpath
 92.375 232.563 moveto
 321.750 232.563 lineto
 321.750 3.188 lineto
 92.375 3.188 lineto
 92.375 232.563 lineto
closepath
clip newpath
grestore
gsave
newpath
 92.375 232.563 moveto
 321.750 232.563 lineto
 321.750 3.188 lineto
 92.375 3.188 lineto
 92.375 232.563 lineto
closepath
clip newpath
grestore
gsave
newpath
 92.375 232.563 moveto
 321.750 232.563 lineto
 321.750 3.188 lineto
 92.375 3.188 lineto
 92.375 232.563 lineto
closepath
clip newpath
grestore
gsave
newpath
 92.375 232.563 moveto
 321.750 232.563 lineto
 321.750 3.188 lineto
 92.375 3.188 lineto
 92.375 232.563 lineto
closepath
clip newpath
grestore
gsave
newpath
 92.375 232.563 moveto
 321.750 232.563 lineto
 321.750 3.188 lineto
 92.375 3.188 lineto
 92.375 232.563 lineto
closepath
clip newpath
grestore
gsave
newpath
 92.375 232.563 moveto
 321.750 232.563 lineto
 321.750 3.188 lineto
 92.375 3.188 lineto
 92.375 232.563 lineto
closepath
clip newpath
grestore
gsave
newpath
 92.375 232.563 moveto
 321.750 232.563 lineto
 321.750 3.188 lineto
 92.375 3.188 lineto
 92.375 232.563 lineto
closepath
clip newpath
grestore
gsave
newpath
 92.375 232.563 moveto
 321.750 232.563 lineto
 321.750 3.188 lineto
 92.375 3.188 lineto
 92.375 232.563 lineto
closepath
clip newpath
grestore
gsave
newpath
 92.375 232.563 moveto
 321.750 232.563 lineto
 321.750 3.188 lineto
 92.375 3.188 lineto
 92.375 232.563 lineto
closepath
clip newpath
grestore
gsave
newpath
 92.375 232.563 moveto
 321.750 232.563 lineto
 321.750 3.188 lineto
 92.375 3.188 lineto
 92.375 232.563 lineto
closepath
clip newpath
grestore
gsave
newpath
 92.375 232.563 moveto
 321.750 232.563 lineto
 321.750 3.188 lineto
 92.375 3.188 lineto
 92.375 232.563 lineto
closepath
clip newpath
grestore
gsave
newpath
 92.375 232.563 moveto
 321.750 232.563 lineto
 321.750 3.188 lineto
 92.375 3.188 lineto
 92.375 232.563 lineto
closepath
clip newpath
grestore
gsave
newpath
 92.375 232.563 moveto
 321.750 232.563 lineto
 321.750 3.188 lineto
 92.375 3.188 lineto
 92.375 232.563 lineto
closepath
clip newpath
grestore
gsave
newpath
 92.375 232.563 moveto
 321.750 232.563 lineto
 321.750 3.188 lineto
 92.375 3.188 lineto
 92.375 232.563 lineto
closepath
clip newpath
grestore
gsave
newpath
 92.375 232.563 moveto
 321.750 232.563 lineto
 321.750 3.188 lineto
 92.375 3.188 lineto
 92.375 232.563 lineto
closepath
clip newpath
grestore
gsave
newpath
 92.375 232.563 moveto
 321.750 232.563 lineto
 321.750 3.188 lineto
 92.375 3.188 lineto
 92.375 232.563 lineto
closepath
clip newpath
grestore
gsave
newpath
 92.375 232.563 moveto
 321.750 232.563 lineto
 321.750 3.188 lineto
 92.375 3.188 lineto
 92.375 232.563 lineto
closepath
clip newpath
grestore
gsave
newpath
 92.375 232.563 moveto
 321.750 232.563 lineto
 321.750 3.188 lineto
 92.375 3.188 lineto
 92.375 232.563 lineto
closepath
clip newpath
grestore
gsave
newpath
 92.375 232.563 moveto
 321.750 232.563 lineto
 321.750 3.188 lineto
 92.375 3.188 lineto
 92.375 232.563 lineto
closepath
clip newpath
grestore
gsave
newpath
 92.375 232.563 moveto
 321.750 232.563 lineto
 321.750 3.188 lineto
 92.375 3.188 lineto
 92.375 232.563 lineto
closepath
clip newpath
grestore
gsave
newpath
 92.375 232.563 moveto
 321.750 232.563 lineto
 321.750 3.188 lineto
 92.375 3.188 lineto
 92.375 232.563 lineto
closepath
clip newpath
grestore
gsave
newpath
 92.375 232.563 moveto
 321.750 232.563 lineto
 321.750 3.188 lineto
 92.375 3.188 lineto
 92.375 232.563 lineto
closepath
clip newpath
grestore
gsave
newpath
 92.375 232.563 moveto
 321.750 232.563 lineto
 321.750 3.188 lineto
 92.375 3.188 lineto
 92.375 232.563 lineto
closepath
clip newpath
grestore
gsave
newpath
 92.375 232.563 moveto
 321.750 232.563 lineto
 321.750 3.188 lineto
 92.375 3.188 lineto
 92.375 232.563 lineto
closepath
clip newpath
grestore
gsave
newpath
 92.375 232.563 moveto
 321.750 232.563 lineto
 321.750 3.188 lineto
 92.375 3.188 lineto
 92.375 232.563 lineto
closepath
clip newpath
grestore
gsave
newpath
 92.375 232.563 moveto
 321.750 232.563 lineto
 321.750 3.188 lineto
 92.375 3.188 lineto
 92.375 232.563 lineto
closepath
clip newpath
grestore
gsave
newpath
 92.375 232.563 moveto
 321.750 232.563 lineto
 321.750 3.188 lineto
 92.375 3.188 lineto
 92.375 232.563 lineto
closepath
clip newpath
grestore
gsave
newpath
 92.375 232.563 moveto
 321.750 232.563 lineto
 321.750 3.188 lineto
 92.375 3.188 lineto
 92.375 232.563 lineto
closepath
clip newpath
grestore
gsave
newpath
 92.375 232.563 moveto
 321.750 232.563 lineto
 321.750 3.188 lineto
 92.375 3.188 lineto
 92.375 232.563 lineto
closepath
clip newpath
grestore
gsave
newpath
 92.375 232.563 moveto
 321.750 232.563 lineto
 321.750 3.188 lineto
 92.375 3.188 lineto
 92.375 232.563 lineto
closepath
clip newpath
grestore
gsave
newpath
 92.375 232.563 moveto
 321.750 232.563 lineto
 321.750 3.188 lineto
 92.375 3.188 lineto
 92.375 232.563 lineto
closepath
clip newpath
grestore
gsave
newpath
 92.375 232.563 moveto
 321.750 232.563 lineto
 321.750 3.188 lineto
 92.375 3.188 lineto
 92.375 232.563 lineto
closepath
clip newpath
grestore
gsave
newpath
 92.375 232.563 moveto
 321.750 232.563 lineto
 321.750 3.188 lineto
 92.375 3.188 lineto
 92.375 232.563 lineto
closepath
clip newpath
grestore
gsave
newpath
 92.375 232.563 moveto
 321.750 232.563 lineto
 321.750 3.188 lineto
 92.375 3.188 lineto
 92.375 232.563 lineto
closepath
clip newpath
grestore
gsave
newpath
 92.375 232.563 moveto
 321.750 232.563 lineto
 321.750 3.188 lineto
 92.375 3.188 lineto
 92.375 232.563 lineto
closepath
clip newpath
grestore
gsave
newpath
 92.375 232.563 moveto
 321.750 232.563 lineto
 321.750 3.188 lineto
 92.375 3.188 lineto
 92.375 232.563 lineto
closepath
clip newpath
grestore
gsave
newpath
 92.375 232.563 moveto
 321.750 232.563 lineto
 321.750 3.188 lineto
 92.375 3.188 lineto
 92.375 232.563 lineto
closepath
clip newpath
grestore
gsave
newpath
 92.375 232.563 moveto
 321.750 232.563 lineto
 321.750 3.188 lineto
 92.375 3.188 lineto
 92.375 232.563 lineto
closepath
clip newpath
grestore
gsave
newpath
 92.375 232.563 moveto
 321.750 232.563 lineto
 321.750 3.188 lineto
 92.375 3.188 lineto
 92.375 232.563 lineto
closepath
clip newpath
grestore
gsave
newpath
 92.375 232.563 moveto
 321.750 232.563 lineto
 321.750 3.188 lineto
 92.375 3.188 lineto
 92.375 232.563 lineto
closepath
clip newpath
grestore
gsave
newpath
 92.375 232.563 moveto
 321.750 232.563 lineto
 321.750 3.188 lineto
 92.375 3.188 lineto
 92.375 232.563 lineto
closepath
clip newpath
grestore
gsave
newpath
 92.375 232.563 moveto
 321.750 232.563 lineto
 321.750 3.188 lineto
 92.375 3.188 lineto
 92.375 232.563 lineto
closepath
clip newpath
grestore
gsave
newpath
 92.375 232.563 moveto
 321.750 232.563 lineto
 321.750 3.188 lineto
 92.375 3.188 lineto
 92.375 232.563 lineto
closepath
clip newpath
grestore
gsave
newpath
 92.375 232.563 moveto
 321.750 232.563 lineto
 321.750 3.188 lineto
 92.375 3.188 lineto
 92.375 232.563 lineto
closepath
clip newpath
grestore
gsave
newpath
 92.375 232.563 moveto
 321.750 232.563 lineto
 321.750 3.188 lineto
 92.375 3.188 lineto
 92.375 232.563 lineto
closepath
clip newpath
grestore
gsave
newpath
 92.375 232.563 moveto
 321.750 232.563 lineto
 321.750 3.188 lineto
 92.375 3.188 lineto
 92.375 232.563 lineto
closepath
clip newpath
grestore
gsave
newpath
 92.375 232.563 moveto
 321.750 232.563 lineto
 321.750 3.188 lineto
 92.375 3.188 lineto
 92.375 232.563 lineto
closepath
clip newpath
grestore
gsave
newpath
 92.375 232.563 moveto
 321.750 232.563 lineto
 321.750 3.188 lineto
 92.375 3.188 lineto
 92.375 232.563 lineto
closepath
clip newpath
grestore
gsave
newpath
 92.375 232.563 moveto
 321.750 232.563 lineto
 321.750 3.188 lineto
 92.375 3.188 lineto
 92.375 232.563 lineto
closepath
clip newpath
grestore
gsave
newpath
 92.375 232.563 moveto
 321.750 232.563 lineto
 321.750 3.188 lineto
 92.375 3.188 lineto
 92.375 232.563 lineto
closepath
clip newpath
grestore
gsave
newpath
 92.375 232.563 moveto
 321.750 232.563 lineto
 321.750 3.188 lineto
 92.375 3.188 lineto
 92.375 232.563 lineto
closepath
clip newpath
grestore
gsave
newpath
 92.375 232.563 moveto
 321.750 232.563 lineto
 321.750 3.188 lineto
 92.375 3.188 lineto
 92.375 232.563 lineto
closepath
clip newpath
grestore
gsave
newpath
 92.375 232.563 moveto
 321.750 232.563 lineto
 321.750 3.188 lineto
 92.375 3.188 lineto
 92.375 232.563 lineto
closepath
clip newpath
grestore
gsave
newpath
 92.375 232.563 moveto
 321.750 232.563 lineto
 321.750 3.188 lineto
 92.375 3.188 lineto
 92.375 232.563 lineto
closepath
clip newpath
grestore
gsave
newpath
 92.375 232.563 moveto
 321.750 232.563 lineto
 321.750 3.188 lineto
 92.375 3.188 lineto
 92.375 232.563 lineto
closepath
clip newpath
grestore
gsave
newpath
 92.375 232.563 moveto
 321.750 232.563 lineto
 321.750 3.188 lineto
 92.375 3.188 lineto
 92.375 232.563 lineto
closepath
clip newpath
grestore
gsave
newpath
 92.375 232.563 moveto
 321.750 232.563 lineto
 321.750 3.188 lineto
 92.375 3.188 lineto
 92.375 232.563 lineto
closepath
clip newpath
grestore
gsave
newpath
 92.375 232.563 moveto
 321.750 232.563 lineto
 321.750 3.188 lineto
 92.375 3.188 lineto
 92.375 232.563 lineto
closepath
clip newpath
grestore
gsave
newpath
 92.375 232.563 moveto
 321.750 232.563 lineto
 321.750 3.188 lineto
 92.375 3.188 lineto
 92.375 232.563 lineto
closepath
clip newpath
grestore
gsave
newpath
 92.375 232.563 moveto
 321.750 232.563 lineto
 321.750 3.188 lineto
 92.375 3.188 lineto
 92.375 232.563 lineto
closepath
clip newpath
grestore
gsave
newpath
 92.375 232.563 moveto
 321.750 232.563 lineto
 321.750 3.188 lineto
 92.375 3.188 lineto
 92.375 232.563 lineto
closepath
clip newpath
grestore
gsave
newpath
 92.375 232.563 moveto
 321.750 232.563 lineto
 321.750 3.188 lineto
 92.375 3.188 lineto
 92.375 232.563 lineto
closepath
clip newpath
grestore
gsave
newpath
 92.375 232.563 moveto
 321.750 232.563 lineto
 321.750 3.188 lineto
 92.375 3.188 lineto
 92.375 232.563 lineto
closepath
clip newpath
grestore
gsave
newpath
 92.375 232.563 moveto
 321.750 232.563 lineto
 321.750 3.188 lineto
 92.375 3.188 lineto
 92.375 232.563 lineto
closepath
clip newpath
grestore
gsave
newpath
 92.375 232.563 moveto
 321.750 232.563 lineto
 321.750 3.188 lineto
 92.375 3.188 lineto
 92.375 232.563 lineto
closepath
clip newpath
grestore
gsave
newpath
 92.375 232.563 moveto
 321.750 232.563 lineto
 321.750 3.188 lineto
 92.375 3.188 lineto
 92.375 232.563 lineto
closepath
clip newpath
grestore
gsave
newpath
 92.375 232.563 moveto
 321.750 232.563 lineto
 321.750 3.188 lineto
 92.375 3.188 lineto
 92.375 232.563 lineto
closepath
clip newpath
grestore
gsave
newpath
 92.375 232.563 moveto
 321.750 232.563 lineto
 321.750 3.188 lineto
 92.375 3.188 lineto
 92.375 232.563 lineto
closepath
clip newpath
grestore
gsave
newpath
 92.375 232.563 moveto
 321.750 232.563 lineto
 321.750 3.188 lineto
 92.375 3.188 lineto
 92.375 232.563 lineto
closepath
clip newpath
grestore
gsave
newpath
 92.375 232.563 moveto
 321.750 232.563 lineto
 321.750 3.188 lineto
 92.375 3.188 lineto
 92.375 232.563 lineto
closepath
clip newpath
grestore
gsave
newpath
 92.375 232.563 moveto
 321.750 232.563 lineto
 321.750 3.188 lineto
 92.375 3.188 lineto
 92.375 232.563 lineto
closepath
clip newpath
grestore
gsave
newpath
 92.375 232.563 moveto
 321.750 232.563 lineto
 321.750 3.188 lineto
 92.375 3.188 lineto
 92.375 232.563 lineto
closepath
clip newpath
grestore
gsave
newpath
 92.375 232.563 moveto
 321.750 232.563 lineto
 321.750 3.188 lineto
 92.375 3.188 lineto
 92.375 232.563 lineto
closepath
clip newpath
grestore
gsave
newpath
 92.375 232.563 moveto
 321.750 232.563 lineto
 321.750 3.188 lineto
 92.375 3.188 lineto
 92.375 232.563 lineto
closepath
clip newpath
grestore
gsave
newpath
 92.375 232.563 moveto
 321.750 232.563 lineto
 321.750 3.188 lineto
 92.375 3.188 lineto
 92.375 232.563 lineto
closepath
clip newpath
grestore
gsave
newpath
 92.375 232.563 moveto
 321.750 232.563 lineto
 321.750 3.188 lineto
 92.375 3.188 lineto
 92.375 232.563 lineto
closepath
clip newpath
grestore
gsave
newpath
 92.375 232.563 moveto
 321.750 232.563 lineto
 321.750 3.188 lineto
 92.375 3.188 lineto
 92.375 232.563 lineto
closepath
clip newpath
grestore
gsave
newpath
 92.375 232.563 moveto
 321.750 232.563 lineto
 321.750 3.188 lineto
 92.375 3.188 lineto
 92.375 232.563 lineto
closepath
clip newpath
grestore
gsave
newpath
 92.375 232.563 moveto
 321.750 232.563 lineto
 321.750 3.188 lineto
 92.375 3.188 lineto
 92.375 232.563 lineto
closepath
clip newpath
grestore
gsave
newpath
 92.375 232.563 moveto
 321.750 232.563 lineto
 321.750 3.188 lineto
 92.375 3.188 lineto
 92.375 232.563 lineto
closepath
clip newpath
grestore
gsave
newpath
 92.375 232.563 moveto
 321.750 232.563 lineto
 321.750 3.188 lineto
 92.375 3.188 lineto
 92.375 232.563 lineto
closepath
clip newpath
grestore
gsave
newpath
 92.375 232.563 moveto
 321.750 232.563 lineto
 321.750 3.188 lineto
 92.375 3.188 lineto
 92.375 232.563 lineto
closepath
clip newpath
grestore
gsave
newpath
 92.375 232.563 moveto
 321.750 232.563 lineto
 321.750 3.188 lineto
 92.375 3.188 lineto
 92.375 232.563 lineto
closepath
clip newpath
grestore
gsave
newpath
 92.375 232.563 moveto
 321.750 232.563 lineto
 321.750 3.188 lineto
 92.375 3.188 lineto
 92.375 232.563 lineto
closepath
clip newpath
grestore
gsave
newpath
 92.375 232.563 moveto
 321.750 232.563 lineto
 321.750 3.188 lineto
 92.375 3.188 lineto
 92.375 232.563 lineto
closepath
clip newpath
grestore
gsave
newpath
 92.375 232.563 moveto
 321.750 232.563 lineto
 321.750 3.188 lineto
 92.375 3.188 lineto
 92.375 232.563 lineto
closepath
clip newpath
grestore
gsave
newpath
 92.375 232.563 moveto
 321.750 232.563 lineto
 321.750 3.188 lineto
 92.375 3.188 lineto
 92.375 232.563 lineto
closepath
clip newpath
grestore
gsave
newpath
 92.375 232.563 moveto
 321.750 232.563 lineto
 321.750 3.188 lineto
 92.375 3.188 lineto
 92.375 232.563 lineto
closepath
clip newpath
grestore
gsave
newpath
 92.375 232.563 moveto
 321.750 232.563 lineto
 321.750 3.188 lineto
 92.375 3.188 lineto
 92.375 232.563 lineto
closepath
clip newpath
grestore
gsave
newpath
 92.375 232.563 moveto
 321.750 232.563 lineto
 321.750 3.188 lineto
 92.375 3.188 lineto
 92.375 232.563 lineto
closepath
clip newpath
grestore
gsave
newpath
 92.375 232.563 moveto
 321.750 232.563 lineto
 321.750 3.188 lineto
 92.375 3.188 lineto
 92.375 232.563 lineto
closepath
clip newpath
grestore
gsave
newpath
 92.375 232.563 moveto
 321.750 232.563 lineto
 321.750 3.188 lineto
 92.375 3.188 lineto
 92.375 232.563 lineto
closepath
clip newpath
grestore
gsave
newpath
 92.375 232.563 moveto
 321.750 232.563 lineto
 321.750 3.188 lineto
 92.375 3.188 lineto
 92.375 232.563 lineto
closepath
clip newpath
grestore
gsave
newpath
 92.375 232.563 moveto
 321.750 232.563 lineto
 321.750 3.188 lineto
 92.375 3.188 lineto
 92.375 232.563 lineto
closepath
clip newpath
grestore
gsave
newpath
 92.375 232.563 moveto
 321.750 232.563 lineto
 321.750 3.188 lineto
 92.375 3.188 lineto
 92.375 232.563 lineto
closepath
clip newpath
grestore
gsave
newpath
 92.375 232.563 moveto
 321.750 232.563 lineto
 321.750 3.188 lineto
 92.375 3.188 lineto
 92.375 232.563 lineto
closepath
clip newpath
grestore
gsave
newpath
 92.375 232.563 moveto
 321.750 232.563 lineto
 321.750 3.188 lineto
 92.375 3.188 lineto
 92.375 232.563 lineto
closepath
clip newpath
grestore
gsave
newpath
 92.375 232.563 moveto
 321.750 232.563 lineto
 321.750 3.188 lineto
 92.375 3.188 lineto
 92.375 232.563 lineto
closepath
clip newpath
grestore
gsave
newpath
 92.375 232.563 moveto
 321.750 232.563 lineto
 321.750 3.188 lineto
 92.375 3.188 lineto
 92.375 232.563 lineto
closepath
clip newpath
grestore
gsave
newpath
 92.375 232.563 moveto
 321.750 232.563 lineto
 321.750 3.188 lineto
 92.375 3.188 lineto
 92.375 232.563 lineto
closepath
clip newpath
grestore
gsave
newpath
 92.375 232.563 moveto
 321.750 232.563 lineto
 321.750 3.188 lineto
 92.375 3.188 lineto
 92.375 232.563 lineto
closepath
clip newpath
grestore
/pp_save save def /showpage {} def

gsave
/MacintoshRomanEncoding [
    /.notdef/.notdef/.notdef/.notdef/.notdef/.notdef/.notdef/.notdef
    /.notdef/.notdef/.notdef/.notdef/.notdef/.notdef/.notdef/.notdef
    /.notdef/.notdef/.notdef/.notdef/.notdef/.notdef/.notdef/.notdef
    /.notdef/.notdef/.notdef/.notdef/.notdef/.notdef/.notdef/.notdef
    /space/exclam/quotedbl/numbersign/dollar/percent/ampersand/quotesingle
    /parenleft/parenright/asterisk/plus/comma/hyphen/period/slash
    /zero/one/two/three/four/five/six/seven
    /eight/nine/colon/semicolon/less/equal/greater/question
    /at/A/B/C/D/E/F/G
    /H/I/J/K/L/M/N/O
    /P/Q/R/S/T/U/V/W
    /X/Y/Z/bracketleft/backslash/bracketright/asciicircum/underscore
    /grave/a/b/c/d/e/f/g
    /h/i/j/k/l/m/n/o
    /p/q/r/s/t/u/v/w
    /x/y/z/braceleft/bar/braceright/asciitilde/.notdef
    /Adieresis/Aring/Ccedilla/Eacute/Ntilde/Odieresis/Udieresis/aacute
    /agrave/acircumflex/adieresis/atilde/aring/ccedilla/eacute/egrave
    /ecircumflex/edieresis/iacute/igrave/icircumflex/idieresis/ntilde/oacute
    /ograve/ocircumflex/odieresis/otilde/uacute/ugrave/ucircumflex/udieresis
    /dagger/degree/cent/sterling/section/bullet/paragraph/germandbls
    /registered/copyright/trademark/acute/dieresis/.notdef/AE/Oslash
    /.notdef/plusminus/.notdef/.notdef/yen/.notdef/.notdef/.notdef
    /.notdef/.notdef/.notdef/ordfeminine/ring/.notdef/ae/oslash
    /questiondown/exclamdown/logicalnot/.notdef/florin/.notdef/.notdef/guillemotleft
    /guillemotright/ellipsis/.notdef/Agrave/Atilde/Otilde/OE/oe
    /endash/emdash/quotedblleft/quotedblright/quoteleft/quoteright/divide/.notdef
    /ydieresis/Ydieresis/.notdef/currency/guilsinglleft/guilsinglright/.notdef/.notdef
    /daggerdbl/dotaccent/quotesinglbase/quotedblbase/perthousand/Acircumflex/Ecircumflex/Aacute
    /Edieresis/Egrave/Iacute/Icircumflex/Idieresis/Igrave/Oacute/Ocircumflex
    /.notdef/Ograve/Uacute/Ucircumflex/Ugrave/dotlessi/circumflex/tilde
    /macron/.notdef/.notdef/.notdef/ogonek/.notdef/.notdef/.notdef
] def
/WindowsANSIEncoding [
    /.notdef/.notdef/.notdef/.notdef/.notdef/.notdef/.notdef/.notdef
    /.notdef/.notdef/.notdef/.notdef/.notdef/.notdef/.notdef/.notdef
    /.notdef/.notdef/.notdef/.notdef/.notdef/.notdef/.notdef/.notdef
    /.notdef/.notdef/.notdef/.notdef/.notdef/.notdef/.notdef/.notdef
    /space/exclam/quotedbl/numbersign/dollar/percent/ampersand/quotesingle
    /parenleft/parenright/asterisk/plus/comma/hyphen/period/slash
    /zero/one/two/three/four/five/six/seven
    /eight/nine/colon/semicolon/less/equal/greater/question
    /at/A/B/C/D/E/F/G
    /H/I/J/K/L/M/N/O
    /P/Q/R/S/T/U/V/W
    /X/Y/Z/bracketleft/backslash/bracketright/asciicircum/underscore
    /grave/a/b/c/d/e/f/g
    /h/i/j/k/l/m/n/o
    /p/q/r/s/t/u/v/w
    /x/y/z/braceleft/bar/braceright/asciitilde/.notdef
    /.notdef/.notdef/quotesinglbase/florin/quotedblbase/ellipsis/dagger/daggerdbl
    /circumflex/perthousand/Scaron/guilsinglleft/OE/.notdef/Zcaron/.notdef
    /.notdef/quoteleft/quoteright/quotedblleft/quotedblright/bullet/endash/emdash
    /tilde/trademark/scaron/guilsinglright/oe/.notdef/zcaron/Ydieresis
    /.notdef/exclamdown/cent/sterling/currency/yen/brokenbar/section
    /dieresis/copyright/ordfeminine/guillemotleft/logicalnot/hyphen/registered/macron
    /degree/plusminus/twosuperior/threesuperior/acute/mu/paragraph/dotaccent
    /ogonek/onesuperior/ring/guillemotright/onequarter/onehalf/threequarters/questiondown
    /Agrave/Aacute/Acircumflex/Atilde/Adieresis/Aring/AE/Ccedilla
    /Egrave/Eacute/Ecircumflex/Edieresis/Igrave/Iacute/Icircumflex/Idieresis
    /Eth/Ntilde/Ograve/Oacute/Ocircumflex/Otilde/Odieresis/multiply
    /Oslash/Ugrave/Uacute/Ucircumflex/Udieresis/Yacute/Thorn/germandbls
    /agrave/aacute/acircumflex/atilde/adieresis/aring/ae/ccedilla
    /egrave/eacute/ecircumflex/edieresis/igrave/iacute/icircumflex/idieresis
    /eth/ntilde/ograve/oacute/ocircumflex/otilde/odieresis/divide
    /oslash/ugrave/uacute/ucircumflex/udieresis/yacute/thorn/ydieresis
] def
/Mnodistort true def
1.000000 1.000000 scale
92.375000 233.562500 translate
1.000000 -1.000000 scale
0.000000 0.000000 translate
/Mleft      0.000000 def
/Mbottom    0.000000 def
/Mwidth     230.375000 def
/Mheight    230.375000 def
0 setgray
0 setlinewidth
/Courier findfont 12 scalefont setfont
/Mfontsize 12 def
/Plain /Courier findfont def

%!
%%Creator: Mathematica
%%AspectRatio: 1 
MathPictureStart
/Mabs {
Mgmatrix idtransform
Mtmatrix dtransform
} bind def
/Mabsadd { Mabs
3 -1 roll add
3 1 roll add
exch } bind def
%% Graphics
%%IncludeResource: font Courier
%%IncludeFont: Courier
/Courier findfont 10  scalefont  setfont
% Scaling calculations
0.5 0.384615 0.5 0.384615 [
[ 0 0 0 0 ]
[ 1 1 0 0 ]
] MathScale
% Start of Graphics
1 setlinecap
1 setlinejoin
newpath
0 0 m
1 0 L
1 1 L
0 1 L
closepath
clip
newpath
% Start of user PostScript
/mathtops {
gsave
MBeginOrig
moveto
MEndOrig
currentpoint
grestore
} bind def
/MAtocoords {
mathtops 4 2 roll mathtops
4 copy pop pop
3 -1 roll sub
/arry exch def
exch sub
/arrx exch def
arrx dup mul
arry dup mul
add sqrt
/arrl exch def
translate
} bind def
/MAarrowhead1 {
gsave
MAtocoords
arrl 0. eq
{ 0 0 Mdot }
{
[ arrx arrl div
arry arrl div
-1 arry mul arrl div
arrx arrl div
0 0 ]
concat
-0.05 0.0125 moveto 0 0 lineto
-0.05 -0.0125 lineto fill
-0.05 0.0125 moveto 0 0 lineto
-0.05 -0.0125 lineto
-0.05 0.0125 lineto stroke
} ifelse
grestore
} def
% End of user PostScript
.2 1 0 r
.004 w
[ ] 0 setdash
.77196 .22804 m
.19539 .73482 L
s
.19539 .73482 m
.83222 .3062 L
s
.83222 .3062 m
.14566 .64958 L
s
.14566 .64958 m
.8706 .39712 L
s
.8706 .39712 m
.11926 .55448 L
s
.11926 .55448 m
.88458 .49482 L
s
.88458 .49482 m
.11793 .4558 L
s
.11793 .4558 m
.87324 .59285 L
s
.87324 .59285 m
.14176 .36003 L
s
.14176 .36003 m
.83732 .68478 L
s
.83732 .68478 m
.18917 .27347 L
s
.18917 .27347 m
.77919 .76454 L
s
.77919 .76454 m
.25705 .20183 L
s
.25705 .20183 m
.70269 .82688 L
s
.70269 .82688 m
.34093 .14982 L
s
.34093 .14982 m
.61283 .86769 L
s
.61283 .86769 m
.43528 .12087 L
s
.43528 .12087 m
.51555 .8843 L
s
.51555 .8843 m
.53389 .11688 L
s
.53389 .11688 m
.41724 .87561 L
s
.41724 .87561 m
.63027 .13812 L
s
.63027 .13812 m
.32438 .84218 L
s
.32438 .84218 m
.71807 .18318 L
s
.71807 .18318 m
.24308 .78622 L
s
.24308 .78622 m
.79151 .2491 L
s
.79151 .2491 m
.17871 .71142 L
s
.17871 .71142 m
.84576 .33155 L
s
.84576 .33155 m
.13548 .6227 L
s
.13548 .6227 m
.87725 .42508 L
s
.87725 .42508 m
.11626 .5259 L
s
.11626 .5259 m
.88389 .52355 L
s
.88389 .52355 m
.1223 .42739 L
s
.1223 .42739 m
.86526 .62047 L
s
.86526 .62047 m
.15321 .33367 L
s
.15321 .33367 m
.82258 .70945 L
s
.82258 .70945 m
.20696 .25089 L
s
.20696 .25089 m
.75866 .78465 L
s
.75866 .78465 m
.28 .18452 L
s
.28 .18452 m
.67771 .8411 L
s
.67771 .8411 m
.36752 .13892 L
s
.36752 .13892 m
.58506 .87509 L
s
.58506 .87509 m
.46377 .11709 L
s
.46377 .11709 m
.4868 .88439 L
s
.4868 .88439 m
.5624 .12048 L
s
.5624 .12048 m
.38942 .86838 L
s
.38942 .86838 m
.65693 .14886 L
s
.65693 .14886 m
.29932 .82811 L
s
.29932 .82811 m
.74112 .20035 L
s
.74112 .20035 m
.22243 .76624 L
s
1 0 0 r
.00333 w
newpath
.5 .5 .38462 0 365.73 arc
s
0 .4 1 r
.02 w
1 .22804 m
.77196 .22804 L
s
% Start of user PostScript
1.3071068 -0.70710678 0.70710678 -0.70710678 MAarrowhead1
% End of user PostScript
.01 w
.77196 .22804 m
.77196 .05496 L
s
% Start of user PostScript
0.70710678 -0.70710678 0.70710678 -1.1571068 MAarrowhead1
% End of user PostScript
0 g
.5 Mabswid
.19539 .73482 m
.18059 .84925 L
s
% Start of user PostScript
-0.79198399 0.61054186 -0.83047368 0.90806252 MAarrowhead1
% End of user PostScript
.83222 .3062 m
.86158 .19461 L
s
% Start of user PostScript
0.86377056 -0.50388533 0.94011374 -0.79400895 MAarrowhead1
% End of user PostScript
.14566 .64958 m
.10223 .75647 L
s
% Start of user PostScript
-0.92127992 0.38890012 -1.0342147 0.66683128 MAarrowhead1
% End of user PostScript
.8706 .39712 m
.92739 .29668 L
s
% Start of user PostScript
0.96356152 -0.26748681 1.1112213 -0.5286316 MAarrowhead1
% End of user PostScript
.11926 .55448 m
.05005 .64681 L
s
% Start of user PostScript
-0.98991648 0.14165223 -1.1698605 0.3816942 MAarrowhead1
% End of user PostScript
.88458 .49482 m
.96506 .41214 L
s
% Start of user PostScript
0.99990919 -0.01347629 1.2091632 -0.22844781 MAarrowhead1
% End of user PostScript
.11793 .4558 m
.02751 .52747 L
s
% Start of user PostScript
-0.99337447 -0.1149224 -1.2284797 0.071425427 MAarrowhead1
% End of user PostScript
.87324 .59285 m
.97211 .53338 L
s
% Start of user PostScript
0.97042034 0.24142154 1.2274908 0.086777544 MAarrowhead1
% End of user PostScript
.14176 .36003 m
.03607 .40633 L
s
% Start of user PostScript
-0.9314262 -0.36393025 -1.2062128 -0.24354618 MAarrowhead1
% End of user PostScript
.83732 .68478 m
.94808 .65242 L
s
% Start of user PostScript
0.87703659 0.48042358 1.1649974 0.39628925 MAarrowhead1
% End of user PostScript
.18917 .27347 m
.07518 .29135 L
s
% Start of user PostScript
-0.80815051 -0.58897602 -1.1045258 -0.54248209 MAarrowhead1
% End of user PostScript
.77919 .76454 m
.89454 .76143 L
s
% Start of user PostScript
0.72590657 0.68779332 1.0257976 0.67970829 MAarrowhead1
% End of user PostScript
.25705 .20183 m
.14226 .19012 L
s
% Start of user PostScript
-0.63166417 -0.77524214 -0.93011406 -0.80569963 MAarrowhead1
% End of user PostScript
.70269 .82688 m
.81502 .85322 L
s
% Start of user PostScript
0.52698104 0.84987704 0.81905674 0.91837363 MAarrowhead1
% End of user PostScript
.34093 .14982 m
.2329 .10928 L
s
% Start of user PostScript
-0.41358748 -0.91046439 -0.69446129 -1.0158679 MAarrowhead1
% End of user PostScript
.61283 .86769 m
.71476 .92176 L
s
% Start of user PostScript
0.29335776 0.95600273 0.55838715 1.096571 MAarrowhead1
% End of user PostScript
.43528 .12087 m
.34112 .05417 L
s
% Start of user PostScript
-0.16827916 -0.98573938 -0.41308346 -1.1591489 MAarrowhead1
% End of user PostScript
.51555 .8843 m
.60037 .96253 L
s
% Start of user PostScript
0.040419079 0.99918282 0.26095194 1.2025673 MAarrowhead1
% End of user PostScript
.53389 .11688 m
.4598 .02842 L
s
% Start of user PostScript
0.088109084 -0.99611083 -0.10450717 -1.2261086 MAarrowhead1
% End of user PostScript
.41724 .87561 m
.47936 .97284 L
s
% Start of user PostScript
-0.2151809 0.97657421 -0.053664986 1.2293836 MAarrowhead1
% End of user PostScript
.63027 .13812 m
.58113 .03372 L
s
% Start of user PostScript
0.338696 -0.94089586 0.21095012 -1.2123383 MAarrowhead1
% End of user PostScript
.32438 .84218 m
.35971 .95202 L
s
% Start of user PostScript
-0.45661283 0.88966551 -0.36474848 1.1752543 MAarrowhead1
% End of user PostScript
.71807 .18318 m
.69712 .06971 L
s
% Start of user PostScript
0.56698233 -0.82372995 0.51251794 -1.1187446 MAarrowhead1
% End of user PostScript
.24308 .78622 m
.2493 .90144 L
s
% Start of user PostScript
-0.66798023 0.74417902 -0.65181602 1.0437432 MAarrowhead1
% End of user PostScript
.79151 .2491 m
.80013 .13404 L
s
% Start of user PostScript
0.75793713 -0.65232761 0.78034029 -0.95148994 MAarrowhead1
% End of user PostScript
.17871 .71142 m
.1554 .82443 L
s
% Start of user PostScript
-0.83536614 0.54969393 -0.89596637 0.84350953 MAarrowhead1
% End of user PostScript
.84576 .33155 m
.88338 .22247 L
s
% Start of user PostScript
0.89898745 -0.43797439 0.99678309 -0.72158682 MAarrowhead1
% End of user PostScript
.13548 .6227 m
.08418 .72605 L
s
% Start of user PostScript
-0.94774946 0.31901561 -1.0811241 0.58773706 MAarrowhead1
% End of user PostScript
.87725 .42508 m
.94138 .32916 L
s
% Start of user PostScript
0.98084619 -0.19478384 1.1475952 -0.44417263 MAarrowhead1
% End of user PostScript
.11626 .5259 m
.04035 .61279 L
s
% Start of user PostScript
-0.99773059 0.067332506 -1.1950978 0.29326651 MAarrowhead1
% End of user PostScript
.88389 .52355 m
.97033 .44711 L
s
% Start of user PostScript
0.99812358 0.061231763 1.2228468 -0.137513 MAarrowhead1
% End of user PostScript
.1223 .42739 m
.02678 .49211 L
s
% Start of user PostScript
-0.98201865 -0.18878394 -1.2303834 -0.020513443 MAarrowhead1
% End of user PostScript
.86526 .62047 m
.9683 .56854 L
s
% Start of user PostScript
0.94968201 0.31321571 1.2175831 0.17820082 MAarrowhead1
% End of user PostScript
.15321 .33367 m
.04436 .37195 L
s
% Start of user PostScript
-0.90164814 -0.43247037 -1.1846574 -0.33294274 MAarrowhead1
% End of user PostScript
.82258 .70945 m
.93544 .68545 L
s
% Start of user PostScript
0.83871101 0.54457676 1.1321507 0.48218146 MAarrowhead1
% End of user PostScript
.20696 .25089 m
.09195 .26021 L
s
% Start of user PostScript
-0.76191088 -0.64768188 -1.0609307 -0.62345025 MAarrowhead1
% End of user PostScript
.75866 .78465 m
.87391 .79016 L
s
% Start of user PostScript
0.67251718 0.74008151 0.97217461 0.75441407 MAarrowhead1
% End of user PostScript
.28 .18452 m
.1664 .16427 L
s
% Start of user PostScript
-0.57200749 -0.82024839 -0.86734957 -0.87290824 MAarrowhead1
% End of user PostScript
.67771 .8411 m
.78776 .87576 L
s
% Start of user PostScript
0.46204314 0.88685745 0.74818816 0.97697418 MAarrowhead1
% End of user PostScript
.36752 .13892 m
.26282 .09043 L
s
% Start of user PostScript
-0.34444171 -0.93880771 -0.61666002 -1.0648918 MAarrowhead1
% End of user PostScript
.58506 .87509 m
.68267 .93662 L
s
% Start of user PostScript
0.22114703 0.97524048 0.47493914 1.1352079 MAarrowhead1
% End of user PostScript
.46377 .11709 m
.37486 .04355 L
s
% Start of user PostScript
-0.09419702 -0.99555358 -0.32536803 -1.1867602 MAarrowhead1
% End of user PostScript
.4868 .88439 m
.56555 .96873 L
s
% Start of user PostScript
-0.03430996 0.99941124 0.17041894 1.2186966 MAarrowhead1
% End of user PostScript
.5624 .12048 m
.49513 .02673 L
s
% Start of user PostScript
0.16224983 -0.98674971 -0.012653002 -1.2304893 MAarrowhead1
% End of user PostScript
.38942 .86838 m
.44411 .96998 L
s
% Start of user PostScript
-0.28750789 0.95777827 -0.14532207 1.2219434 MAarrowhead1
% End of user PostScript
.65693 .14886 m
.61573 .04108 L
s
% Start of user PostScript
0.40801375 -0.91297578 0.30089513 -1.1932 MAarrowhead1
% End of user PostScript
.29932 .82811 m
.32635 .94028 L
s
% Start of user PostScript
-0.52177559 0.85308278 -0.45149472 1.1447343 MAarrowhead1
% End of user PostScript
.74112 .20035 m
.7287 .08564 L
s
% Start of user PostScript
0.62691303 -0.77908925 0.59463158 -1.0773474 MAarrowhead1
% End of user PostScript
% End of Graphics
MathPictureEnd

%%PSTrailer
grestore

pp_save restore

end
%%Trailer
%%EOF



==> trajectories_cluster_v_10_05.dat <==
%!PS-Adobe-2.0 EPSF-1.2
%%BoundingBox: 91 3 322 234
%%HiResBoundingBox: 91.5625 3.1875 321.938 233.563
%%Creator: (Mathematica 5.2 for Microsoft Windows)
%%CreationDate: (Thursday, November 27, 2008) (11:09:23)
%%Title: Clipboard
%%DocumentNeededResources: font Courier
%%DocumentSuppliedResources:
%%DocumentNeededFonts: Courier
%%DocumentSuppliedFonts:
%%DocumentFonts: Courier
%%EndComments
0 236.75 translate 1 -1 scale
150 dict begin
/Mfixwid true def
/Mrot 0 def
/Mpstart {
    MathPictureStart
} bind def
/Mpend {
    MathPictureEnd
} bind def
/Mscale {
    0 1 0 1
    5 -1 roll
    MathScale
} bind def
/Plain  /Courier findfont def
/Bold   /Courier-Bold findfont def
/Italic /Courier-Oblique findfont def
/MathPictureStart {
    /Mimatrix
     matrix currentmatrix
    def
    gsave
    newpath
    Mleft
    Mbottom
    translate
    /Mtmatrix
    matrix currentmatrix
    def
    Plain
    Mfontsize scalefont
    setfont
    0 setgray
    0 setlinewidth
} bind def
/MathPictureEnd {
    grestore
} bind def
/MathSubStart {
         Momatrix
        Mgmatrix Mtmatrix
        Mleft Mbottom
        Mwidth Mheight
        9 -2 roll
        moveto
        Mtmatrix setmatrix
        currentpoint
        Mgmatrix setmatrix
        11 -2 roll
        moveto
        Mtmatrix setmatrix
        currentpoint
        2 copy translate
        /Mtmatrix matrix currentmatrix def
        /Mleft 0 def
        /Mbottom 0 def
        3 -1 roll
        exch sub
        /Mheight exch def
        sub
        /Mwidth exch def
} bind def
/MathSubEnd {
        /Mheight exch def
        /Mwidth exch def
        /Mbottom exch def
        /Mleft exch def
        /Mtmatrix exch def
        dup setmatrix
        /Mgmatrix exch def
          /Momatrix exch def
} bind def
/Mdot {
    moveto
    0 0 rlineto
    stroke
} bind def
/Mtetra {
    moveto
    lineto
    lineto
    lineto
    fill
} bind def
/Metetra {
    moveto
    lineto
    lineto
    lineto
    closepath
    gsave
    fill
    grestore
    0 setgray
    stroke
} bind def
/Mistroke {
    flattenpath
    0 0 0
    {
    4 2 roll
    pop pop
    }
    {
    4 -1 roll
    2 index
    sub dup mul
    4 -1 roll
    2 index
    sub dup mul
    add sqrt
    4 -1 roll
    add
    3 1 roll
    }
    {
    stop
    }
    {
    stop
    }
    pathforall
    pop pop
    currentpoint
    stroke
    moveto
    currentdash
    3 -1 roll
    add
    setdash
} bind def
/Mfstroke {
    stroke
    currentdash
    pop 0
    setdash
} bind def
/Mrotsboxa {
    gsave
    dup
    /Mrot
    exch def
    Mrotcheck
    Mtmatrix
    dup
    setmatrix
    7 1 roll
    4 index
    4 index
    translate
    rotate
    3 index
    -1 mul
    3 index
    -1 mul
    translate
    /Mtmatrix
    matrix
    currentmatrix
    def
    grestore
    Msboxa
    3  -1 roll
    /Mtmatrix
    exch def
    /Mrot
    0 def
} bind def
/Msboxa {
    newpath
    5 -1 roll
    Mvboxa
    pop
    Mboxout
    6 -1 roll
    5 -1 roll
    4 -1 roll
    Msboxa1
    5 -3 roll
    Msboxa1
    Mboxrot
    [
    7 -2 roll
    2 copy
    [
    3 1 roll
    10 -1 roll
    9 -1 roll
    ]
    6 1 roll
    5 -2 roll
    ]
} bind def
/Msboxa1 {
    sub
    2 div
    dup
    2 index
    1 add
    mul
    3 -1 roll
    -1 add
    3 -1 roll
    mul
} bind def
/Mvboxa {
    Mfixwid
    {
    Mvboxa1
    }
    {
    dup
    Mwidthcal
    0 exch
    {
    add
    }
    forall
    exch
    Mvboxa1
    4 index
    7 -1 roll
    add
    4 -1 roll
    pop
    3 1 roll
    }
    ifelse
} bind def
/Mvboxa1 {
    gsave
    newpath
    [ true
    3 -1 roll
    {
    Mbbox
    5 -1 roll
    {
    0
    5 1 roll
    }
    {
    7 -1 roll
    exch sub
    (m) stringwidth pop
    .3 mul
    sub
    7 1 roll
    6 -1 roll
    4 -1 roll
    Mmin
    3 -1 roll
    5 index
    add
    5 -1 roll
    4 -1 roll
    Mmax
    4 -1 roll
    }
    ifelse
    false
    }
    forall
    { stop } if
    counttomark
    1 add
    4 roll
    ]
    grestore
} bind def
/Mbbox {
    0 0 moveto
    false charpath
    flattenpath
    pathbbox
    newpath
} bind def
/Mmin {
    2 copy
    gt
    { exch } if
    pop
} bind def
/Mmax {
    2 copy
    lt
    { exch } if
    pop
} bind def
/Mrotshowa {
    dup
    /Mrot
    exch def
    Mrotcheck
    Mtmatrix
    dup
    setmatrix
    7 1 roll
    4 index
    4 index
    translate
    rotate
    3 index
    -1 mul
    3 index
    -1 mul
    translate
    /Mtmatrix
    matrix
    currentmatrix
    def
    Mgmatrix setmatrix
    Mshowa
    /Mtmatrix
    exch def
    /Mrot 0 def
} bind def
/Mshowa {
    4 -2 roll
    moveto
    2 index
    Mtmatrix setmatrix
    Mvboxa
    7 1 roll
    Mboxout
    6 -1 roll
    5 -1 roll
    4 -1 roll
    Mshowa1
    4 1 roll
    Mshowa1
    rmoveto
    currentpoint
    Mfixwid
    {
    Mshowax
    }
    {
    Mshoway
    }
    ifelse
    pop pop pop pop
    Mgmatrix setmatrix
} bind def
/Mshowax {
    0 1
        4 index length
        -1 add
        {
        2 index
        4 index
        2 index
        get
        3 index
        add
        moveto
        4 index
        exch get
        show
        } for
} bind def
/Mshoway {
        3 index
        Mwidthcal
        5 1 roll
    0 1
    4 index length
    -1 add
    {
    2 index
    4 index
    2 index
    get
    3 index
    add
    moveto
    4 index
    exch get
    [
    6 index
    aload
    length
    2 add
    -1 roll
    {
    pop
    Strform
    stringwidth
    pop
    neg
    exch
    add
    0 rmoveto
    }
    exch
    kshow
    cleartomark
    } for
    pop
} bind def
/Mwidthcal {
    [
    exch
    {
    Mwidthcal1
    }
    forall
    ]
    [
    exch
    dup
    Maxlen
    -1 add
    0 1
    3 -1 roll
    {
    [
    exch
    2 index
    {
    1 index
    Mget
    exch
    }
    forall
    pop
    Maxget
    exch
    }
    for
    pop
    ]
    Mreva
} bind def
/Mreva  {
    [
    exch
    aload
    length
    -1 1
    {1 roll}
    for
    ]
} bind def
/Mget   {
    1 index
    length
    -1 add
    1 index
    ge
    {
    get
    }
    {
    pop pop
    0
    }
    ifelse
} bind def
/Maxlen {
    [
    exch
    {
    length
    }
    forall
    Maxget
} bind def
/Maxget {
    counttomark
    -1 add
    1 1
    3 -1 roll
    {
    pop
    Mmax
    }
    for
    exch
    pop
} bind def
/Mwidthcal1 {
    [
    exch
    {
    Strform
    stringwidth
    pop
    }
    forall
    ]
} bind def
/Strform {
    /tem (x) def
    tem 0
    3 -1 roll
    put
    tem
} bind def
/Mshowa1 {
    2 copy
    add
    4 1 roll
    sub
    mul
    sub
    -2 div
} bind def
/MathScale {
    Mwidth
    Mheight
    Mlp
    translate
    scale
    /yscale exch def
    /ybias exch def
    /xscale exch def
    /xbias exch def
    /Momatrix
    xscale yscale matrix scale
    xbias ybias matrix translate
    matrix concatmatrix def
    /Mgmatrix
    matrix currentmatrix
    def
} bind def
/Mlp {
    3 copy
    Mlpfirst
    {
    Mnodistort
    {
    Mmin
    dup
    } if
    4 index
    2 index
    2 index
    Mlprun
    11 index
    11 -1 roll
    10 -4 roll
    Mlp1
    8 index
    9 -5 roll
    Mlp1
    4 -1 roll
    and
    { exit } if
    3 -1 roll
    pop pop
    } loop
    exch
    3 1 roll
    7 -3 roll
    pop pop pop
} bind def
/Mlpfirst {
    3 -1 roll
    dup length
    2 copy
    -2 add
    get
    aload
    pop pop pop
    4 -2 roll
    -1 add
    get
    aload
    pop pop pop
    6 -1 roll
    3 -1 roll
    5 -1 roll
    sub
    dup /MsaveAx exch def
    div
    4 1 roll
    exch sub
    dup /MsaveAy exch def
    div
} bind def
/Mlprun {
    2 copy
    4 index
    0 get
    dup
    4 1 roll
    Mlprun1
    3 copy
    8 -2 roll
    9 -1 roll
    {
    3 copy
    Mlprun1
    3 copy
    11 -3 roll
    /gt Mlpminmax
    8 3 roll
    11 -3 roll
    /lt Mlpminmax
    8 3 roll
    } forall
    pop pop pop pop
    3 1 roll
    pop pop
    aload pop
    5 -1 roll
    aload pop
    exch
    6 -1 roll
    Mlprun2
    8 2 roll
    4 -1 roll
    Mlprun2
    6 2 roll
    3 -1 roll
    Mlprun2
    4 2 roll
    exch
    Mlprun2
    6 2 roll
} bind def
/Mlprun1 {
    aload pop
    exch
    6 -1 roll
    5 -1 roll
    mul add
    4 -2 roll
    mul
    3 -1 roll
    add
} bind def
/Mlprun2 {
    2 copy
    add 2 div
    3 1 roll
    exch sub
} bind def
/Mlpminmax {
    cvx
    2 index
    6 index
    2 index
    exec
    {
    7 -3 roll
    4 -1 roll
    } if
    1 index
    5 index
    3 -1 roll
    exec
    {
    4 1 roll
    pop
    5 -1 roll
    aload
    pop pop
    4 -1 roll
    aload pop
    [
    8 -2 roll
    pop
    5 -2 roll
    pop
    6 -2 roll
    pop
    5 -1 roll
    ]
    4 1 roll
    pop
    }
    {
    pop pop pop
    } ifelse
} bind def
/Mlp1 {
    5 index
    3 index sub
    5 index
    2 index mul
    1 index
    le
    1 index
    0 le
    or
    dup
    not
    {
    1 index
    3 index div
    .99999 mul
    8 -1 roll
    pop
    7 1 roll
    }
    if
    8 -1 roll
    2 div
    7 -2 roll
    pop sub
    5 index
    6 -3 roll
    pop pop
    mul sub
    exch
} bind def
/intop 0 def
/inrht 0 def
/inflag 0 def
/outflag 0 def
/xadrht 0 def
/xadlft 0 def
/yadtop 0 def
/yadbot 0 def
/Minner {
    outflag
    1
    eq
    {
    /outflag 0 def
    /intop 0 def
    /inrht 0 def
    } if
    5 index
    gsave
    Mtmatrix setmatrix
    Mvboxa pop
    grestore
    3 -1 roll
    pop
    dup
    intop
    gt
    {
    /intop
    exch def
    }
    { pop }
    ifelse
    dup
    inrht
    gt
    {
    /inrht
    exch def
    }
    { pop }
    ifelse
    pop
    /inflag
    1 def
} bind def
/Mouter {
    /xadrht 0 def
    /xadlft 0 def
    /yadtop 0 def
    /yadbot 0 def
    inflag
    1 eq
    {
    dup
    0 lt
    {
    dup
    intop
    mul
    neg
    /yadtop
    exch def
    } if
    dup
    0 gt
    {
    dup
    intop
    mul
    /yadbot
    exch def
    }
    if
    pop
    dup
    0 lt
    {
    dup
    inrht
    mul
    neg
    /xadrht
    exch def
    } if
    dup
    0 gt
    {
    dup
    inrht
    mul
    /xadlft
    exch def
    } if
    pop
    /outflag 1 def
    }
    { pop pop}
    ifelse
    /inflag 0 def
    /inrht 0 def
    /intop 0 def
} bind def
/Mboxout {
    outflag
    1
    eq
    {
    4 -1
    roll
    xadlft
    leadjust
    add
    sub
    4 1 roll
    3 -1
    roll
    yadbot
    leadjust
    add
    sub
    3 1
    roll
    exch
    xadrht
    leadjust
    add
    add
    exch
    yadtop
    leadjust
    add
    add
    /outflag 0 def
    /xadlft 0 def
    /yadbot 0 def
    /xadrht 0 def
    /yadtop 0 def
    } if
} bind def
/leadjust {
    (m) stringwidth pop
    .5 mul
} bind def
/Mrotcheck {
    dup
    90
    eq
    {
    yadbot
    /yadbot
    xadrht
    def
    /xadrht
    yadtop
    def
    /yadtop
    xadlft
    def
    /xadlft
    exch
    def
    }
    if
    dup
    cos
    1 index
    sin
    Checkaux
    dup
    cos
    1 index
    sin neg
    exch
    Checkaux
    3 1 roll
    pop pop
} bind def
/Checkaux {
    4 index
    exch
    4 index
    mul
    3 1 roll
    mul add
    4 1 roll
} bind def
/Mboxrot {
    Mrot
    90 eq
    {
    brotaux
    4 2
    roll
    }
    if
    Mrot
    180 eq
    {
    4 2
        roll
    brotaux
    4 2
    roll
    brotaux
    }
    if
    Mrot
    270 eq
    {
    4 2
    roll
    brotaux
    }
    if
} bind def
/brotaux {
    neg
    exch
    neg
} bind def
/Mabsproc {
        0
        matrix defaultmatrix
        dtransform idtransform
        dup mul exch
        dup mul
        add sqrt
} bind def
/Mabswid {
        Mabsproc
        setlinewidth
} bind def
/Mabsdash {
        exch
        [
        exch
        {
        Mabsproc
        }
        forall
        ]
        exch
        setdash
} bind def
/MBeginOrig { Momatrix concat} bind def
/MEndOrig { Mgmatrix setmatrix} bind def
/sampledsound where
{ pop}
{ /sampledsound {
exch
pop
exch
5 1 roll
mul
4 idiv
mul
2 idiv
exch pop
exch
/Mtempproc exch def
{ Mtempproc pop }
repeat
} bind def
} ifelse

/MFill {
    0 0         moveto
    Mwidth 0    lineto
    Mwidth Mheight  lineto
    0 Mheight   lineto
    fill
} bind def

/MPlotRegion {
    3 index
    Mwidth mul
    2 index
    Mheight mul
    translate
    exch sub
    Mheight mul
    /Mheight
    exch def
    exch sub
    Mwidth mul
    /Mwidth
    exch def
} bind def

/Mcharproc
{
    currentfile
    (x)
    readhexstring
    pop
    0 get
    exch
    div
} bind def

/Mshadeproc
{
    dup
    3 1
    roll
    {
    dup
    Mcharproc
    3 1
    roll
    } repeat
    1 eq
    {
    setgray
    }
    {
    3 eq
    {
    setrgbcolor
    }
    {
    setcmykcolor
    } ifelse
    } ifelse
} bind def

/Mrectproc
{
    3 index
    2 index
    moveto
    2 index
    3 -1
    roll
    lineto
    dup
    3 1
    roll
    lineto
    lineto
    fill
} bind def

/_Mcolorimage
{
    7 1
    roll
    pop
    pop
    matrix
    invertmatrix
    concat
    2 exch exp
    1 sub
    3 1 roll
    1 1
    2 index
    {
    1 1
    4 index
    {
    dup
    1 sub
    exch
    2 index
    dup
    1 sub
    exch
    7 index
    9 index
    Mshadeproc
    Mrectproc
    } for
    pop
    } for
    pop pop pop pop
} bind def

/_Mimage
{
    pop
    matrix
    invertmatrix
    concat
    2 exch exp
    1 sub
    3 1 roll
    1 1
    2 index
    {
    1 1
    4 index
    {
    dup
    1 sub 
    exch
    2 index
    dup
    1 sub
    exch
    7 index
    Mcharproc
    setgray
    Mrectproc
    } for
    pop
    } for
    pop pop pop
} bind def

/Mimage {
    4 index
    4 index
    mul 1600 gt
    { image }
    { _Mimage }
    ifelse
} def

/Mcolorimage {
    6 index
    6 index
    mul 1600 gt
    { colorimage }
    { _Mcolorimage }
    ifelse
} def

/g { setgray} bind def
/k { setcmykcolor} bind def
/p { gsave} bind def
/r { setrgbcolor} bind def
/w { setlinewidth} bind def
/C { curveto} bind def
/F { fill} bind def
/L { lineto} bind def
/rL { rlineto} bind def
/P { grestore} bind def
/s { stroke} bind def
/S { show} bind def
/N {currentpoint 3 -1 roll show moveto} bind def
/Msf { findfont exch scalefont [1 0 0 -1 0 0 ] makefont setfont} bind def
/m { moveto} bind def
/Mr { rmoveto} bind def
/Mx {currentpoint exch pop moveto} bind def
/My {currentpoint pop exch moveto} bind def
/X {0 rmoveto} bind def
/Y {0 exch rmoveto} bind def
gsave
newpath
 91.563 232.563 moveto
 320.938 232.563 lineto
 320.938 3.188 lineto
 91.563 3.188 lineto
 91.563 232.563 lineto
closepath
clip newpath
grestore
gsave
newpath
 91.563 232.563 moveto
 320.938 232.563 lineto
 320.938 3.188 lineto
 91.563 3.188 lineto
 91.563 232.563 lineto
closepath
clip newpath
grestore
gsave
newpath
 91.563 232.563 moveto
 320.938 232.563 lineto
 320.938 3.188 lineto
 91.563 3.188 lineto
 91.563 232.563 lineto
closepath
clip newpath
grestore
gsave
newpath
 91.563 232.563 moveto
 320.938 232.563 lineto
 320.938 3.188 lineto
 91.563 3.188 lineto
 91.563 232.563 lineto
closepath
clip newpath
grestore
gsave
newpath
 91.563 232.563 moveto
 320.938 232.563 lineto
 320.938 3.188 lineto
 91.563 3.188 lineto
 91.563 232.563 lineto
closepath
clip newpath
grestore
gsave
newpath
 91.563 232.563 moveto
 320.938 232.563 lineto
 320.938 3.188 lineto
 91.563 3.188 lineto
 91.563 232.563 lineto
closepath
clip newpath
grestore
gsave
newpath
 91.563 232.563 moveto
 320.938 232.563 lineto
 320.938 3.188 lineto
 91.563 3.188 lineto
 91.563 232.563 lineto
closepath
clip newpath
grestore
gsave
newpath
 91.563 232.563 moveto
 320.938 232.563 lineto
 320.938 3.188 lineto
 91.563 3.188 lineto
 91.563 232.563 lineto
closepath
clip newpath
grestore
gsave
newpath
 91.563 232.563 moveto
 320.938 232.563 lineto
 320.938 3.188 lineto
 91.563 3.188 lineto
 91.563 232.563 lineto
closepath
clip newpath
grestore
gsave
newpath
 91.563 232.563 moveto
 320.938 232.563 lineto
 320.938 3.188 lineto
 91.563 3.188 lineto
 91.563 232.563 lineto
closepath
clip newpath
grestore
gsave
newpath
 91.563 232.563 moveto
 320.938 232.563 lineto
 320.938 3.188 lineto
 91.563 3.188 lineto
 91.563 232.563 lineto
closepath
clip newpath
grestore
gsave
newpath
 91.563 232.563 moveto
 320.938 232.563 lineto
 320.938 3.188 lineto
 91.563 3.188 lineto
 91.563 232.563 lineto
closepath
clip newpath
grestore
gsave
newpath
 91.563 232.563 moveto
 320.938 232.563 lineto
 320.938 3.188 lineto
 91.563 3.188 lineto
 91.563 232.563 lineto
closepath
clip newpath
grestore
gsave
newpath
 91.563 232.563 moveto
 320.938 232.563 lineto
 320.938 3.188 lineto
 91.563 3.188 lineto
 91.563 232.563 lineto
closepath
clip newpath
grestore
gsave
newpath
 91.563 232.563 moveto
 320.938 232.563 lineto
 320.938 3.188 lineto
 91.563 3.188 lineto
 91.563 232.563 lineto
closepath
clip newpath
grestore
gsave
newpath
 91.563 232.563 moveto
 320.938 232.563 lineto
 320.938 3.188 lineto
 91.563 3.188 lineto
 91.563 232.563 lineto
closepath
clip newpath
grestore
gsave
newpath
 91.563 232.563 moveto
 320.938 232.563 lineto
 320.938 3.188 lineto
 91.563 3.188 lineto
 91.563 232.563 lineto
closepath
clip newpath
grestore
gsave
newpath
 91.563 232.563 moveto
 320.938 232.563 lineto
 320.938 3.188 lineto
 91.563 3.188 lineto
 91.563 232.563 lineto
closepath
clip newpath
grestore
gsave
newpath
 91.563 232.563 moveto
 320.938 232.563 lineto
 320.938 3.188 lineto
 91.563 3.188 lineto
 91.563 232.563 lineto
closepath
clip newpath
grestore
gsave
newpath
 91.563 232.563 moveto
 320.938 232.563 lineto
 320.938 3.188 lineto
 91.563 3.188 lineto
 91.563 232.563 lineto
closepath
clip newpath
grestore
gsave
newpath
 91.563 232.563 moveto
 320.938 232.563 lineto
 320.938 3.188 lineto
 91.563 3.188 lineto
 91.563 232.563 lineto
closepath
clip newpath
grestore
gsave
newpath
 91.563 232.563 moveto
 320.938 232.563 lineto
 320.938 3.188 lineto
 91.563 3.188 lineto
 91.563 232.563 lineto
closepath
clip newpath
grestore
gsave
newpath
 91.563 232.563 moveto
 320.938 232.563 lineto
 320.938 3.188 lineto
 91.563 3.188 lineto
 91.563 232.563 lineto
closepath
clip newpath
grestore
gsave
newpath
 91.563 232.563 moveto
 320.938 232.563 lineto
 320.938 3.188 lineto
 91.563 3.188 lineto
 91.563 232.563 lineto
closepath
clip newpath
grestore
gsave
newpath
 91.563 232.563 moveto
 320.938 232.563 lineto
 320.938 3.188 lineto
 91.563 3.188 lineto
 91.563 232.563 lineto
closepath
clip newpath
grestore
gsave
newpath
 91.563 232.563 moveto
 320.938 232.563 lineto
 320.938 3.188 lineto
 91.563 3.188 lineto
 91.563 232.563 lineto
closepath
clip newpath
grestore
gsave
newpath
 91.563 232.563 moveto
 320.938 232.563 lineto
 320.938 3.188 lineto
 91.563 3.188 lineto
 91.563 232.563 lineto
closepath
clip newpath
grestore
gsave
newpath
 91.563 232.563 moveto
 320.938 232.563 lineto
 320.938 3.188 lineto
 91.563 3.188 lineto
 91.563 232.563 lineto
closepath
clip newpath
grestore
gsave
newpath
 91.563 232.563 moveto
 320.938 232.563 lineto
 320.938 3.188 lineto
 91.563 3.188 lineto
 91.563 232.563 lineto
closepath
clip newpath
grestore
gsave
newpath
 91.563 232.563 moveto
 320.938 232.563 lineto
 320.938 3.188 lineto
 91.563 3.188 lineto
 91.563 232.563 lineto
closepath
clip newpath
grestore
gsave
newpath
 91.563 232.563 moveto
 320.938 232.563 lineto
 320.938 3.188 lineto
 91.563 3.188 lineto
 91.563 232.563 lineto
closepath
clip newpath
grestore
gsave
newpath
 91.563 232.563 moveto
 320.938 232.563 lineto
 320.938 3.188 lineto
 91.563 3.188 lineto
 91.563 232.563 lineto
closepath
clip newpath
grestore
gsave
newpath
 91.563 232.563 moveto
 320.938 232.563 lineto
 320.938 3.188 lineto
 91.563 3.188 lineto
 91.563 232.563 lineto
closepath
clip newpath
grestore
gsave
newpath
 91.563 232.563 moveto
 320.938 232.563 lineto
 320.938 3.188 lineto
 91.563 3.188 lineto
 91.563 232.563 lineto
closepath
clip newpath
grestore
gsave
newpath
 91.563 232.563 moveto
 320.938 232.563 lineto
 320.938 3.188 lineto
 91.563 3.188 lineto
 91.563 232.563 lineto
closepath
clip newpath
grestore
gsave
newpath
 91.563 232.563 moveto
 320.938 232.563 lineto
 320.938 3.188 lineto
 91.563 3.188 lineto
 91.563 232.563 lineto
closepath
clip newpath
grestore
gsave
newpath
 91.563 232.563 moveto
 320.938 232.563 lineto
 320.938 3.188 lineto
 91.563 3.188 lineto
 91.563 232.563 lineto
closepath
clip newpath
grestore
gsave
newpath
 91.563 232.563 moveto
 320.938 232.563 lineto
 320.938 3.188 lineto
 91.563 3.188 lineto
 91.563 232.563 lineto
closepath
clip newpath
grestore
gsave
newpath
 91.563 232.563 moveto
 320.938 232.563 lineto
 320.938 3.188 lineto
 91.563 3.188 lineto
 91.563 232.563 lineto
closepath
clip newpath
grestore
gsave
newpath
 91.563 232.563 moveto
 320.938 232.563 lineto
 320.938 3.188 lineto
 91.563 3.188 lineto
 91.563 232.563 lineto
closepath
clip newpath
grestore
gsave
newpath
 91.563 232.563 moveto
 320.938 232.563 lineto
 320.938 3.188 lineto
 91.563 3.188 lineto
 91.563 232.563 lineto
closepath
clip newpath
grestore
gsave
newpath
 91.563 232.563 moveto
 320.938 232.563 lineto
 320.938 3.188 lineto
 91.563 3.188 lineto
 91.563 232.563 lineto
closepath
clip newpath
grestore
gsave
newpath
 91.563 232.563 moveto
 320.938 232.563 lineto
 320.938 3.188 lineto
 91.563 3.188 lineto
 91.563 232.563 lineto
closepath
clip newpath
grestore
gsave
newpath
 91.563 232.563 moveto
 320.938 232.563 lineto
 320.938 3.188 lineto
 91.563 3.188 lineto
 91.563 232.563 lineto
closepath
clip newpath
grestore
gsave
newpath
 91.563 232.563 moveto
 320.938 232.563 lineto
 320.938 3.188 lineto
 91.563 3.188 lineto
 91.563 232.563 lineto
closepath
clip newpath
grestore
gsave
newpath
 91.563 232.563 moveto
 320.938 232.563 lineto
 320.938 3.188 lineto
 91.563 3.188 lineto
 91.563 232.563 lineto
closepath
clip newpath
grestore
gsave
newpath
 91.563 232.563 moveto
 320.938 232.563 lineto
 320.938 3.188 lineto
 91.563 3.188 lineto
 91.563 232.563 lineto
closepath
clip newpath
grestore
gsave
newpath
 91.563 232.563 moveto
 320.938 232.563 lineto
 320.938 3.188 lineto
 91.563 3.188 lineto
 91.563 232.563 lineto
closepath
clip newpath
grestore
gsave
newpath
 91.563 232.563 moveto
 320.938 232.563 lineto
 320.938 3.188 lineto
 91.563 3.188 lineto
 91.563 232.563 lineto
closepath
clip newpath
grestore
gsave
newpath
 91.563 232.563 moveto
 320.938 232.563 lineto
 320.938 3.188 lineto
 91.563 3.188 lineto
 91.563 232.563 lineto
closepath
clip newpath
grestore
gsave
newpath
 91.563 232.563 moveto
 320.938 232.563 lineto
 320.938 3.188 lineto
 91.563 3.188 lineto
 91.563 232.563 lineto
closepath
clip newpath
grestore
gsave
newpath
 91.563 232.563 moveto
 320.938 232.563 lineto
 320.938 3.188 lineto
 91.563 3.188 lineto
 91.563 232.563 lineto
closepath
clip newpath
grestore
gsave
newpath
 91.563 232.563 moveto
 320.938 232.563 lineto
 320.938 3.188 lineto
 91.563 3.188 lineto
 91.563 232.563 lineto
closepath
clip newpath
grestore
gsave
newpath
 91.563 232.563 moveto
 320.938 232.563 lineto
 320.938 3.188 lineto
 91.563 3.188 lineto
 91.563 232.563 lineto
closepath
clip newpath
grestore
gsave
newpath
 91.563 232.563 moveto
 320.938 232.563 lineto
 320.938 3.188 lineto
 91.563 3.188 lineto
 91.563 232.563 lineto
closepath
clip newpath
grestore
gsave
newpath
 91.563 232.563 moveto
 320.938 232.563 lineto
 320.938 3.188 lineto
 91.563 3.188 lineto
 91.563 232.563 lineto
closepath
clip newpath
grestore
gsave
newpath
 91.563 232.563 moveto
 320.938 232.563 lineto
 320.938 3.188 lineto
 91.563 3.188 lineto
 91.563 232.563 lineto
closepath
clip newpath
grestore
gsave
newpath
 91.563 232.563 moveto
 320.938 232.563 lineto
 320.938 3.188 lineto
 91.563 3.188 lineto
 91.563 232.563 lineto
closepath
clip newpath
grestore
gsave
newpath
 91.563 232.563 moveto
 320.938 232.563 lineto
 320.938 3.188 lineto
 91.563 3.188 lineto
 91.563 232.563 lineto
closepath
clip newpath
grestore
gsave
newpath
 91.563 232.563 moveto
 320.938 232.563 lineto
 320.938 3.188 lineto
 91.563 3.188 lineto
 91.563 232.563 lineto
closepath
clip newpath
grestore
gsave
newpath
 91.563 232.563 moveto
 320.938 232.563 lineto
 320.938 3.188 lineto
 91.563 3.188 lineto
 91.563 232.563 lineto
closepath
clip newpath
grestore
gsave
newpath
 91.563 232.563 moveto
 320.938 232.563 lineto
 320.938 3.188 lineto
 91.563 3.188 lineto
 91.563 232.563 lineto
closepath
clip newpath
grestore
gsave
newpath
 91.563 232.563 moveto
 320.938 232.563 lineto
 320.938 3.188 lineto
 91.563 3.188 lineto
 91.563 232.563 lineto
closepath
clip newpath
grestore
gsave
newpath
 91.563 232.563 moveto
 320.938 232.563 lineto
 320.938 3.188 lineto
 91.563 3.188 lineto
 91.563 232.563 lineto
closepath
clip newpath
grestore
gsave
newpath
 91.563 232.563 moveto
 320.938 232.563 lineto
 320.938 3.188 lineto
 91.563 3.188 lineto
 91.563 232.563 lineto
closepath
clip newpath
grestore
gsave
newpath
 91.563 232.563 moveto
 320.938 232.563 lineto
 320.938 3.188 lineto
 91.563 3.188 lineto
 91.563 232.563 lineto
closepath
clip newpath
grestore
gsave
newpath
 91.563 232.563 moveto
 320.938 232.563 lineto
 320.938 3.188 lineto
 91.563 3.188 lineto
 91.563 232.563 lineto
closepath
clip newpath
grestore
gsave
newpath
 91.563 232.563 moveto
 320.938 232.563 lineto
 320.938 3.188 lineto
 91.563 3.188 lineto
 91.563 232.563 lineto
closepath
clip newpath
grestore
gsave
newpath
 91.563 232.563 moveto
 320.938 232.563 lineto
 320.938 3.188 lineto
 91.563 3.188 lineto
 91.563 232.563 lineto
closepath
clip newpath
grestore
gsave
newpath
 91.563 232.563 moveto
 320.938 232.563 lineto
 320.938 3.188 lineto
 91.563 3.188 lineto
 91.563 232.563 lineto
closepath
clip newpath
grestore
gsave
newpath
 91.563 232.563 moveto
 320.938 232.563 lineto
 320.938 3.188 lineto
 91.563 3.188 lineto
 91.563 232.563 lineto
closepath
clip newpath
grestore
gsave
newpath
 91.563 232.563 moveto
 320.938 232.563 lineto
 320.938 3.188 lineto
 91.563 3.188 lineto
 91.563 232.563 lineto
closepath
clip newpath
grestore
gsave
newpath
 91.563 232.563 moveto
 320.938 232.563 lineto
 320.938 3.188 lineto
 91.563 3.188 lineto
 91.563 232.563 lineto
closepath
clip newpath
grestore
gsave
newpath
 91.563 232.563 moveto
 320.938 232.563 lineto
 320.938 3.188 lineto
 91.563 3.188 lineto
 91.563 232.563 lineto
closepath
clip newpath
grestore
gsave
newpath
 91.563 232.563 moveto
 320.938 232.563 lineto
 320.938 3.188 lineto
 91.563 3.188 lineto
 91.563 232.563 lineto
closepath
clip newpath
grestore
gsave
newpath
 91.563 232.563 moveto
 320.938 232.563 lineto
 320.938 3.188 lineto
 91.563 3.188 lineto
 91.563 232.563 lineto
closepath
clip newpath
grestore
gsave
newpath
 91.563 232.563 moveto
 320.938 232.563 lineto
 320.938 3.188 lineto
 91.563 3.188 lineto
 91.563 232.563 lineto
closepath
clip newpath
grestore
gsave
newpath
 91.563 232.563 moveto
 320.938 232.563 lineto
 320.938 3.188 lineto
 91.563 3.188 lineto
 91.563 232.563 lineto
closepath
clip newpath
grestore
gsave
newpath
 91.563 232.563 moveto
 320.938 232.563 lineto
 320.938 3.188 lineto
 91.563 3.188 lineto
 91.563 232.563 lineto
closepath
clip newpath
grestore
gsave
newpath
 91.563 232.563 moveto
 320.938 232.563 lineto
 320.938 3.188 lineto
 91.563 3.188 lineto
 91.563 232.563 lineto
closepath
clip newpath
grestore
gsave
newpath
 91.563 232.563 moveto
 320.938 232.563 lineto
 320.938 3.188 lineto
 91.563 3.188 lineto
 91.563 232.563 lineto
closepath
clip newpath
grestore
gsave
newpath
 91.563 232.563 moveto
 320.938 232.563 lineto
 320.938 3.188 lineto
 91.563 3.188 lineto
 91.563 232.563 lineto
closepath
clip newpath
grestore
gsave
newpath
 91.563 232.563 moveto
 320.938 232.563 lineto
 320.938 3.188 lineto
 91.563 3.188 lineto
 91.563 232.563 lineto
closepath
clip newpath
grestore
gsave
newpath
 91.563 232.563 moveto
 320.938 232.563 lineto
 320.938 3.188 lineto
 91.563 3.188 lineto
 91.563 232.563 lineto
closepath
clip newpath
grestore
gsave
newpath
 91.563 232.563 moveto
 320.938 232.563 lineto
 320.938 3.188 lineto
 91.563 3.188 lineto
 91.563 232.563 lineto
closepath
clip newpath
grestore
gsave
newpath
 91.563 232.563 moveto
 320.938 232.563 lineto
 320.938 3.188 lineto
 91.563 3.188 lineto
 91.563 232.563 lineto
closepath
clip newpath
grestore
gsave
newpath
 91.563 232.563 moveto
 320.938 232.563 lineto
 320.938 3.188 lineto
 91.563 3.188 lineto
 91.563 232.563 lineto
closepath
clip newpath
grestore
gsave
newpath
 91.563 232.563 moveto
 320.938 232.563 lineto
 320.938 3.188 lineto
 91.563 3.188 lineto
 91.563 232.563 lineto
closepath
clip newpath
grestore
gsave
newpath
 91.563 232.563 moveto
 320.938 232.563 lineto
 320.938 3.188 lineto
 91.563 3.188 lineto
 91.563 232.563 lineto
closepath
clip newpath
grestore
gsave
newpath
 91.563 232.563 moveto
 320.938 232.563 lineto
 320.938 3.188 lineto
 91.563 3.188 lineto
 91.563 232.563 lineto
closepath
clip newpath
grestore
gsave
newpath
 91.563 232.563 moveto
 320.938 232.563 lineto
 320.938 3.188 lineto
 91.563 3.188 lineto
 91.563 232.563 lineto
closepath
clip newpath
grestore
gsave
newpath
 91.563 232.563 moveto
 320.938 232.563 lineto
 320.938 3.188 lineto
 91.563 3.188 lineto
 91.563 232.563 lineto
closepath
clip newpath
grestore
gsave
newpath
 91.563 232.563 moveto
 320.938 232.563 lineto
 320.938 3.188 lineto
 91.563 3.188 lineto
 91.563 232.563 lineto
closepath
clip newpath
grestore
gsave
newpath
 91.563 232.563 moveto
 320.938 232.563 lineto
 320.938 3.188 lineto
 91.563 3.188 lineto
 91.563 232.563 lineto
closepath
clip newpath
grestore
gsave
newpath
 91.563 232.563 moveto
 320.938 232.563 lineto
 320.938 3.188 lineto
 91.563 3.188 lineto
 91.563 232.563 lineto
closepath
clip newpath
grestore
gsave
newpath
 91.563 232.563 moveto
 320.938 232.563 lineto
 320.938 3.188 lineto
 91.563 3.188 lineto
 91.563 232.563 lineto
closepath
clip newpath
grestore
gsave
newpath
 91.563 232.563 moveto
 320.938 232.563 lineto
 320.938 3.188 lineto
 91.563 3.188 lineto
 91.563 232.563 lineto
closepath
clip newpath
grestore
gsave
newpath
 91.563 232.563 moveto
 320.938 232.563 lineto
 320.938 3.188 lineto
 91.563 3.188 lineto
 91.563 232.563 lineto
closepath
clip newpath
grestore
gsave
newpath
 91.563 232.563 moveto
 320.938 232.563 lineto
 320.938 3.188 lineto
 91.563 3.188 lineto
 91.563 232.563 lineto
closepath
clip newpath
grestore
gsave
newpath
 91.563 232.563 moveto
 320.938 232.563 lineto
 320.938 3.188 lineto
 91.563 3.188 lineto
 91.563 232.563 lineto
closepath
clip newpath
grestore
gsave
newpath
 91.563 232.563 moveto
 320.938 232.563 lineto
 320.938 3.188 lineto
 91.563 3.188 lineto
 91.563 232.563 lineto
closepath
clip newpath
grestore
gsave
newpath
 91.563 232.563 moveto
 320.938 232.563 lineto
 320.938 3.188 lineto
 91.563 3.188 lineto
 91.563 232.563 lineto
closepath
clip newpath
grestore
gsave
newpath
 91.563 232.563 moveto
 320.938 232.563 lineto
 320.938 3.188 lineto
 91.563 3.188 lineto
 91.563 232.563 lineto
closepath
clip newpath
grestore
gsave
newpath
 91.563 232.563 moveto
 320.938 232.563 lineto
 320.938 3.188 lineto
 91.563 3.188 lineto
 91.563 232.563 lineto
closepath
clip newpath
grestore
gsave
newpath
 91.563 232.563 moveto
 320.938 232.563 lineto
 320.938 3.188 lineto
 91.563 3.188 lineto
 91.563 232.563 lineto
closepath
clip newpath
grestore
gsave
newpath
 91.563 232.563 moveto
 320.938 232.563 lineto
 320.938 3.188 lineto
 91.563 3.188 lineto
 91.563 232.563 lineto
closepath
clip newpath
grestore
gsave
newpath
 91.563 232.563 moveto
 320.938 232.563 lineto
 320.938 3.188 lineto
 91.563 3.188 lineto
 91.563 232.563 lineto
closepath
clip newpath
grestore
gsave
newpath
 91.563 232.563 moveto
 320.938 232.563 lineto
 320.938 3.188 lineto
 91.563 3.188 lineto
 91.563 232.563 lineto
closepath
clip newpath
grestore
gsave
newpath
 91.563 232.563 moveto
 320.938 232.563 lineto
 320.938 3.188 lineto
 91.563 3.188 lineto
 91.563 232.563 lineto
closepath
clip newpath
grestore
gsave
newpath
 91.563 232.563 moveto
 320.938 232.563 lineto
 320.938 3.188 lineto
 91.563 3.188 lineto
 91.563 232.563 lineto
closepath
clip newpath
grestore
gsave
newpath
 91.563 232.563 moveto
 320.938 232.563 lineto
 320.938 3.188 lineto
 91.563 3.188 lineto
 91.563 232.563 lineto
closepath
clip newpath
grestore
gsave
newpath
 91.563 232.563 moveto
 320.938 232.563 lineto
 320.938 3.188 lineto
 91.563 3.188 lineto
 91.563 232.563 lineto
closepath
clip newpath
grestore
gsave
newpath
 91.563 232.563 moveto
 320.938 232.563 lineto
 320.938 3.188 lineto
 91.563 3.188 lineto
 91.563 232.563 lineto
closepath
clip newpath
grestore
gsave
newpath
 91.563 232.563 moveto
 320.938 232.563 lineto
 320.938 3.188 lineto
 91.563 3.188 lineto
 91.563 232.563 lineto
closepath
clip newpath
grestore
gsave
newpath
 91.563 232.563 moveto
 320.938 232.563 lineto
 320.938 3.188 lineto
 91.563 3.188 lineto
 91.563 232.563 lineto
closepath
clip newpath
grestore
gsave
newpath
 91.563 232.563 moveto
 320.938 232.563 lineto
 320.938 3.188 lineto
 91.563 3.188 lineto
 91.563 232.563 lineto
closepath
clip newpath
grestore
gsave
newpath
 91.563 232.563 moveto
 320.938 232.563 lineto
 320.938 3.188 lineto
 91.563 3.188 lineto
 91.563 232.563 lineto
closepath
clip newpath
grestore
gsave
newpath
 91.563 232.563 moveto
 320.938 232.563 lineto
 320.938 3.188 lineto
 91.563 3.188 lineto
 91.563 232.563 lineto
closepath
clip newpath
grestore
gsave
newpath
 91.563 232.563 moveto
 320.938 232.563 lineto
 320.938 3.188 lineto
 91.563 3.188 lineto
 91.563 232.563 lineto
closepath
clip newpath
grestore
gsave
newpath
 91.563 232.563 moveto
 320.938 232.563 lineto
 320.938 3.188 lineto
 91.563 3.188 lineto
 91.563 232.563 lineto
closepath
clip newpath
grestore
gsave
newpath
 91.563 232.563 moveto
 320.938 232.563 lineto
 320.938 3.188 lineto
 91.563 3.188 lineto
 91.563 232.563 lineto
closepath
clip newpath
grestore
gsave
newpath
 91.563 232.563 moveto
 320.938 232.563 lineto
 320.938 3.188 lineto
 91.563 3.188 lineto
 91.563 232.563 lineto
closepath
clip newpath
grestore
gsave
newpath
 91.563 232.563 moveto
 320.938 232.563 lineto
 320.938 3.188 lineto
 91.563 3.188 lineto
 91.563 232.563 lineto
closepath
clip newpath
grestore
gsave
newpath
 91.563 232.563 moveto
 320.938 232.563 lineto
 320.938 3.188 lineto
 91.563 3.188 lineto
 91.563 232.563 lineto
closepath
clip newpath
grestore
gsave
newpath
 91.563 232.563 moveto
 320.938 232.563 lineto
 320.938 3.188 lineto
 91.563 3.188 lineto
 91.563 232.563 lineto
closepath
clip newpath
grestore
gsave
newpath
 91.563 232.563 moveto
 320.938 232.563 lineto
 320.938 3.188 lineto
 91.563 3.188 lineto
 91.563 232.563 lineto
closepath
clip newpath
grestore
gsave
newpath
 91.563 232.563 moveto
 320.938 232.563 lineto
 320.938 3.188 lineto
 91.563 3.188 lineto
 91.563 232.563 lineto
closepath
clip newpath
grestore
gsave
newpath
 91.563 232.563 moveto
 320.938 232.563 lineto
 320.938 3.188 lineto
 91.563 3.188 lineto
 91.563 232.563 lineto
closepath
clip newpath
grestore
gsave
newpath
 91.563 232.563 moveto
 320.938 232.563 lineto
 320.938 3.188 lineto
 91.563 3.188 lineto
 91.563 232.563 lineto
closepath
clip newpath
grestore
gsave
newpath
 91.563 232.563 moveto
 320.938 232.563 lineto
 320.938 3.188 lineto
 91.563 3.188 lineto
 91.563 232.563 lineto
closepath
clip newpath
grestore
gsave
newpath
 91.563 232.563 moveto
 320.938 232.563 lineto
 320.938 3.188 lineto
 91.563 3.188 lineto
 91.563 232.563 lineto
closepath
clip newpath
grestore
gsave
newpath
 91.563 232.563 moveto
 320.938 232.563 lineto
 320.938 3.188 lineto
 91.563 3.188 lineto
 91.563 232.563 lineto
closepath
clip newpath
grestore
gsave
newpath
 91.563 232.563 moveto
 320.938 232.563 lineto
 320.938 3.188 lineto
 91.563 3.188 lineto
 91.563 232.563 lineto
closepath
clip newpath
grestore
gsave
newpath
 91.563 232.563 moveto
 320.938 232.563 lineto
 320.938 3.188 lineto
 91.563 3.188 lineto
 91.563 232.563 lineto
closepath
clip newpath
grestore
gsave
newpath
 91.563 232.563 moveto
 320.938 232.563 lineto
 320.938 3.188 lineto
 91.563 3.188 lineto
 91.563 232.563 lineto
closepath
clip newpath
grestore
gsave
newpath
 91.563 232.563 moveto
 320.938 232.563 lineto
 320.938 3.188 lineto
 91.563 3.188 lineto
 91.563 232.563 lineto
closepath
clip newpath
grestore
gsave
newpath
 91.563 232.563 moveto
 320.938 232.563 lineto
 320.938 3.188 lineto
 91.563 3.188 lineto
 91.563 232.563 lineto
closepath
clip newpath
grestore
gsave
newpath
 91.563 232.563 moveto
 320.938 232.563 lineto
 320.938 3.188 lineto
 91.563 3.188 lineto
 91.563 232.563 lineto
closepath
clip newpath
grestore
gsave
newpath
 91.563 232.563 moveto
 320.938 232.563 lineto
 320.938 3.188 lineto
 91.563 3.188 lineto
 91.563 232.563 lineto
closepath
clip newpath
grestore
gsave
newpath
 91.563 232.563 moveto
 320.938 232.563 lineto
 320.938 3.188 lineto
 91.563 3.188 lineto
 91.563 232.563 lineto
closepath
clip newpath
grestore
gsave
newpath
 91.563 232.563 moveto
 320.938 232.563 lineto
 320.938 3.188 lineto
 91.563 3.188 lineto
 91.563 232.563 lineto
closepath
clip newpath
grestore
gsave
newpath
 91.563 232.563 moveto
 320.938 232.563 lineto
 320.938 3.188 lineto
 91.563 3.188 lineto
 91.563 232.563 lineto
closepath
clip newpath
grestore
gsave
newpath
 91.563 232.563 moveto
 320.938 232.563 lineto
 320.938 3.188 lineto
 91.563 3.188 lineto
 91.563 232.563 lineto
closepath
clip newpath
grestore
gsave
newpath
 91.563 232.563 moveto
 320.938 232.563 lineto
 320.938 3.188 lineto
 91.563 3.188 lineto
 91.563 232.563 lineto
closepath
clip newpath
grestore
gsave
newpath
 91.563 232.563 moveto
 320.938 232.563 lineto
 320.938 3.188 lineto
 91.563 3.188 lineto
 91.563 232.563 lineto
closepath
clip newpath
grestore
gsave
newpath
 91.563 232.563 moveto
 320.938 232.563 lineto
 320.938 3.188 lineto
 91.563 3.188 lineto
 91.563 232.563 lineto
closepath
clip newpath
grestore
gsave
newpath
 91.563 232.563 moveto
 320.938 232.563 lineto
 320.938 3.188 lineto
 91.563 3.188 lineto
 91.563 232.563 lineto
closepath
clip newpath
grestore
gsave
newpath
 91.563 232.563 moveto
 320.938 232.563 lineto
 320.938 3.188 lineto
 91.563 3.188 lineto
 91.563 232.563 lineto
closepath
clip newpath
grestore
gsave
newpath
 91.563 232.563 moveto
 320.938 232.563 lineto
 320.938 3.188 lineto
 91.563 3.188 lineto
 91.563 232.563 lineto
closepath
clip newpath
grestore
gsave
newpath
 91.563 232.563 moveto
 320.938 232.563 lineto
 320.938 3.188 lineto
 91.563 3.188 lineto
 91.563 232.563 lineto
closepath
clip newpath
grestore
gsave
newpath
 91.563 232.563 moveto
 320.938 232.563 lineto
 320.938 3.188 lineto
 91.563 3.188 lineto
 91.563 232.563 lineto
closepath
clip newpath
grestore
/pp_save save def /showpage {} def

gsave
/MacintoshRomanEncoding [
    /.notdef/.notdef/.notdef/.notdef/.notdef/.notdef/.notdef/.notdef
    /.notdef/.notdef/.notdef/.notdef/.notdef/.notdef/.notdef/.notdef
    /.notdef/.notdef/.notdef/.notdef/.notdef/.notdef/.notdef/.notdef
    /.notdef/.notdef/.notdef/.notdef/.notdef/.notdef/.notdef/.notdef
    /space/exclam/quotedbl/numbersign/dollar/percent/ampersand/quotesingle
    /parenleft/parenright/asterisk/plus/comma/hyphen/period/slash
    /zero/one/two/three/four/five/six/seven
    /eight/nine/colon/semicolon/less/equal/greater/question
    /at/A/B/C/D/E/F/G
    /H/I/J/K/L/M/N/O
    /P/Q/R/S/T/U/V/W
    /X/Y/Z/bracketleft/backslash/bracketright/asciicircum/underscore
    /grave/a/b/c/d/e/f/g
    /h/i/j/k/l/m/n/o
    /p/q/r/s/t/u/v/w
    /x/y/z/braceleft/bar/braceright/asciitilde/.notdef
    /Adieresis/Aring/Ccedilla/Eacute/Ntilde/Odieresis/Udieresis/aacute
    /agrave/acircumflex/adieresis/atilde/aring/ccedilla/eacute/egrave
    /ecircumflex/edieresis/iacute/igrave/icircumflex/idieresis/ntilde/oacute
    /ograve/ocircumflex/odieresis/otilde/uacute/ugrave/ucircumflex/udieresis
    /dagger/degree/cent/sterling/section/bullet/paragraph/germandbls
    /registered/copyright/trademark/acute/dieresis/.notdef/AE/Oslash
    /.notdef/plusminus/.notdef/.notdef/yen/.notdef/.notdef/.notdef
    /.notdef/.notdef/.notdef/ordfeminine/ring/.notdef/ae/oslash
    /questiondown/exclamdown/logicalnot/.notdef/florin/.notdef/.notdef/guillemotleft
    /guillemotright/ellipsis/.notdef/Agrave/Atilde/Otilde/OE/oe
    /endash/emdash/quotedblleft/quotedblright/quoteleft/quoteright/divide/.notdef
    /ydieresis/Ydieresis/.notdef/currency/guilsinglleft/guilsinglright/.notdef/.notdef
    /daggerdbl/dotaccent/quotesinglbase/quotedblbase/perthousand/Acircumflex/Ecircumflex/Aacute
    /Edieresis/Egrave/Iacute/Icircumflex/Idieresis/Igrave/Oacute/Ocircumflex
    /.notdef/Ograve/Uacute/Ucircumflex/Ugrave/dotlessi/circumflex/tilde
    /macron/.notdef/.notdef/.notdef/ogonek/.notdef/.notdef/.notdef
] def
/WindowsANSIEncoding [
    /.notdef/.notdef/.notdef/.notdef/.notdef/.notdef/.notdef/.notdef
    /.notdef/.notdef/.notdef/.notdef/.notdef/.notdef/.notdef/.notdef
    /.notdef/.notdef/.notdef/.notdef/.notdef/.notdef/.notdef/.notdef
    /.notdef/.notdef/.notdef/.notdef/.notdef/.notdef/.notdef/.notdef
    /space/exclam/quotedbl/numbersign/dollar/percent/ampersand/quotesingle
    /parenleft/parenright/asterisk/plus/comma/hyphen/period/slash
    /zero/one/two/three/four/five/six/seven
    /eight/nine/colon/semicolon/less/equal/greater/question
    /at/A/B/C/D/E/F/G
    /H/I/J/K/L/M/N/O
    /P/Q/R/S/T/U/V/W
    /X/Y/Z/bracketleft/backslash/bracketright/asciicircum/underscore
    /grave/a/b/c/d/e/f/g
    /h/i/j/k/l/m/n/o
    /p/q/r/s/t/u/v/w
    /x/y/z/braceleft/bar/braceright/asciitilde/.notdef
    /.notdef/.notdef/quotesinglbase/florin/quotedblbase/ellipsis/dagger/daggerdbl
    /circumflex/perthousand/Scaron/guilsinglleft/OE/.notdef/Zcaron/.notdef
    /.notdef/quoteleft/quoteright/quotedblleft/quotedblright/bullet/endash/emdash
    /tilde/trademark/scaron/guilsinglright/oe/.notdef/zcaron/Ydieresis
    /.notdef/exclamdown/cent/sterling/currency/yen/brokenbar/section
    /dieresis/copyright/ordfeminine/guillemotleft/logicalnot/hyphen/registered/macron
    /degree/plusminus/twosuperior/threesuperior/acute/mu/paragraph/dotaccent
    /ogonek/onesuperior/ring/guillemotright/onequarter/onehalf/threequarters/questiondown
    /Agrave/Aacute/Acircumflex/Atilde/Adieresis/Aring/AE/Ccedilla
    /Egrave/Eacute/Ecircumflex/Edieresis/Igrave/Iacute/Icircumflex/Idieresis
    /Eth/Ntilde/Ograve/Oacute/Ocircumflex/Otilde/Odieresis/multiply
    /Oslash/Ugrave/Uacute/Ucircumflex/Udieresis/Yacute/Thorn/germandbls
    /agrave/aacute/acircumflex/atilde/adieresis/aring/ae/ccedilla
    /egrave/eacute/ecircumflex/edieresis/igrave/iacute/icircumflex/idieresis
    /eth/ntilde/ograve/oacute/ocircumflex/otilde/odieresis/divide
    /oslash/ugrave/uacute/ucircumflex/udieresis/yacute/thorn/ydieresis
] def
/Mnodistort true def
1.000000 1.000000 scale
91.562500 233.562500 translate
1.000000 -1.000000 scale
0.000000 0.000000 translate
/Mleft      0.000000 def
/Mbottom    0.000000 def
/Mwidth     230.375000 def
/Mheight    230.375000 def
0 setgray
0 setlinewidth
/Courier findfont 12 scalefont setfont
/Mfontsize 12 def
/Plain /Courier findfont def

%!
%%Creator: Mathematica
%%AspectRatio: 1 
MathPictureStart
/Mabs {
Mgmatrix idtransform
Mtmatrix dtransform
} bind def
/Mabsadd { Mabs
3 -1 roll add
3 1 roll add
exch } bind def
%% Graphics
%%IncludeResource: font Courier
%%IncludeFont: Courier
/Courier findfont 10  scalefont  setfont
% Scaling calculations
0.5 0.344828 0.5 0.344828 [
[ 0 0 0 0 ]
[ 1 1 0 0 ]
] MathScale
% Start of Graphics
1 setlinecap
1 setlinejoin
newpath
0 0 m
1 0 L
1 1 L
0 1 L
closepath
clip
newpath
% Start of user PostScript
/mathtops {
gsave
MBeginOrig
moveto
MEndOrig
currentpoint
grestore
} bind def
/MAtocoords {
mathtops 4 2 roll mathtops
4 copy pop pop
3 -1 roll sub
/arry exch def
exch sub
/arrx exch def
arrx dup mul
arry dup mul
add sqrt
/arrl exch def
translate
} bind def
/MAarrowhead1 {
gsave
MAtocoords
arrl 0. eq
{ 0 0 Mdot }
{
[ arrx arrl div
arry arrl div
-1 arry mul arrl div
arrx arrl div
0 0 ]
concat
-0.05 0.0125 moveto 0 0 lineto
-0.05 -0.0125 lineto fill
-0.05 0.0125 moveto 0 0 lineto
-0.05 -0.0125 lineto
-0.05 0.0125 lineto stroke
} ifelse
grestore
} def
% End of user PostScript
.2 1 0 r
.004 w
[ ] 0 setdash
.84058 .44606 m
.15802 .54424 L
s
.15802 .54424 m
.8431 .46551 L
s
.8431 .46551 m
.15606 .52472 L
s
.15606 .52472 m
.8445 .48507 L
s
.8445 .48507 m
.15521 .50512 L
s
.15521 .50512 m
.8448 .50468 L
s
.8448 .50468 m
.15548 .48551 L
s
.15548 .48551 m
.84397 .52428 L
s
.84397 .52428 m
.15686 .46595 L
s
.15686 .46595 m
.84203 .5438 L
s
.84203 .5438 m
.15935 .44649 L
s
.15935 .44649 m
.83899 .56317 L
s
.83899 .56317 m
.16294 .42721 L
s
.16294 .42721 m
.83485 .58235 L
s
.83485 .58235 m
.16763 .40817 L
s
.16763 .40817 m
.82963 .60125 L
s
.82963 .60125 m
.17339 .38942 L
s
.17339 .38942 m
.82334 .61983 L
s
.82334 .61983 m
.1802 .37102 L
s
.1802 .37102 m
.816 .63802 L
s
.816 .63802 m
.18805 .35305 L
s
.18805 .35305 m
.80764 .65576 L
s
.80764 .65576 m
.19691 .33555 L
s
.19691 .33555 m
.79829 .673 L
s
.79829 .673 m
.20675 .31859 L
s
.20675 .31859 m
.78797 .68968 L
s
.78797 .68968 m
.21754 .30221 L
s
.21754 .30221 m
.77672 .70575 L
s
.77672 .70575 m
.22924 .28647 L
s
.22924 .28647 m
.76457 .72115 L
s
.76457 .72115 m
.24182 .27142 L
s
.24182 .27142 m
.75157 .73583 L
s
.75157 .73583 m
.25524 .25711 L
s
.25524 .25711 m
.73776 .74975 L
s
.73776 .74975 m
.26944 .24358 L
s
.26944 .24358 m
.72317 .76287 L
s
.72317 .76287 m
.28439 .23089 L
s
.28439 .23089 m
.70787 .77513 L
s
.70787 .77513 m
.30004 .21907 L
s
.30004 .21907 m
.69189 .78651 L
s
.69189 .78651 m
.31634 .20815 L
s
.31634 .20815 m
.67529 .79695 L
s
.67529 .79695 m
.33323 .19818 L
s
.33323 .19818 m
.65812 .80644 L
s
.65812 .80644 m
.35066 .18919 L
s
.35066 .18919 m
.64044 .81493 L
s
.64044 .81493 m
.36857 .1812 L
s
.36857 .1812 m
.62231 .82241 L
s
.62231 .82241 m
.38691 .17424 L
s
1 0 0 r
.00333 w
newpath
.5 .5 .34483 0 365.73 arc
s
0 .4 1 r
.02 w
1 .44606 m
.84058 .44606 L
s
% Start of user PostScript
1.5876883 -0.15643447 0.98768834 -0.15643447 MAarrowhead1
% End of user PostScript
.01 w
.84058 .44606 m
.98816 .39811 L
s
% Start of user PostScript
0.98768834 -0.15643447 1.4156638 -0.29549211 MAarrowhead1
% End of user PostScript
0 g
.5 Mabswid
.15802 .54424 m
.05877 .57339 L
s
% Start of user PostScript
-0.99173779 0.12828158 -1.2795758 0.21283483 MAarrowhead1
% End of user PostScript
.8431 .46551 m
.94314 .43919 L
s
% Start of user PostScript
0.99498493 -0.10002491 1.2851112 -0.17635792 MAarrowhead1
% End of user PostScript
.15606 .52472 m
.05531 .54819 L
s
% Start of user PostScript
-0.99742715 0.071687323 -1.289607 0.13973834 MAarrowhead1
% End of user PostScript
.8445 .48507 m
.94588 .46448 L
s
% Start of user PostScript
0.99906247 -0.043291743 1.2930595 -0.10300571 MAarrowhead1
% End of user PostScript
.15521 .50512 m
.05329 .52282 L
s
% Start of user PostScript
-0.99988957 0.014861141 -1.2954659 0.066189751 MAarrowhead1
% End of user PostScript
.8448 .50468 m
.94718 .48989 L
s
% Start of user PostScript
0.99990777 0.013581483 1.2968243 -0.029320247 MAarrowhead1
% End of user PostScript
.15548 .48551 m
.05271 .49739 L
s
% Start of user PostScript
-0.99911706 -0.04201312 -1.2971336 -0.0075729775 MAarrowhead1
% End of user PostScript
.84397 .52428 m
.94703 .51533 L
s
% Start of user PostScript
0.99751808 0.070410769 1.2963936 0.044460075 MAarrowhead1
% End of user PostScript
.15686 .46595 m
.05358 .47196 L
s
% Start of user PostScript
-0.99511213 -0.098751457 -1.2946048 -0.081311205 MAarrowhead1
% End of user PostScript
.84203 .5438 m
.94544 .54072 L
s
% Start of user PostScript
0.99190115 0.12701226 1.2917686 0.11809656 MAarrowhead1
% End of user PostScript
.15935 .44649 m
.0559 .44663 L
s
% Start of user PostScript
-0.98788773 -0.15517031 -1.2878875 -0.15478637 MAarrowhead1
% End of user PostScript
.83899 .56317 m
.9424 .56598 L
s
% Start of user PostScript
0.98307514 0.18320282 1.2829645 0.19135096 MAarrowhead1
% End of user PostScript
.16294 .42721 m
.05965 .42146 L
s
% Start of user PostScript
-0.97746725 -0.21108713 -1.2770035 -0.22776076 MAarrowhead1
% End of user PostScript
.83485 .58235 m
.93793 .59103 L
s
% Start of user PostScript
0.9710686 0.23880068 1.2700095 0.26398629 MAarrowhead1
% End of user PostScript
.16763 .40817 m
.06483 .39655 L
s
% Start of user PostScript
-0.96388438 -0.26632104 -1.2619881 -0.29999827 MAarrowhead1
% End of user PostScript
.82963 .60125 m
.93205 .61578 L
s
% Start of user PostScript
0.9559204 0.29362595 1.2529458 0.33576756 MAarrowhead1
% End of user PostScript
.17339 .38942 m
.07142 .37198 L
s
% Start of user PostScript
-0.94718308 -0.32069332 -1.2428898 -0.37126521 MAarrowhead1
% End of user PostScript
.82334 .61983 m
.92477 .64016 L
s
% Start of user PostScript
0.93767952 0.34750126 1.2318284 0.40646252 MAarrowhead1
% End of user PostScript
.1802 .37102 m
.07939 .34782 L
s
% Start of user PostScript
-0.92741738 -0.37402807 -1.2197704 -0.441331 MAarrowhead1
% End of user PostScript
.816 .63802 m
.91611 .66408 L
s
% Start of user PostScript
0.91640499 0.4002523 1.2067257 0.47584246 MAarrowhead1
% End of user PostScript
.18805 .35305 m
.08872 .32415 L
s
% Start of user PostScript
-0.90465123 -0.42615273 -1.1927048 -0.50996897 MAarrowhead1
% End of user PostScript
.80764 .65576 m
.90611 .68748 L
s
% Start of user PostScript
0.89216563 0.45170842 1.1777189 0.54368292 MAarrowhead1
% End of user PostScript
.19691 .33555 m
.09939 .30105 L
s
% Start of user PostScript
-0.87895828 -0.47689867 -1.1617803 -0.57695704 MAarrowhead1
% End of user PostScript
.79829 .673 m
.89479 .71026 L
s
% Start of user PostScript
0.86503987 0.50170313 1.1449019 0.60976441 MAarrowhead1
% End of user PostScript
.20675 .31859 m
.11135 .27859 L
s
% Start of user PostScript
-0.85042165 -0.52610172 -1.1270972 -0.6420785 MAarrowhead1
% End of user PostScript
.78797 .68968 m
.8822 .73237 L
s
% Start of user PostScript
0.83511546 0.55007469 1.1083808 0.67387315 MAarrowhead1
% End of user PostScript
.21754 .30221 m
.12456 .25685 L
s
% Start of user PostScript
-0.81913367 -0.57360267 -1.0887677 -0.70512265 MAarrowhead1
% End of user PostScript
.77672 .70575 m
.86837 .75372 L
s
% Start of user PostScript
0.80248922 0.59666661 1.0682738 0.73580172 MAarrowhead1
% End of user PostScript
.22924 .28647 m
.13899 .2359 L
s
% Start of user PostScript
-0.78519557 -0.61924786 -1.0469156 -0.76588554 MAarrowhead1
% End of user PostScript
.76457 .72115 m
.85335 .77426 L
s
% Start of user PostScript
0.76726671 0.64132815 1.0247106 0.79534977 MAarrowhead1
% End of user PostScript
.24182 .27142 m
.15459 .2158 L
s
% Start of user PostScript
-0.74871714 -0.66288962 -1.0016765 -0.82417057 MAarrowhead1
% End of user PostScript
.75157 .73583 m
.83718 .79391 L
s
% Start of user PostScript
0.72956187 0.68391481 0.97783216 0.85232463 MAarrowhead1
% End of user PostScript
.25524 .25711 m
.17131 .19662 L
s
% Start of user PostScript
-0.7098164 -0.70438674 -0.95319673 -0.87978918 MAarrowhead1
% End of user PostScript
.73776 .74975 m
.81993 .8126 L
s
% Start of user PostScript
0.6894967 0.72428882 0.92779018 0.90654199 MAarrowhead1
% End of user PostScript
.26944 .24358 m
.18909 .17843 L
s
% Start of user PostScript
-0.66861921 -0.74360497 -0.90163307 -0.93256143 MAarrowhead1
% End of user PostScript
.72317 .76287 m
.80164 .83028 L
s
% Start of user PostScript
0.64720082 0.76231955 0.87474655 0.95782644 MAarrowhead1
% End of user PostScript
.28439 .23089 m
.20788 .16127 L
s
% Start of user PostScript
-0.62525885 -0.78041743 -0.84715237 -0.98231658 MAarrowhead1
% End of user PostScript
.70787 .77513 m
.78237 .8469 L
s
% Start of user PostScript
0.60281106 0.79788397 0.81887286 1.006012 MAarrowhead1
% End of user PostScript
.30004 .21907 m
.22761 .14521 L
s
% Start of user PostScript
-0.5798756 -0.81470503 -0.7899309 -1.0288937 MAarrowhead1
% End of user PostScript
.69189 .78651 m
.76219 .86239 L
s
% Start of user PostScript
0.55647104 0.83086701 0.7603499 1.0509429 MAarrowhead1
% End of user PostScript
.31634 .20815 m
.24822 .1303 L
s
% Start of user PostScript
-0.5326163 -0.84635683 -0.73015378 -1.072142 MAarrowhead1
% End of user PostScript
.67529 .79695 m
.74116 .87672 L
s
% Start of user PostScript
0.50833068 0.86116196 0.69936699 1.0924737 MAarrowhead1
% End of user PostScript
.33323 .19818 m
.26965 .11658 L
s
% Start of user PostScript
-0.48363383 -0.87527043 -0.66801442 -1.1119216 MAarrowhead1
% End of user PostScript
.65812 .80644 m
.71935 .88982 L
s
% Start of user PostScript
0.45854573 0.88867081 0.63612143 1.13047 MAarrowhead1
% End of user PostScript
.35066 .18919 m
.29182 .1041 L
s
% Start of user PostScript
-0.43308667 -0.90135228 -0.60371384 -1.1481039 MAarrowhead1
% End of user PostScript
.64044 .81493 m
.69683 .90166 L
s
% Start of user PostScript
0.40727726 0.91330457 0.57081785 1.164809 MAarrowhead1
% End of user PostScript
.36857 .1812 m
.31467 .09291 L
s
% Start of user PostScript
-0.38113836 -0.92451801 -0.53746008 -1.1805718 MAarrowhead1
% End of user PostScript
.62231 .82241 m
.67368 .9122 L
s
% Start of user PostScript
0.35469113 0.93498353 0.50366751 1.1953795 MAarrowhead1
% End of user PostScript
% End of Graphics
MathPictureEnd

%%PSTrailer
grestore

pp_save restore

end
%%Trailer
%%EOF



==> trajectories_cluster_v_10_45.dat <==
%!PS-Adobe-2.0 EPSF-1.2
%%BoundingBox: 92 3 323 234
%%HiResBoundingBox: 92.375 3.1875 322.75 233.563
%%Creator: (Mathematica 5.2 for Microsoft Windows)
%%CreationDate: (Thursday, November 27, 2008) (11:11:43)
%%Title: Clipboard
%%DocumentNeededResources: font Courier
%%DocumentSuppliedResources:
%%DocumentNeededFonts: Courier
%%DocumentSuppliedFonts:
%%DocumentFonts: Courier
%%EndComments
0 236.75 translate 1 -1 scale
150 dict begin
/Mfixwid true def
/Mrot 0 def
/Mpstart {
    MathPictureStart
} bind def
/Mpend {
    MathPictureEnd
} bind def
/Mscale {
    0 1 0 1
    5 -1 roll
    MathScale
} bind def
/Plain  /Courier findfont def
/Bold   /Courier-Bold findfont def
/Italic /Courier-Oblique findfont def
/MathPictureStart {
    /Mimatrix
     matrix currentmatrix
    def
    gsave
    newpath
    Mleft
    Mbottom
    translate
    /Mtmatrix
    matrix currentmatrix
    def
    Plain
    Mfontsize scalefont
    setfont
    0 setgray
    0 setlinewidth
} bind def
/MathPictureEnd {
    grestore
} bind def
/MathSubStart {
         Momatrix
        Mgmatrix Mtmatrix
        Mleft Mbottom
        Mwidth Mheight
        9 -2 roll
        moveto
        Mtmatrix setmatrix
        currentpoint
        Mgmatrix setmatrix
        11 -2 roll
        moveto
        Mtmatrix setmatrix
        currentpoint
        2 copy translate
        /Mtmatrix matrix currentmatrix def
        /Mleft 0 def
        /Mbottom 0 def
        3 -1 roll
        exch sub
        /Mheight exch def
        sub
        /Mwidth exch def
} bind def
/MathSubEnd {
        /Mheight exch def
        /Mwidth exch def
        /Mbottom exch def
        /Mleft exch def
        /Mtmatrix exch def
        dup setmatrix
        /Mgmatrix exch def
          /Momatrix exch def
} bind def
/Mdot {
    moveto
    0 0 rlineto
    stroke
} bind def
/Mtetra {
    moveto
    lineto
    lineto
    lineto
    fill
} bind def
/Metetra {
    moveto
    lineto
    lineto
    lineto
    closepath
    gsave
    fill
    grestore
    0 setgray
    stroke
} bind def
/Mistroke {
    flattenpath
    0 0 0
    {
    4 2 roll
    pop pop
    }
    {
    4 -1 roll
    2 index
    sub dup mul
    4 -1 roll
    2 index
    sub dup mul
    add sqrt
    4 -1 roll
    add
    3 1 roll
    }
    {
    stop
    }
    {
    stop
    }
    pathforall
    pop pop
    currentpoint
    stroke
    moveto
    currentdash
    3 -1 roll
    add
    setdash
} bind def
/Mfstroke {
    stroke
    currentdash
    pop 0
    setdash
} bind def
/Mrotsboxa {
    gsave
    dup
    /Mrot
    exch def
    Mrotcheck
    Mtmatrix
    dup
    setmatrix
    7 1 roll
    4 index
    4 index
    translate
    rotate
    3 index
    -1 mul
    3 index
    -1 mul
    translate
    /Mtmatrix
    matrix
    currentmatrix
    def
    grestore
    Msboxa
    3  -1 roll
    /Mtmatrix
    exch def
    /Mrot
    0 def
} bind def
/Msboxa {
    newpath
    5 -1 roll
    Mvboxa
    pop
    Mboxout
    6 -1 roll
    5 -1 roll
    4 -1 roll
    Msboxa1
    5 -3 roll
    Msboxa1
    Mboxrot
    [
    7 -2 roll
    2 copy
    [
    3 1 roll
    10 -1 roll
    9 -1 roll
    ]
    6 1 roll
    5 -2 roll
    ]
} bind def
/Msboxa1 {
    sub
    2 div
    dup
    2 index
    1 add
    mul
    3 -1 roll
    -1 add
    3 -1 roll
    mul
} bind def
/Mvboxa {
    Mfixwid
    {
    Mvboxa1
    }
    {
    dup
    Mwidthcal
    0 exch
    {
    add
    }
    forall
    exch
    Mvboxa1
    4 index
    7 -1 roll
    add
    4 -1 roll
    pop
    3 1 roll
    }
    ifelse
} bind def
/Mvboxa1 {
    gsave
    newpath
    [ true
    3 -1 roll
    {
    Mbbox
    5 -1 roll
    {
    0
    5 1 roll
    }
    {
    7 -1 roll
    exch sub
    (m) stringwidth pop
    .3 mul
    sub
    7 1 roll
    6 -1 roll
    4 -1 roll
    Mmin
    3 -1 roll
    5 index
    add
    5 -1 roll
    4 -1 roll
    Mmax
    4 -1 roll
    }
    ifelse
    false
    }
    forall
    { stop } if
    counttomark
    1 add
    4 roll
    ]
    grestore
} bind def
/Mbbox {
    0 0 moveto
    false charpath
    flattenpath
    pathbbox
    newpath
} bind def
/Mmin {
    2 copy
    gt
    { exch } if
    pop
} bind def
/Mmax {
    2 copy
    lt
    { exch } if
    pop
} bind def
/Mrotshowa {
    dup
    /Mrot
    exch def
    Mrotcheck
    Mtmatrix
    dup
    setmatrix
    7 1 roll
    4 index
    4 index
    translate
    rotate
    3 index
    -1 mul
    3 index
    -1 mul
    translate
    /Mtmatrix
    matrix
    currentmatrix
    def
    Mgmatrix setmatrix
    Mshowa
    /Mtmatrix
    exch def
    /Mrot 0 def
} bind def
/Mshowa {
    4 -2 roll
    moveto
    2 index
    Mtmatrix setmatrix
    Mvboxa
    7 1 roll
    Mboxout
    6 -1 roll
    5 -1 roll
    4 -1 roll
    Mshowa1
    4 1 roll
    Mshowa1
    rmoveto
    currentpoint
    Mfixwid
    {
    Mshowax
    }
    {
    Mshoway
    }
    ifelse
    pop pop pop pop
    Mgmatrix setmatrix
} bind def
/Mshowax {
    0 1
        4 index length
        -1 add
        {
        2 index
        4 index
        2 index
        get
        3 index
        add
        moveto
        4 index
        exch get
        show
        } for
} bind def
/Mshoway {
        3 index
        Mwidthcal
        5 1 roll
    0 1
    4 index length
    -1 add
    {
    2 index
    4 index
    2 index
    get
    3 index
    add
    moveto
    4 index
    exch get
    [
    6 index
    aload
    length
    2 add
    -1 roll
    {
    pop
    Strform
    stringwidth
    pop
    neg
    exch
    add
    0 rmoveto
    }
    exch
    kshow
    cleartomark
    } for
    pop
} bind def
/Mwidthcal {
    [
    exch
    {
    Mwidthcal1
    }
    forall
    ]
    [
    exch
    dup
    Maxlen
    -1 add
    0 1
    3 -1 roll
    {
    [
    exch
    2 index
    {
    1 index
    Mget
    exch
    }
    forall
    pop
    Maxget
    exch
    }
    for
    pop
    ]
    Mreva
} bind def
/Mreva  {
    [
    exch
    aload
    length
    -1 1
    {1 roll}
    for
    ]
} bind def
/Mget   {
    1 index
    length
    -1 add
    1 index
    ge
    {
    get
    }
    {
    pop pop
    0
    }
    ifelse
} bind def
/Maxlen {
    [
    exch
    {
    length
    }
    forall
    Maxget
} bind def
/Maxget {
    counttomark
    -1 add
    1 1
    3 -1 roll
    {
    pop
    Mmax
    }
    for
    exch
    pop
} bind def
/Mwidthcal1 {
    [
    exch
    {
    Strform
    stringwidth
    pop
    }
    forall
    ]
} bind def
/Strform {
    /tem (x) def
    tem 0
    3 -1 roll
    put
    tem
} bind def
/Mshowa1 {
    2 copy
    add
    4 1 roll
    sub
    mul
    sub
    -2 div
} bind def
/MathScale {
    Mwidth
    Mheight
    Mlp
    translate
    scale
    /yscale exch def
    /ybias exch def
    /xscale exch def
    /xbias exch def
    /Momatrix
    xscale yscale matrix scale
    xbias ybias matrix translate
    matrix concatmatrix def
    /Mgmatrix
    matrix currentmatrix
    def
} bind def
/Mlp {
    3 copy
    Mlpfirst
    {
    Mnodistort
    {
    Mmin
    dup
    } if
    4 index
    2 index
    2 index
    Mlprun
    11 index
    11 -1 roll
    10 -4 roll
    Mlp1
    8 index
    9 -5 roll
    Mlp1
    4 -1 roll
    and
    { exit } if
    3 -1 roll
    pop pop
    } loop
    exch
    3 1 roll
    7 -3 roll
    pop pop pop
} bind def
/Mlpfirst {
    3 -1 roll
    dup length
    2 copy
    -2 add
    get
    aload
    pop pop pop
    4 -2 roll
    -1 add
    get
    aload
    pop pop pop
    6 -1 roll
    3 -1 roll
    5 -1 roll
    sub
    dup /MsaveAx exch def
    div
    4 1 roll
    exch sub
    dup /MsaveAy exch def
    div
} bind def
/Mlprun {
    2 copy
    4 index
    0 get
    dup
    4 1 roll
    Mlprun1
    3 copy
    8 -2 roll
    9 -1 roll
    {
    3 copy
    Mlprun1
    3 copy
    11 -3 roll
    /gt Mlpminmax
    8 3 roll
    11 -3 roll
    /lt Mlpminmax
    8 3 roll
    } forall
    pop pop pop pop
    3 1 roll
    pop pop
    aload pop
    5 -1 roll
    aload pop
    exch
    6 -1 roll
    Mlprun2
    8 2 roll
    4 -1 roll
    Mlprun2
    6 2 roll
    3 -1 roll
    Mlprun2
    4 2 roll
    exch
    Mlprun2
    6 2 roll
} bind def
/Mlprun1 {
    aload pop
    exch
    6 -1 roll
    5 -1 roll
    mul add
    4 -2 roll
    mul
    3 -1 roll
    add
} bind def
/Mlprun2 {
    2 copy
    add 2 div
    3 1 roll
    exch sub
} bind def
/Mlpminmax {
    cvx
    2 index
    6 index
    2 index
    exec
    {
    7 -3 roll
    4 -1 roll
    } if
    1 index
    5 index
    3 -1 roll
    exec
    {
    4 1 roll
    pop
    5 -1 roll
    aload
    pop pop
    4 -1 roll
    aload pop
    [
    8 -2 roll
    pop
    5 -2 roll
    pop
    6 -2 roll
    pop
    5 -1 roll
    ]
    4 1 roll
    pop
    }
    {
    pop pop pop
    } ifelse
} bind def
/Mlp1 {
    5 index
    3 index sub
    5 index
    2 index mul
    1 index
    le
    1 index
    0 le
    or
    dup
    not
    {
    1 index
    3 index div
    .99999 mul
    8 -1 roll
    pop
    7 1 roll
    }
    if
    8 -1 roll
    2 div
    7 -2 roll
    pop sub
    5 index
    6 -3 roll
    pop pop
    mul sub
    exch
} bind def
/intop 0 def
/inrht 0 def
/inflag 0 def
/outflag 0 def
/xadrht 0 def
/xadlft 0 def
/yadtop 0 def
/yadbot 0 def
/Minner {
    outflag
    1
    eq
    {
    /outflag 0 def
    /intop 0 def
    /inrht 0 def
    } if
    5 index
    gsave
    Mtmatrix setmatrix
    Mvboxa pop
    grestore
    3 -1 roll
    pop
    dup
    intop
    gt
    {
    /intop
    exch def
    }
    { pop }
    ifelse
    dup
    inrht
    gt
    {
    /inrht
    exch def
    }
    { pop }
    ifelse
    pop
    /inflag
    1 def
} bind def
/Mouter {
    /xadrht 0 def
    /xadlft 0 def
    /yadtop 0 def
    /yadbot 0 def
    inflag
    1 eq
    {
    dup
    0 lt
    {
    dup
    intop
    mul
    neg
    /yadtop
    exch def
    } if
    dup
    0 gt
    {
    dup
    intop
    mul
    /yadbot
    exch def
    }
    if
    pop
    dup
    0 lt
    {
    dup
    inrht
    mul
    neg
    /xadrht
    exch def
    } if
    dup
    0 gt
    {
    dup
    inrht
    mul
    /xadlft
    exch def
    } if
    pop
    /outflag 1 def
    }
    { pop pop}
    ifelse
    /inflag 0 def
    /inrht 0 def
    /intop 0 def
} bind def
/Mboxout {
    outflag
    1
    eq
    {
    4 -1
    roll
    xadlft
    leadjust
    add
    sub
    4 1 roll
    3 -1
    roll
    yadbot
    leadjust
    add
    sub
    3 1
    roll
    exch
    xadrht
    leadjust
    add
    add
    exch
    yadtop
    leadjust
    add
    add
    /outflag 0 def
    /xadlft 0 def
    /yadbot 0 def
    /xadrht 0 def
    /yadtop 0 def
    } if
} bind def
/leadjust {
    (m) stringwidth pop
    .5 mul
} bind def
/Mrotcheck {
    dup
    90
    eq
    {
    yadbot
    /yadbot
    xadrht
    def
    /xadrht
    yadtop
    def
    /yadtop
    xadlft
    def
    /xadlft
    exch
    def
    }
    if
    dup
    cos
    1 index
    sin
    Checkaux
    dup
    cos
    1 index
    sin neg
    exch
    Checkaux
    3 1 roll
    pop pop
} bind def
/Checkaux {
    4 index
    exch
    4 index
    mul
    3 1 roll
    mul add
    4 1 roll
} bind def
/Mboxrot {
    Mrot
    90 eq
    {
    brotaux
    4 2
    roll
    }
    if
    Mrot
    180 eq
    {
    4 2
        roll
    brotaux
    4 2
    roll
    brotaux
    }
    if
    Mrot
    270 eq
    {
    4 2
    roll
    brotaux
    }
    if
} bind def
/brotaux {
    neg
    exch
    neg
} bind def
/Mabsproc {
        0
        matrix defaultmatrix
        dtransform idtransform
        dup mul exch
        dup mul
        add sqrt
} bind def
/Mabswid {
        Mabsproc
        setlinewidth
} bind def
/Mabsdash {
        exch
        [
        exch
        {
        Mabsproc
        }
        forall
        ]
        exch
        setdash
} bind def
/MBeginOrig { Momatrix concat} bind def
/MEndOrig { Mgmatrix setmatrix} bind def
/sampledsound where
{ pop}
{ /sampledsound {
exch
pop
exch
5 1 roll
mul
4 idiv
mul
2 idiv
exch pop
exch
/Mtempproc exch def
{ Mtempproc pop }
repeat
} bind def
} ifelse

/MFill {
    0 0         moveto
    Mwidth 0    lineto
    Mwidth Mheight  lineto
    0 Mheight   lineto
    fill
} bind def

/MPlotRegion {
    3 index
    Mwidth mul
    2 index
    Mheight mul
    translate
    exch sub
    Mheight mul
    /Mheight
    exch def
    exch sub
    Mwidth mul
    /Mwidth
    exch def
} bind def

/Mcharproc
{
    currentfile
    (x)
    readhexstring
    pop
    0 get
    exch
    div
} bind def

/Mshadeproc
{
    dup
    3 1
    roll
    {
    dup
    Mcharproc
    3 1
    roll
    } repeat
    1 eq
    {
    setgray
    }
    {
    3 eq
    {
    setrgbcolor
    }
    {
    setcmykcolor
    } ifelse
    } ifelse
} bind def

/Mrectproc
{
    3 index
    2 index
    moveto
    2 index
    3 -1
    roll
    lineto
    dup
    3 1
    roll
    lineto
    lineto
    fill
} bind def

/_Mcolorimage
{
    7 1
    roll
    pop
    pop
    matrix
    invertmatrix
    concat
    2 exch exp
    1 sub
    3 1 roll
    1 1
    2 index
    {
    1 1
    4 index
    {
    dup
    1 sub
    exch
    2 index
    dup
    1 sub
    exch
    7 index
    9 index
    Mshadeproc
    Mrectproc
    } for
    pop
    } for
    pop pop pop pop
} bind def

/_Mimage
{
    pop
    matrix
    invertmatrix
    concat
    2 exch exp
    1 sub
    3 1 roll
    1 1
    2 index
    {
    1 1
    4 index
    {
    dup
    1 sub 
    exch
    2 index
    dup
    1 sub
    exch
    7 index
    Mcharproc
    setgray
    Mrectproc
    } for
    pop
    } for
    pop pop pop
} bind def

/Mimage {
    4 index
    4 index
    mul 1600 gt
    { image }
    { _Mimage }
    ifelse
} def

/Mcolorimage {
    6 index
    6 index
    mul 1600 gt
    { colorimage }
    { _Mcolorimage }
    ifelse
} def

/g { setgray} bind def
/k { setcmykcolor} bind def
/p { gsave} bind def
/r { setrgbcolor} bind def
/w { setlinewidth} bind def
/C { curveto} bind def
/F { fill} bind def
/L { lineto} bind def
/rL { rlineto} bind def
/P { grestore} bind def
/s { stroke} bind def
/S { show} bind def
/N {currentpoint 3 -1 roll show moveto} bind def
/Msf { findfont exch scalefont [1 0 0 -1 0 0 ] makefont setfont} bind def
/m { moveto} bind def
/Mr { rmoveto} bind def
/Mx {currentpoint exch pop moveto} bind def
/My {currentpoint pop exch moveto} bind def
/X {0 rmoveto} bind def
/Y {0 exch rmoveto} bind def
gsave
newpath
 92.375 232.563 moveto
 321.750 232.563 lineto
 321.750 3.188 lineto
 92.375 3.188 lineto
 92.375 232.563 lineto
closepath
clip newpath
grestore
gsave
newpath
 92.375 232.563 moveto
 321.750 232.563 lineto
 321.750 3.188 lineto
 92.375 3.188 lineto
 92.375 232.563 lineto
closepath
clip newpath
grestore
gsave
newpath
 92.375 232.563 moveto
 321.750 232.563 lineto
 321.750 3.188 lineto
 92.375 3.188 lineto
 92.375 232.563 lineto
closepath
clip newpath
grestore
gsave
newpath
 92.375 232.563 moveto
 321.750 232.563 lineto
 321.750 3.188 lineto
 92.375 3.188 lineto
 92.375 232.563 lineto
closepath
clip newpath
grestore
gsave
newpath
 92.375 232.563 moveto
 321.750 232.563 lineto
 321.750 3.188 lineto
 92.375 3.188 lineto
 92.375 232.563 lineto
closepath
clip newpath
grestore
gsave
newpath
 92.375 232.563 moveto
 321.750 232.563 lineto
 321.750 3.188 lineto
 92.375 3.188 lineto
 92.375 232.563 lineto
closepath
clip newpath
grestore
gsave
newpath
 92.375 232.563 moveto
 321.750 232.563 lineto
 321.750 3.188 lineto
 92.375 3.188 lineto
 92.375 232.563 lineto
closepath
clip newpath
grestore
gsave
newpath
 92.375 232.563 moveto
 321.750 232.563 lineto
 321.750 3.188 lineto
 92.375 3.188 lineto
 92.375 232.563 lineto
closepath
clip newpath
grestore
gsave
newpath
 92.375 232.563 moveto
 321.750 232.563 lineto
 321.750 3.188 lineto
 92.375 3.188 lineto
 92.375 232.563 lineto
closepath
clip newpath
grestore
gsave
newpath
 92.375 232.563 moveto
 321.750 232.563 lineto
 321.750 3.188 lineto
 92.375 3.188 lineto
 92.375 232.563 lineto
closepath
clip newpath
grestore
gsave
newpath
 92.375 232.563 moveto
 321.750 232.563 lineto
 321.750 3.188 lineto
 92.375 3.188 lineto
 92.375 232.563 lineto
closepath
clip newpath
grestore
gsave
newpath
 92.375 232.563 moveto
 321.750 232.563 lineto
 321.750 3.188 lineto
 92.375 3.188 lineto
 92.375 232.563 lineto
closepath
clip newpath
grestore
gsave
newpath
 92.375 232.563 moveto
 321.750 232.563 lineto
 321.750 3.188 lineto
 92.375 3.188 lineto
 92.375 232.563 lineto
closepath
clip newpath
grestore
gsave
newpath
 92.375 232.563 moveto
 321.750 232.563 lineto
 321.750 3.188 lineto
 92.375 3.188 lineto
 92.375 232.563 lineto
closepath
clip newpath
grestore
gsave
newpath
 92.375 232.563 moveto
 321.750 232.563 lineto
 321.750 3.188 lineto
 92.375 3.188 lineto
 92.375 232.563 lineto
closepath
clip newpath
grestore
gsave
newpath
 92.375 232.563 moveto
 321.750 232.563 lineto
 321.750 3.188 lineto
 92.375 3.188 lineto
 92.375 232.563 lineto
closepath
clip newpath
grestore
gsave
newpath
 92.375 232.563 moveto
 321.750 232.563 lineto
 321.750 3.188 lineto
 92.375 3.188 lineto
 92.375 232.563 lineto
closepath
clip newpath
grestore
gsave
newpath
 92.375 232.563 moveto
 321.750 232.563 lineto
 321.750 3.188 lineto
 92.375 3.188 lineto
 92.375 232.563 lineto
closepath
clip newpath
grestore
gsave
newpath
 92.375 232.563 moveto
 321.750 232.563 lineto
 321.750 3.188 lineto
 92.375 3.188 lineto
 92.375 232.563 lineto
closepath
clip newpath
grestore
gsave
newpath
 92.375 232.563 moveto
 321.750 232.563 lineto
 321.750 3.188 lineto
 92.375 3.188 lineto
 92.375 232.563 lineto
closepath
clip newpath
grestore
gsave
newpath
 92.375 232.563 moveto
 321.750 232.563 lineto
 321.750 3.188 lineto
 92.375 3.188 lineto
 92.375 232.563 lineto
closepath
clip newpath
grestore
gsave
newpath
 92.375 232.563 moveto
 321.750 232.563 lineto
 321.750 3.188 lineto
 92.375 3.188 lineto
 92.375 232.563 lineto
closepath
clip newpath
grestore
gsave
newpath
 92.375 232.563 moveto
 321.750 232.563 lineto
 321.750 3.188 lineto
 92.375 3.188 lineto
 92.375 232.563 lineto
closepath
clip newpath
grestore
gsave
newpath
 92.375 232.563 moveto
 321.750 232.563 lineto
 321.750 3.188 lineto
 92.375 3.188 lineto
 92.375 232.563 lineto
closepath
clip newpath
grestore
gsave
newpath
 92.375 232.563 moveto
 321.750 232.563 lineto
 321.750 3.188 lineto
 92.375 3.188 lineto
 92.375 232.563 lineto
closepath
clip newpath
grestore
gsave
newpath
 92.375 232.563 moveto
 321.750 232.563 lineto
 321.750 3.188 lineto
 92.375 3.188 lineto
 92.375 232.563 lineto
closepath
clip newpath
grestore
gsave
newpath
 92.375 232.563 moveto
 321.750 232.563 lineto
 321.750 3.188 lineto
 92.375 3.188 lineto
 92.375 232.563 lineto
closepath
clip newpath
grestore
gsave
newpath
 92.375 232.563 moveto
 321.750 232.563 lineto
 321.750 3.188 lineto
 92.375 3.188 lineto
 92.375 232.563 lineto
closepath
clip newpath
grestore
gsave
newpath
 92.375 232.563 moveto
 321.750 232.563 lineto
 321.750 3.188 lineto
 92.375 3.188 lineto
 92.375 232.563 lineto
closepath
clip newpath
grestore
gsave
newpath
 92.375 232.563 moveto
 321.750 232.563 lineto
 321.750 3.188 lineto
 92.375 3.188 lineto
 92.375 232.563 lineto
closepath
clip newpath
grestore
gsave
newpath
 92.375 232.563 moveto
 321.750 232.563 lineto
 321.750 3.188 lineto
 92.375 3.188 lineto
 92.375 232.563 lineto
closepath
clip newpath
grestore
gsave
newpath
 92.375 232.563 moveto
 321.750 232.563 lineto
 321.750 3.188 lineto
 92.375 3.188 lineto
 92.375 232.563 lineto
closepath
clip newpath
grestore
gsave
newpath
 92.375 232.563 moveto
 321.750 232.563 lineto
 321.750 3.188 lineto
 92.375 3.188 lineto
 92.375 232.563 lineto
closepath
clip newpath
grestore
gsave
newpath
 92.375 232.563 moveto
 321.750 232.563 lineto
 321.750 3.188 lineto
 92.375 3.188 lineto
 92.375 232.563 lineto
closepath
clip newpath
grestore
gsave
newpath
 92.375 232.563 moveto
 321.750 232.563 lineto
 321.750 3.188 lineto
 92.375 3.188 lineto
 92.375 232.563 lineto
closepath
clip newpath
grestore
gsave
newpath
 92.375 232.563 moveto
 321.750 232.563 lineto
 321.750 3.188 lineto
 92.375 3.188 lineto
 92.375 232.563 lineto
closepath
clip newpath
grestore
gsave
newpath
 92.375 232.563 moveto
 321.750 232.563 lineto
 321.750 3.188 lineto
 92.375 3.188 lineto
 92.375 232.563 lineto
closepath
clip newpath
grestore
gsave
newpath
 92.375 232.563 moveto
 321.750 232.563 lineto
 321.750 3.188 lineto
 92.375 3.188 lineto
 92.375 232.563 lineto
closepath
clip newpath
grestore
gsave
newpath
 92.375 232.563 moveto
 321.750 232.563 lineto
 321.750 3.188 lineto
 92.375 3.188 lineto
 92.375 232.563 lineto
closepath
clip newpath
grestore
gsave
newpath
 92.375 232.563 moveto
 321.750 232.563 lineto
 321.750 3.188 lineto
 92.375 3.188 lineto
 92.375 232.563 lineto
closepath
clip newpath
grestore
gsave
newpath
 92.375 232.563 moveto
 321.750 232.563 lineto
 321.750 3.188 lineto
 92.375 3.188 lineto
 92.375 232.563 lineto
closepath
clip newpath
grestore
gsave
newpath
 92.375 232.563 moveto
 321.750 232.563 lineto
 321.750 3.188 lineto
 92.375 3.188 lineto
 92.375 232.563 lineto
closepath
clip newpath
grestore
gsave
newpath
 92.375 232.563 moveto
 321.750 232.563 lineto
 321.750 3.188 lineto
 92.375 3.188 lineto
 92.375 232.563 lineto
closepath
clip newpath
grestore
gsave
newpath
 92.375 232.563 moveto
 321.750 232.563 lineto
 321.750 3.188 lineto
 92.375 3.188 lineto
 92.375 232.563 lineto
closepath
clip newpath
grestore
gsave
newpath
 92.375 232.563 moveto
 321.750 232.563 lineto
 321.750 3.188 lineto
 92.375 3.188 lineto
 92.375 232.563 lineto
closepath
clip newpath
grestore
gsave
newpath
 92.375 232.563 moveto
 321.750 232.563 lineto
 321.750 3.188 lineto
 92.375 3.188 lineto
 92.375 232.563 lineto
closepath
clip newpath
grestore
gsave
newpath
 92.375 232.563 moveto
 321.750 232.563 lineto
 321.750 3.188 lineto
 92.375 3.188 lineto
 92.375 232.563 lineto
closepath
clip newpath
grestore
gsave
newpath
 92.375 232.563 moveto
 321.750 232.563 lineto
 321.750 3.188 lineto
 92.375 3.188 lineto
 92.375 232.563 lineto
closepath
clip newpath
grestore
gsave
newpath
 92.375 232.563 moveto
 321.750 232.563 lineto
 321.750 3.188 lineto
 92.375 3.188 lineto
 92.375 232.563 lineto
closepath
clip newpath
grestore
gsave
newpath
 92.375 232.563 moveto
 321.750 232.563 lineto
 321.750 3.188 lineto
 92.375 3.188 lineto
 92.375 232.563 lineto
closepath
clip newpath
grestore
gsave
newpath
 92.375 232.563 moveto
 321.750 232.563 lineto
 321.750 3.188 lineto
 92.375 3.188 lineto
 92.375 232.563 lineto
closepath
clip newpath
grestore
gsave
newpath
 92.375 232.563 moveto
 321.750 232.563 lineto
 321.750 3.188 lineto
 92.375 3.188 lineto
 92.375 232.563 lineto
closepath
clip newpath
grestore
gsave
newpath
 92.375 232.563 moveto
 321.750 232.563 lineto
 321.750 3.188 lineto
 92.375 3.188 lineto
 92.375 232.563 lineto
closepath
clip newpath
grestore
gsave
newpath
 92.375 232.563 moveto
 321.750 232.563 lineto
 321.750 3.188 lineto
 92.375 3.188 lineto
 92.375 232.563 lineto
closepath
clip newpath
grestore
gsave
newpath
 92.375 232.563 moveto
 321.750 232.563 lineto
 321.750 3.188 lineto
 92.375 3.188 lineto
 92.375 232.563 lineto
closepath
clip newpath
grestore
gsave
newpath
 92.375 232.563 moveto
 321.750 232.563 lineto
 321.750 3.188 lineto
 92.375 3.188 lineto
 92.375 232.563 lineto
closepath
clip newpath
grestore
gsave
newpath
 92.375 232.563 moveto
 321.750 232.563 lineto
 321.750 3.188 lineto
 92.375 3.188 lineto
 92.375 232.563 lineto
closepath
clip newpath
grestore
gsave
newpath
 92.375 232.563 moveto
 321.750 232.563 lineto
 321.750 3.188 lineto
 92.375 3.188 lineto
 92.375 232.563 lineto
closepath
clip newpath
grestore
gsave
newpath
 92.375 232.563 moveto
 321.750 232.563 lineto
 321.750 3.188 lineto
 92.375 3.188 lineto
 92.375 232.563 lineto
closepath
clip newpath
grestore
gsave
newpath
 92.375 232.563 moveto
 321.750 232.563 lineto
 321.750 3.188 lineto
 92.375 3.188 lineto
 92.375 232.563 lineto
closepath
clip newpath
grestore
gsave
newpath
 92.375 232.563 moveto
 321.750 232.563 lineto
 321.750 3.188 lineto
 92.375 3.188 lineto
 92.375 232.563 lineto
closepath
clip newpath
grestore
gsave
newpath
 92.375 232.563 moveto
 321.750 232.563 lineto
 321.750 3.188 lineto
 92.375 3.188 lineto
 92.375 232.563 lineto
closepath
clip newpath
grestore
gsave
newpath
 92.375 232.563 moveto
 321.750 232.563 lineto
 321.750 3.188 lineto
 92.375 3.188 lineto
 92.375 232.563 lineto
closepath
clip newpath
grestore
gsave
newpath
 92.375 232.563 moveto
 321.750 232.563 lineto
 321.750 3.188 lineto
 92.375 3.188 lineto
 92.375 232.563 lineto
closepath
clip newpath
grestore
gsave
newpath
 92.375 232.563 moveto
 321.750 232.563 lineto
 321.750 3.188 lineto
 92.375 3.188 lineto
 92.375 232.563 lineto
closepath
clip newpath
grestore
gsave
newpath
 92.375 232.563 moveto
 321.750 232.563 lineto
 321.750 3.188 lineto
 92.375 3.188 lineto
 92.375 232.563 lineto
closepath
clip newpath
grestore
gsave
newpath
 92.375 232.563 moveto
 321.750 232.563 lineto
 321.750 3.188 lineto
 92.375 3.188 lineto
 92.375 232.563 lineto
closepath
clip newpath
grestore
gsave
newpath
 92.375 232.563 moveto
 321.750 232.563 lineto
 321.750 3.188 lineto
 92.375 3.188 lineto
 92.375 232.563 lineto
closepath
clip newpath
grestore
gsave
newpath
 92.375 232.563 moveto
 321.750 232.563 lineto
 321.750 3.188 lineto
 92.375 3.188 lineto
 92.375 232.563 lineto
closepath
clip newpath
grestore
gsave
newpath
 92.375 232.563 moveto
 321.750 232.563 lineto
 321.750 3.188 lineto
 92.375 3.188 lineto
 92.375 232.563 lineto
closepath
clip newpath
grestore
gsave
newpath
 92.375 232.563 moveto
 321.750 232.563 lineto
 321.750 3.188 lineto
 92.375 3.188 lineto
 92.375 232.563 lineto
closepath
clip newpath
grestore
gsave
newpath
 92.375 232.563 moveto
 321.750 232.563 lineto
 321.750 3.188 lineto
 92.375 3.188 lineto
 92.375 232.563 lineto
closepath
clip newpath
grestore
gsave
newpath
 92.375 232.563 moveto
 321.750 232.563 lineto
 321.750 3.188 lineto
 92.375 3.188 lineto
 92.375 232.563 lineto
closepath
clip newpath
grestore
gsave
newpath
 92.375 232.563 moveto
 321.750 232.563 lineto
 321.750 3.188 lineto
 92.375 3.188 lineto
 92.375 232.563 lineto
closepath
clip newpath
grestore
gsave
newpath
 92.375 232.563 moveto
 321.750 232.563 lineto
 321.750 3.188 lineto
 92.375 3.188 lineto
 92.375 232.563 lineto
closepath
clip newpath
grestore
gsave
newpath
 92.375 232.563 moveto
 321.750 232.563 lineto
 321.750 3.188 lineto
 92.375 3.188 lineto
 92.375 232.563 lineto
closepath
clip newpath
grestore
gsave
newpath
 92.375 232.563 moveto
 321.750 232.563 lineto
 321.750 3.188 lineto
 92.375 3.188 lineto
 92.375 232.563 lineto
closepath
clip newpath
grestore
gsave
newpath
 92.375 232.563 moveto
 321.750 232.563 lineto
 321.750 3.188 lineto
 92.375 3.188 lineto
 92.375 232.563 lineto
closepath
clip newpath
grestore
gsave
newpath
 92.375 232.563 moveto
 321.750 232.563 lineto
 321.750 3.188 lineto
 92.375 3.188 lineto
 92.375 232.563 lineto
closepath
clip newpath
grestore
gsave
newpath
 92.375 232.563 moveto
 321.750 232.563 lineto
 321.750 3.188 lineto
 92.375 3.188 lineto
 92.375 232.563 lineto
closepath
clip newpath
grestore
gsave
newpath
 92.375 232.563 moveto
 321.750 232.563 lineto
 321.750 3.188 lineto
 92.375 3.188 lineto
 92.375 232.563 lineto
closepath
clip newpath
grestore
gsave
newpath
 92.375 232.563 moveto
 321.750 232.563 lineto
 321.750 3.188 lineto
 92.375 3.188 lineto
 92.375 232.563 lineto
closepath
clip newpath
grestore
gsave
newpath
 92.375 232.563 moveto
 321.750 232.563 lineto
 321.750 3.188 lineto
 92.375 3.188 lineto
 92.375 232.563 lineto
closepath
clip newpath
grestore
gsave
newpath
 92.375 232.563 moveto
 321.750 232.563 lineto
 321.750 3.188 lineto
 92.375 3.188 lineto
 92.375 232.563 lineto
closepath
clip newpath
grestore
gsave
newpath
 92.375 232.563 moveto
 321.750 232.563 lineto
 321.750 3.188 lineto
 92.375 3.188 lineto
 92.375 232.563 lineto
closepath
clip newpath
grestore
gsave
newpath
 92.375 232.563 moveto
 321.750 232.563 lineto
 321.750 3.188 lineto
 92.375 3.188 lineto
 92.375 232.563 lineto
closepath
clip newpath
grestore
gsave
newpath
 92.375 232.563 moveto
 321.750 232.563 lineto
 321.750 3.188 lineto
 92.375 3.188 lineto
 92.375 232.563 lineto
closepath
clip newpath
grestore
gsave
newpath
 92.375 232.563 moveto
 321.750 232.563 lineto
 321.750 3.188 lineto
 92.375 3.188 lineto
 92.375 232.563 lineto
closepath
clip newpath
grestore
gsave
newpath
 92.375 232.563 moveto
 321.750 232.563 lineto
 321.750 3.188 lineto
 92.375 3.188 lineto
 92.375 232.563 lineto
closepath
clip newpath
grestore
gsave
newpath
 92.375 232.563 moveto
 321.750 232.563 lineto
 321.750 3.188 lineto
 92.375 3.188 lineto
 92.375 232.563 lineto
closepath
clip newpath
grestore
gsave
newpath
 92.375 232.563 moveto
 321.750 232.563 lineto
 321.750 3.188 lineto
 92.375 3.188 lineto
 92.375 232.563 lineto
closepath
clip newpath
grestore
gsave
newpath
 92.375 232.563 moveto
 321.750 232.563 lineto
 321.750 3.188 lineto
 92.375 3.188 lineto
 92.375 232.563 lineto
closepath
clip newpath
grestore
gsave
newpath
 92.375 232.563 moveto
 321.750 232.563 lineto
 321.750 3.188 lineto
 92.375 3.188 lineto
 92.375 232.563 lineto
closepath
clip newpath
grestore
gsave
newpath
 92.375 232.563 moveto
 321.750 232.563 lineto
 321.750 3.188 lineto
 92.375 3.188 lineto
 92.375 232.563 lineto
closepath
clip newpath
grestore
gsave
newpath
 92.375 232.563 moveto
 321.750 232.563 lineto
 321.750 3.188 lineto
 92.375 3.188 lineto
 92.375 232.563 lineto
closepath
clip newpath
grestore
gsave
newpath
 92.375 232.563 moveto
 321.750 232.563 lineto
 321.750 3.188 lineto
 92.375 3.188 lineto
 92.375 232.563 lineto
closepath
clip newpath
grestore
gsave
newpath
 92.375 232.563 moveto
 321.750 232.563 lineto
 321.750 3.188 lineto
 92.375 3.188 lineto
 92.375 232.563 lineto
closepath
clip newpath
grestore
gsave
newpath
 92.375 232.563 moveto
 321.750 232.563 lineto
 321.750 3.188 lineto
 92.375 3.188 lineto
 92.375 232.563 lineto
closepath
clip newpath
grestore
gsave
newpath
 92.375 232.563 moveto
 321.750 232.563 lineto
 321.750 3.188 lineto
 92.375 3.188 lineto
 92.375 232.563 lineto
closepath
clip newpath
grestore
gsave
newpath
 92.375 232.563 moveto
 321.750 232.563 lineto
 321.750 3.188 lineto
 92.375 3.188 lineto
 92.375 232.563 lineto
closepath
clip newpath
grestore
gsave
newpath
 92.375 232.563 moveto
 321.750 232.563 lineto
 321.750 3.188 lineto
 92.375 3.188 lineto
 92.375 232.563 lineto
closepath
clip newpath
grestore
gsave
newpath
 92.375 232.563 moveto
 321.750 232.563 lineto
 321.750 3.188 lineto
 92.375 3.188 lineto
 92.375 232.563 lineto
closepath
clip newpath
grestore
gsave
newpath
 92.375 232.563 moveto
 321.750 232.563 lineto
 321.750 3.188 lineto
 92.375 3.188 lineto
 92.375 232.563 lineto
closepath
clip newpath
grestore
gsave
newpath
 92.375 232.563 moveto
 321.750 232.563 lineto
 321.750 3.188 lineto
 92.375 3.188 lineto
 92.375 232.563 lineto
closepath
clip newpath
grestore
gsave
newpath
 92.375 232.563 moveto
 321.750 232.563 lineto
 321.750 3.188 lineto
 92.375 3.188 lineto
 92.375 232.563 lineto
closepath
clip newpath
grestore
gsave
newpath
 92.375 232.563 moveto
 321.750 232.563 lineto
 321.750 3.188 lineto
 92.375 3.188 lineto
 92.375 232.563 lineto
closepath
clip newpath
grestore
gsave
newpath
 92.375 232.563 moveto
 321.750 232.563 lineto
 321.750 3.188 lineto
 92.375 3.188 lineto
 92.375 232.563 lineto
closepath
clip newpath
grestore
gsave
newpath
 92.375 232.563 moveto
 321.750 232.563 lineto
 321.750 3.188 lineto
 92.375 3.188 lineto
 92.375 232.563 lineto
closepath
clip newpath
grestore
gsave
newpath
 92.375 232.563 moveto
 321.750 232.563 lineto
 321.750 3.188 lineto
 92.375 3.188 lineto
 92.375 232.563 lineto
closepath
clip newpath
grestore
gsave
newpath
 92.375 232.563 moveto
 321.750 232.563 lineto
 321.750 3.188 lineto
 92.375 3.188 lineto
 92.375 232.563 lineto
closepath
clip newpath
grestore
gsave
newpath
 92.375 232.563 moveto
 321.750 232.563 lineto
 321.750 3.188 lineto
 92.375 3.188 lineto
 92.375 232.563 lineto
closepath
clip newpath
grestore
gsave
newpath
 92.375 232.563 moveto
 321.750 232.563 lineto
 321.750 3.188 lineto
 92.375 3.188 lineto
 92.375 232.563 lineto
closepath
clip newpath
grestore
gsave
newpath
 92.375 232.563 moveto
 321.750 232.563 lineto
 321.750 3.188 lineto
 92.375 3.188 lineto
 92.375 232.563 lineto
closepath
clip newpath
grestore
gsave
newpath
 92.375 232.563 moveto
 321.750 232.563 lineto
 321.750 3.188 lineto
 92.375 3.188 lineto
 92.375 232.563 lineto
closepath
clip newpath
grestore
gsave
newpath
 92.375 232.563 moveto
 321.750 232.563 lineto
 321.750 3.188 lineto
 92.375 3.188 lineto
 92.375 232.563 lineto
closepath
clip newpath
grestore
gsave
newpath
 92.375 232.563 moveto
 321.750 232.563 lineto
 321.750 3.188 lineto
 92.375 3.188 lineto
 92.375 232.563 lineto
closepath
clip newpath
grestore
gsave
newpath
 92.375 232.563 moveto
 321.750 232.563 lineto
 321.750 3.188 lineto
 92.375 3.188 lineto
 92.375 232.563 lineto
closepath
clip newpath
grestore
gsave
newpath
 92.375 232.563 moveto
 321.750 232.563 lineto
 321.750 3.188 lineto
 92.375 3.188 lineto
 92.375 232.563 lineto
closepath
clip newpath
grestore
gsave
newpath
 92.375 232.563 moveto
 321.750 232.563 lineto
 321.750 3.188 lineto
 92.375 3.188 lineto
 92.375 232.563 lineto
closepath
clip newpath
grestore
gsave
newpath
 92.375 232.563 moveto
 321.750 232.563 lineto
 321.750 3.188 lineto
 92.375 3.188 lineto
 92.375 232.563 lineto
closepath
clip newpath
grestore
gsave
newpath
 92.375 232.563 moveto
 321.750 232.563 lineto
 321.750 3.188 lineto
 92.375 3.188 lineto
 92.375 232.563 lineto
closepath
clip newpath
grestore
gsave
newpath
 92.375 232.563 moveto
 321.750 232.563 lineto
 321.750 3.188 lineto
 92.375 3.188 lineto
 92.375 232.563 lineto
closepath
clip newpath
grestore
gsave
newpath
 92.375 232.563 moveto
 321.750 232.563 lineto
 321.750 3.188 lineto
 92.375 3.188 lineto
 92.375 232.563 lineto
closepath
clip newpath
grestore
gsave
newpath
 92.375 232.563 moveto
 321.750 232.563 lineto
 321.750 3.188 lineto
 92.375 3.188 lineto
 92.375 232.563 lineto
closepath
clip newpath
grestore
gsave
newpath
 92.375 232.563 moveto
 321.750 232.563 lineto
 321.750 3.188 lineto
 92.375 3.188 lineto
 92.375 232.563 lineto
closepath
clip newpath
grestore
gsave
newpath
 92.375 232.563 moveto
 321.750 232.563 lineto
 321.750 3.188 lineto
 92.375 3.188 lineto
 92.375 232.563 lineto
closepath
clip newpath
grestore
gsave
newpath
 92.375 232.563 moveto
 321.750 232.563 lineto
 321.750 3.188 lineto
 92.375 3.188 lineto
 92.375 232.563 lineto
closepath
clip newpath
grestore
gsave
newpath
 92.375 232.563 moveto
 321.750 232.563 lineto
 321.750 3.188 lineto
 92.375 3.188 lineto
 92.375 232.563 lineto
closepath
clip newpath
grestore
gsave
newpath
 92.375 232.563 moveto
 321.750 232.563 lineto
 321.750 3.188 lineto
 92.375 3.188 lineto
 92.375 232.563 lineto
closepath
clip newpath
grestore
gsave
newpath
 92.375 232.563 moveto
 321.750 232.563 lineto
 321.750 3.188 lineto
 92.375 3.188 lineto
 92.375 232.563 lineto
closepath
clip newpath
grestore
gsave
newpath
 92.375 232.563 moveto
 321.750 232.563 lineto
 321.750 3.188 lineto
 92.375 3.188 lineto
 92.375 232.563 lineto
closepath
clip newpath
grestore
gsave
newpath
 92.375 232.563 moveto
 321.750 232.563 lineto
 321.750 3.188 lineto
 92.375 3.188 lineto
 92.375 232.563 lineto
closepath
clip newpath
grestore
gsave
newpath
 92.375 232.563 moveto
 321.750 232.563 lineto
 321.750 3.188 lineto
 92.375 3.188 lineto
 92.375 232.563 lineto
closepath
clip newpath
grestore
gsave
newpath
 92.375 232.563 moveto
 321.750 232.563 lineto
 321.750 3.188 lineto
 92.375 3.188 lineto
 92.375 232.563 lineto
closepath
clip newpath
grestore
gsave
newpath
 92.375 232.563 moveto
 321.750 232.563 lineto
 321.750 3.188 lineto
 92.375 3.188 lineto
 92.375 232.563 lineto
closepath
clip newpath
grestore
gsave
newpath
 92.375 232.563 moveto
 321.750 232.563 lineto
 321.750 3.188 lineto
 92.375 3.188 lineto
 92.375 232.563 lineto
closepath
clip newpath
grestore
gsave
newpath
 92.375 232.563 moveto
 321.750 232.563 lineto
 321.750 3.188 lineto
 92.375 3.188 lineto
 92.375 232.563 lineto
closepath
clip newpath
grestore
gsave
newpath
 92.375 232.563 moveto
 321.750 232.563 lineto
 321.750 3.188 lineto
 92.375 3.188 lineto
 92.375 232.563 lineto
closepath
clip newpath
grestore
gsave
newpath
 92.375 232.563 moveto
 321.750 232.563 lineto
 321.750 3.188 lineto
 92.375 3.188 lineto
 92.375 232.563 lineto
closepath
clip newpath
grestore
gsave
newpath
 92.375 232.563 moveto
 321.750 232.563 lineto
 321.750 3.188 lineto
 92.375 3.188 lineto
 92.375 232.563 lineto
closepath
clip newpath
grestore
gsave
newpath
 92.375 232.563 moveto
 321.750 232.563 lineto
 321.750 3.188 lineto
 92.375 3.188 lineto
 92.375 232.563 lineto
closepath
clip newpath
grestore
gsave
newpath
 92.375 232.563 moveto
 321.750 232.563 lineto
 321.750 3.188 lineto
 92.375 3.188 lineto
 92.375 232.563 lineto
closepath
clip newpath
grestore
gsave
newpath
 92.375 232.563 moveto
 321.750 232.563 lineto
 321.750 3.188 lineto
 92.375 3.188 lineto
 92.375 232.563 lineto
closepath
clip newpath
grestore
gsave
newpath
 92.375 232.563 moveto
 321.750 232.563 lineto
 321.750 3.188 lineto
 92.375 3.188 lineto
 92.375 232.563 lineto
closepath
clip newpath
grestore
gsave
newpath
 92.375 232.563 moveto
 321.750 232.563 lineto
 321.750 3.188 lineto
 92.375 3.188 lineto
 92.375 232.563 lineto
closepath
clip newpath
grestore
gsave
newpath
 92.375 232.563 moveto
 321.750 232.563 lineto
 321.750 3.188 lineto
 92.375 3.188 lineto
 92.375 232.563 lineto
closepath
clip newpath
grestore
gsave
newpath
 92.375 232.563 moveto
 321.750 232.563 lineto
 321.750 3.188 lineto
 92.375 3.188 lineto
 92.375 232.563 lineto
closepath
clip newpath
grestore
gsave
newpath
 92.375 232.563 moveto
 321.750 232.563 lineto
 321.750 3.188 lineto
 92.375 3.188 lineto
 92.375 232.563 lineto
closepath
clip newpath
grestore
gsave
newpath
 92.375 232.563 moveto
 321.750 232.563 lineto
 321.750 3.188 lineto
 92.375 3.188 lineto
 92.375 232.563 lineto
closepath
clip newpath
grestore
gsave
newpath
 92.375 232.563 moveto
 321.750 232.563 lineto
 321.750 3.188 lineto
 92.375 3.188 lineto
 92.375 232.563 lineto
closepath
clip newpath
grestore
gsave
newpath
 92.375 232.563 moveto
 321.750 232.563 lineto
 321.750 3.188 lineto
 92.375 3.188 lineto
 92.375 232.563 lineto
closepath
clip newpath
grestore
/pp_save save def /showpage {} def

gsave
/MacintoshRomanEncoding [
    /.notdef/.notdef/.notdef/.notdef/.notdef/.notdef/.notdef/.notdef
    /.notdef/.notdef/.notdef/.notdef/.notdef/.notdef/.notdef/.notdef
    /.notdef/.notdef/.notdef/.notdef/.notdef/.notdef/.notdef/.notdef
    /.notdef/.notdef/.notdef/.notdef/.notdef/.notdef/.notdef/.notdef
    /space/exclam/quotedbl/numbersign/dollar/percent/ampersand/quotesingle
    /parenleft/parenright/asterisk/plus/comma/hyphen/period/slash
    /zero/one/two/three/four/five/six/seven
    /eight/nine/colon/semicolon/less/equal/greater/question
    /at/A/B/C/D/E/F/G
    /H/I/J/K/L/M/N/O
    /P/Q/R/S/T/U/V/W
    /X/Y/Z/bracketleft/backslash/bracketright/asciicircum/underscore
    /grave/a/b/c/d/e/f/g
    /h/i/j/k/l/m/n/o
    /p/q/r/s/t/u/v/w
    /x/y/z/braceleft/bar/braceright/asciitilde/.notdef
    /Adieresis/Aring/Ccedilla/Eacute/Ntilde/Odieresis/Udieresis/aacute
    /agrave/acircumflex/adieresis/atilde/aring/ccedilla/eacute/egrave
    /ecircumflex/edieresis/iacute/igrave/icircumflex/idieresis/ntilde/oacute
    /ograve/ocircumflex/odieresis/otilde/uacute/ugrave/ucircumflex/udieresis
    /dagger/degree/cent/sterling/section/bullet/paragraph/germandbls
    /registered/copyright/trademark/acute/dieresis/.notdef/AE/Oslash
    /.notdef/plusminus/.notdef/.notdef/yen/.notdef/.notdef/.notdef
    /.notdef/.notdef/.notdef/ordfeminine/ring/.notdef/ae/oslash
    /questiondown/exclamdown/logicalnot/.notdef/florin/.notdef/.notdef/guillemotleft
    /guillemotright/ellipsis/.notdef/Agrave/Atilde/Otilde/OE/oe
    /endash/emdash/quotedblleft/quotedblright/quoteleft/quoteright/divide/.notdef
    /ydieresis/Ydieresis/.notdef/currency/guilsinglleft/guilsinglright/.notdef/.notdef
    /daggerdbl/dotaccent/quotesinglbase/quotedblbase/perthousand/Acircumflex/Ecircumflex/Aacute
    /Edieresis/Egrave/Iacute/Icircumflex/Idieresis/Igrave/Oacute/Ocircumflex
    /.notdef/Ograve/Uacute/Ucircumflex/Ugrave/dotlessi/circumflex/tilde
    /macron/.notdef/.notdef/.notdef/ogonek/.notdef/.notdef/.notdef
] def
/WindowsANSIEncoding [
    /.notdef/.notdef/.notdef/.notdef/.notdef/.notdef/.notdef/.notdef
    /.notdef/.notdef/.notdef/.notdef/.notdef/.notdef/.notdef/.notdef
    /.notdef/.notdef/.notdef/.notdef/.notdef/.notdef/.notdef/.notdef
    /.notdef/.notdef/.notdef/.notdef/.notdef/.notdef/.notdef/.notdef
    /space/exclam/quotedbl/numbersign/dollar/percent/ampersand/quotesingle
    /parenleft/parenright/asterisk/plus/comma/hyphen/period/slash
    /zero/one/two/three/four/five/six/seven
    /eight/nine/colon/semicolon/less/equal/greater/question
    /at/A/B/C/D/E/F/G
    /H/I/J/K/L/M/N/O
    /P/Q/R/S/T/U/V/W
    /X/Y/Z/bracketleft/backslash/bracketright/asciicircum/underscore
    /grave/a/b/c/d/e/f/g
    /h/i/j/k/l/m/n/o
    /p/q/r/s/t/u/v/w
    /x/y/z/braceleft/bar/braceright/asciitilde/.notdef
    /.notdef/.notdef/quotesinglbase/florin/quotedblbase/ellipsis/dagger/daggerdbl
    /circumflex/perthousand/Scaron/guilsinglleft/OE/.notdef/Zcaron/.notdef
    /.notdef/quoteleft/quoteright/quotedblleft/quotedblright/bullet/endash/emdash
    /tilde/trademark/scaron/guilsinglright/oe/.notdef/zcaron/Ydieresis
    /.notdef/exclamdown/cent/sterling/currency/yen/brokenbar/section
    /dieresis/copyright/ordfeminine/guillemotleft/logicalnot/hyphen/registered/macron
    /degree/plusminus/twosuperior/threesuperior/acute/mu/paragraph/dotaccent
    /ogonek/onesuperior/ring/guillemotright/onequarter/onehalf/threequarters/questiondown
    /Agrave/Aacute/Acircumflex/Atilde/Adieresis/Aring/AE/Ccedilla
    /Egrave/Eacute/Ecircumflex/Edieresis/Igrave/Iacute/Icircumflex/Idieresis
    /Eth/Ntilde/Ograve/Oacute/Ocircumflex/Otilde/Odieresis/multiply
    /Oslash/Ugrave/Uacute/Ucircumflex/Udieresis/Yacute/Thorn/germandbls
    /agrave/aacute/acircumflex/atilde/adieresis/aring/ae/ccedilla
    /egrave/eacute/ecircumflex/edieresis/igrave/iacute/icircumflex/idieresis
    /eth/ntilde/ograve/oacute/ocircumflex/otilde/odieresis/divide
    /oslash/ugrave/uacute/ucircumflex/udieresis/yacute/thorn/ydieresis
] def
/Mnodistort true def
1.000000 1.000000 scale
92.375000 233.562500 translate
1.000000 -1.000000 scale
0.000000 0.000000 translate
/Mleft      0.000000 def
/Mbottom    0.000000 def
/Mwidth     230.375000 def
/Mheight    230.375000 def
0 setgray
0 setlinewidth
/Courier findfont 12 scalefont setfont
/Mfontsize 12 def
/Plain /Courier findfont def

%!
%%Creator: Mathematica
%%AspectRatio: 1 
MathPictureStart
/Mabs {
Mgmatrix idtransform
Mtmatrix dtransform
} bind def
/Mabsadd { Mabs
3 -1 roll add
3 1 roll add
exch } bind def
%% Graphics
%%IncludeResource: font Courier
%%IncludeFont: Courier
/Courier findfont 10  scalefont  setfont
% Scaling calculations
0.5 0.344828 0.5 0.344828 [
[ 0 0 0 0 ]
[ 1 1 0 0 ]
] MathScale
% Start of Graphics
1 setlinecap
1 setlinejoin
newpath
0 0 m
1 0 L
1 1 L
0 1 L
closepath
clip
newpath
% Start of user PostScript
/mathtops {
gsave
MBeginOrig
moveto
MEndOrig
currentpoint
grestore
} bind def
/MAtocoords {
mathtops 4 2 roll mathtops
4 copy pop pop
3 -1 roll sub
/arry exch def
exch sub
/arrx exch def
arrx dup mul
arry dup mul
add sqrt
/arrl exch def
translate
} bind def
/MAarrowhead1 {
gsave
MAtocoords
arrl 0. eq
{ 0 0 Mdot }
{
[ arrx arrl div
arry arrl div
-1 arry mul arrl div
arrx arrl div
0 0 ]
concat
-0.05 0.0125 moveto 0 0 lineto
-0.05 -0.0125 lineto fill
-0.05 0.0125 moveto 0 0 lineto
-0.05 -0.0125 lineto
-0.05 0.0125 lineto stroke
} ifelse
grestore
} def
% End of user PostScript
.2 1 0 r
.004 w
[ ] 0 setdash
.55394 .15942 m
.38601 .82544 L
s
.38601 .82544 m
.67036 .20019 L
s
.67036 .20019 m
.27877 .7645 L
s
.27877 .7645 m
.76497 .27933 L
s
.76497 .27933 m
.19983 .66972 L
s
.19983 .66972 m
.82568 .3867 L
s
.82568 .3867 m
.1593 .55322 L
s
.1593 .55322 m
.84472 .50857 L
s
.84472 .50857 m
.16237 .42991 L
s
.16237 .42991 m
.81965 .62934 L
s
.81965 .62934 m
.20864 .31557 L
s
.20864 .31557 m
.75368 .73357 L
s
.75368 .73357 m
.29219 .22483 L
s
.29219 .22483 m
.65525 .8079 L
s
.65525 .8079 m
.40233 .16929 L
s
.40233 .16929 m
.53695 .84284 L
s
.53695 .84284 m
.52496 .15608 L
s
.52496 .15608 m
.41393 .83391 L
s
.41393 .83391 m
.64441 .18687 L
s
.64441 .18687 m
.30192 .78226 L
s
.30192 .78226 m
.74537 .25772 L
s
.74537 .25772 m
.21525 .69448 L
s
.21525 .69448 m
.81494 .35958 L
s
.81494 .35958 m
.16502 .58183 L
s
.16502 .58183 m
.84421 .4794 L
s
.84421 .4794 m
.15765 .4587 L
s
.15765 .4587 m
.82944 .60186 L
s
.82944 .60186 m
.19409 .34086 L
s
.19409 .34086 m
.77251 .71129 L
s
.77251 .71129 m
.26967 .24338 L
s
.26967 .24338 m
.68072 .79368 L
s
.68072 .79368 m
.37472 .17873 L
s
.37472 .17873 m
.5658 .83849 L
s
.5658 .83849 m
.49581 .1552 L
s
.49581 .1552 m
.44246 .83999 L
s
.44246 .83999 m
.61742 .17578 L
s
.61742 .17578 m
.32648 .79799 L
s
.32648 .79799 m
.72402 .23785 L
s
.72402 .23785 m
.23271 .71786 L
s
.23271 .71786 m
.80195 .33346 L
s
.80195 .33346 m
.17314 .60985 L
s
.17314 .60985 m
.84124 .45039 L
s
.84124 .45039 m
.15539 .48778 L
s
.15539 .48778 m
.83687 .57366 L
s
.83687 .57366 m
.18174 .36728 L
s
.18174 .36728 m
.78939 .6875 L
s
.78939 .6875 m
.24881 .26376 L
s
.24881 .26376 m
.70489 .77736 L
s
.70489 .77736 m
.34802 .19047 L
s
1 0 0 r
.00333 w
newpath
.5 .5 .34483 0 365.73 arc
s
0 .4 1 r
.02 w
.76084 .15942 m
.55394 .15942 L
s
% Start of user PostScript
0.75643447 -0.98768834 0.15643447 -0.98768834 MAarrowhead1
% End of user PostScript
.01 w
.55394 .15942 m
.40637 .11147 L
s
% Start of user PostScript
0.15643447 -0.98768834 -0.27154097 -1.126746 MAarrowhead1
% End of user PostScript
0 g
.5 Mabswid
.38601 .82544 m
.47709 .87449 L
s
% Start of user PostScript
-0.33056438 0.94378344 -0.06642871 1.0860239 MAarrowhead1
% End of user PostScript
.67036 .20019 m
.58952 .13564 L
s
% Start of user PostScript
0.49403397 -0.8694426 0.25959766 -1.0566313 MAarrowhead1
% End of user PostScript
.27877 .7645 m
.34676 .84247 L
s
% Start of user PostScript
-0.64157153 0.76706322 -0.44439488 0.99316357 MAarrowhead1
% End of user PostScript
.76497 .27933 m
.71202 .19046 L
s
% Start of user PostScript
0.76841912 -0.63994691 0.61486086 -0.89766742 MAarrowhead1
% End of user PostScript
.19983 .66972 m
.23604 .76663 L
s
% Start of user PostScript
-0.87048608 0.49219304 -0.76549828 0.77322251 MAarrowhead1
% End of user PostScript
.82568 .3867 m
.8074 .28488 L
s
% Start of user PostScript
0.94448084 -0.32856651 0.89144925 -0.62384206 MAarrowhead1
% End of user PostScript
.1593 .55322 m
.15909 .65667 L
s
% Start of user PostScript
-0.98801716 0.15434407 -0.98865199 0.4543434 MAarrowhead1
% End of user PostScript
.84472 .50857 m
.86344 .40683 L
s
% Start of user PostScript
0.99969105 0.024855783 1.0539718 -0.27019268 MAarrowhead1
% End of user PostScript
.16237 .42991 m
.12576 .52667 L
s
% Start of user PostScript
-0.97912603 -0.20325407 -1.0853022 0.077328558 MAarrowhead1
% End of user PostScript
.81965 .62934 m
.87298 .5407 L
s
% Start of user PostScript
0.92698531 0.37509764 1.0816329 0.11802933 MAarrowhead1
% End of user PostScript
.20864 .31557 m
.14032 .39325 L
s
% Start of user PostScript
-0.84495036 -0.53484474 -1.0430821 -0.3095809 MAarrowhead1
% End of user PostScript
.75368 .73357 m
.83479 .66936 L
s
% Start of user PostScript
0.73566672 0.6773437 0.97089315 0.49114884 MAarrowhead1
% End of user PostScript
.29219 .22483 m
.2009 .27349 L
s
% Start of user PostScript
-0.60265865 -0.79799909 -0.86739395 -0.65687778 MAarrowhead1
% End of user PostScript
.65525 .8079 m
.75377 .77635 L
s
% Start of user PostScript
0.45021553 0.89291991 0.73592228 0.80142316 MAarrowhead1
% End of user PostScript
.40233 .16929 m
.29975 .18272 L
s
% Start of user PostScript
-0.28325347 -0.95904508 -0.58071795 -0.92012355 MAarrowhead1
% End of user PostScript
.53695 .84284 m
.64027 .84798 L
s
% Start of user PostScript
0.10715681 0.99424213 0.40678612 1.009151 MAarrowhead1
% End of user PostScript
.52496 .15608 m
.42423 .13254 L
s
% Start of user PostScript
0.072395546 -0.997376 -0.2197359 -1.0656345 MAarrowhead1
% End of user PostScript
.41393 .83391 m
.50883 .87509 L
s
% Start of user PostScript
-0.24961322 0.96834562 0.025599448 1.0877524 MAarrowhead1
% End of user PostScript
.64441 .18687 m
.5584 .12938 L
s
% Start of user PostScript
0.41878116 -0.90808719 0.16936256 -1.0747916 MAarrowhead1
% End of user PostScript
.30192 .78226 m
.37625 .8542 L
s
% Start of user PostScript
-0.57444387 0.81854398 -0.35886281 1.02717 MAarrowhead1
% End of user PostScript
.74537 .25772 m
.6851 .17365 L
s
% Start of user PostScript
0.71158142 -0.70260364 0.53679015 -0.94642327 MAarrowhead1
% End of user PostScript
.21525 .69448 m
.25951 .78798 L
s
% Start of user PostScript
-0.82577128 0.56400514 -0.69740661 0.83515549 MAarrowhead1
% End of user PostScript
.81494 .35958 m
.78811 .25967 L
s
% Start of user PostScript
0.91333094 -0.40721811 0.8355325 -0.69695489 MAarrowhead1
% End of user PostScript
.16502 .58183 m
.17355 .68492 L
s
% Start of user PostScript
-0.97143672 0.23729876 -0.94671341 0.53627828 MAarrowhead1
% End of user PostScript
.84421 .4794 m
.85426 .37645 L
s
% Start of user PostScript
0.99821476 -0.059726787 1.0273639 -0.35830731 MAarrowhead1
% End of user PostScript
.15765 .4587 m
.12935 .5582 L
s
% Start of user PostScript
-0.99280151 -0.1197713 -1.074883 0.16878133 MAarrowhead1
% End of user PostScript
.82944 .60186 m
.87508 .50903 L
s
% Start of user PostScript
0.95537153 0.29540691 1.0877384 0.026187656 MAarrowhead1
% End of user PostScript
.19409 .34086 m
.13258 .42403 L
s
% Start of user PostScript
-0.8871319 -0.46151597 -1.0655155 -0.22031212 MAarrowhead1
% End of user PostScript
.77251 .71129 m
.84791 .64046 L
s
% Start of user PostScript
0.79028327 0.61274167 1.0089309 0.40733177 MAarrowhead1
% End of user PostScript
.26967 .24338 m
.18282 .29958 L
s
% Start of user PostScript
-0.6679489 -0.74420714 -0.91980939 -0.58121543 MAarrowhead1
% End of user PostScript
.68072 .79368 m
.77622 .75392 L
s
% Start of user PostScript
0.52407394 0.85167277 0.80102509 0.73635555 MAarrowhead1
% End of user PostScript
.37472 .17873 m
.27365 .20078 L
s
% Start of user PostScript
-0.36329818 -0.93167292 -0.65640863 -0.86774903 MAarrowhead1
% End of user PostScript
.5658 .83849 m
.66918 .83488 L
s
% Start of user PostScript
0.19080647 0.98162767 0.49062374 0.9711586 MAarrowhead1
% End of user PostScript
.49581 .1552 m
.39344 .14026 L
s
% Start of user PostScript
-0.012161465 -0.99992605 -0.3090168 -1.0432494 MAarrowhead1
% End of user PostScript
.44246 .83999 m
.5405 .873 L
s
% Start of user PostScript
-0.16687573 0.98597794 0.11744441 1.0816966 MAarrowhead1
% End of user PostScript
.61742 .17578 m
.52687 .12577 L
s
% Start of user PostScript
0.34053138 -0.94023315 0.077915434 -1.0852603 MAarrowhead1
% End of user PostScript
.32648 .79799 m
.40663 .86339 L
s
% Start of user PostScript
-0.50320527 0.86416691 -0.27076259 1.0538256 MAarrowhead1
% End of user PostScript
.72402 .23785 m
.65685 .15917 L
s
% Start of user PostScript
0.64965136 -0.76023227 0.45487796 -0.98840615 MAarrowhead1
% End of user PostScript
.23271 .71786 m
.28472 .80728 L
s
% Start of user PostScript
-0.77514693 0.631781 -0.62432403 0.89111177 MAarrowhead1
% End of user PostScript
.80195 .33346 m
.76677 .23618 L
s
% Start of user PostScript
0.8756449 -0.4829555 0.77363635 -0.76508004 MAarrowhead1
% End of user PostScript
.17314 .60985 m
.19034 .71185 L
s
% Start of user PostScript
-0.9479043 0.31855524 -0.89799978 0.61437535 MAarrowhead1
% End of user PostScript
.84124 .45039 m
.84255 .34695 L
s
% Start of user PostScript
0.98959486 -0.14388193 0.99340373 -0.44385775 MAarrowhead1
% End of user PostScript
.15539 .48778 m
.1356 .58932 L
s
% Start of user PostScript
-0.99937211 -0.035431409 -1.0567715 0.25902624 MAarrowhead1
% End of user PostScript
.83687 .57366 m
.8745 .4773 L
s
% Start of user PostScript
0.97692074 0.21360212 1.0860597 -0.065841423 MAarrowhead1
% End of user PostScript
.18174 .36728 m
.12747 .45536 L
s
% Start of user PostScript
-0.92296478 -0.38488441 -1.0803236 -0.1294667 MAarrowhead1
% End of user PostScript
.78939 .6875 m
.85853 .61055 L
s
% Start of user PostScript
0.83924425 0.54375462 1.0397483 0.32059968 MAarrowhead1
% End of user PostScript
.24881 .26376 m
.16702 .32711 L
s
% Start of user PostScript
-0.72845905 -0.68508935 -0.96564231 -0.50139367 MAarrowhead1
% End of user PostScript
.70489 .77736 m
.79669 .72966 L
s
% Start of user PostScript
0.59418186 0.80433072 0.86039544 0.66601829 MAarrowhead1
% End of user PostScript
% End of Graphics
MathPictureEnd

%%PSTrailer
grestore

pp_save restore

end
%%Trailer
%%EOF


